Distributed Power Flow and Distributed Optimization -- Formulation, Solution, and Open Source Implementation

Solving the power flow problem in a distributed fashion empowers different grid operators to compute the overall grid state without having to share grid models-this is a practical problem to which industry does not have off-the-shelf answers. In cooperation with a German transmission system operator we propose two physically consistent problem formulations (feasibility, least-squares) amenable to two solution methods from distributed optimization (the Alternating direction method of multipliers (ADMM), and the Augmented Lagrangian based Alternating Direction Inexact Newton method (Aladin)); with Aladin there come convergence guarantees for the distributed power flow problem. In addition, we provide open source matlab code for rapid prototyping for distributed power flow (rapidPF), a fully matpower-compatible software that facilitates the laborious task of formulating power flow problems as distributed optimization problems; the code is available under https://github.com/KIT-IAI/rapidPF/. The approach to solving distributed power flow problems that we present is flexible, modular, consistent, and reproducible. Simulation results for systems ranging from 53 buses (with 3 regions) up to 4662 buses (with 5 regions) show that the least-squares formulation solved with aladin requires just about half a dozen coordinating steps before the power flow problem is solved.

==> data/admm/different_initial_point_error.csv <==
0.192944197709292,0.917946840785794,12.0059221012494,10.5019763136175,12.3485474622629
0.218582155812486,2.4595579242569,10.5785535299603,11.9843522072383,22.2636888561587
0.107538794026354,1.22055398403775,10.392375391117,10.7423321125282,17.9865233782829
0.0156805362877816,0.11643494064874,0.921917666753879,2.19049999355705,16.294279404564
0,0.763916643773176,7.41259263386343,10.4828183661907,16.2797309851781
0,1.14974055999213,9.68820395108784,10.4829077946074,16.2432081373546
0,1.32607295483174,9.68810725191593,10.4778832322419,16.1750280191658
0,1.30051857134829,9.18476313776533,8.08788811252004,16.0920463945382
0,1.08879184444478,7.09597407306712,6.92416811317637,16.0109073291259
0,0.744797035167282,4.4031950853175,6.22508169002255,15.9219371309413
0,0.34118815157892,2.01834808635679,7.38303828752043,15.825734396552
0,0.111413726783137,1.30681659893353,7.71315771789093,15.724767151072
0,0.387068715600014,3.4003800419065,7.04319338165803,15.6202581344059
0,0.603600428147082,4.69749322938975,5.55084098732159,15.5122418899408
0,0.69675528062746,5.12280088254885,4.86889807626185,15.4003517713655
0,0.671108904433212,4.7416984436973,4.39187763462011,15.2841546296824
0,0.548404785612361,3.72831283905914,3.32466220016434,15.1631567180398
0,0.361714727370505,2.51669984839594,2.99094557969427,15.0367862073164
0,0.148754616973441,1.21363681173101,3.7810420193334,14.9044550570679
0,0.11814335934538,0.711091432127512,3.90918760377667,14.7656842633472
0,0.231118458386611,1.83009476156301,3.45307219411631,14.6202448282665
0,0.337831128455655,2.52760662805376,2.56391848585035,14.4682612233567
0,0.379501111480038,2.76379287702474,2.26939903090878,14.3102351960293
0,0.359663989920815,2.5717022252601,1.96971359086823,14.1469767210134
0,0.290571620932849,2.04178191421521,1.42795167624092,13.9794641509963
0,0.190035075365748,1.47496370682082,1.81631495219362,13.808679396054
0,0.077907522841722,0.808264380859646,2.25205859018226,13.6354655846298
0,0.0676988503013138,0.346358017564748,2.33641319075088,13.4604373169608
0,0.123292620393784,0.946671512948964,2.10886256271135,13.2839503008975
0,0.17479871169352,1.32509153334205,1.64838701103646,13.1061202292411
0,0.192929337715167,1.45920332379106,1.0562347973453,12.9268745540884
0,0.179300863387319,1.36539146233142,1.06320539527814,12.7460221232959
0,0.140753919827945,1.09077412773287,1.14284012101773,12.5633290024555
0,0.0868437479382491,0.70184807864937,1.21851170032238,12.3785909095605
0,0.0279938119608178,0.284874540885028,1.29011695460379,12.1916933744807
0,0.0377285776212504,0.346636156470666,1.35753059157951,12.0026515606912
0,0.0797619372519338,0.671133514492885,1.49986454271144,11.8116241198639
0,0.105189977595031,0.901848271894866,1.55326691822377,11.6188997998746
0,0.112684561552784,1.02026276430227,1.5328705932989,11.4248608287627
0,0.103813190763055,1.02674660255197,1.58163907680261,11.2299316942381
0,0.0823661069575397,0.937768692616926,1.62520117727142,11.034524344612
0,0.0534508102631762,0.781162235117829,1.66336766677691,10.8389904287932
0,0.0306849077263081,0.590414831963907,1.69599169312031,10.6435883972849
0,0.0374448503921041,0.398958008025262,1.72297718004663,10.448469238904
0,0.0392977805313146,0.352673748714131,1.74428072742653,10.253680581599
0,0.0500843274897559,0.392645792023264,1.75990764383599,10.0591857327544
0,0.0531028443610608,0.434372432051601,1.76990367875047,9.86489234812215
0,0.0477168823977835,0.411531545213737,1.77434452425225,9.67068476638839
0,0.0360127683148298,0.349082740960454,1.77332521352453,9.47645439984299
0,0.0266158201741835,0.341448025616117,1.76695122423891,9.2821236638174
0,0.0270646304722076,0.331192862713062,1.75533251789479,9.08766050959105
0,0.0274136891848299,0.391402521030171,1.73858104881488,8.89308245397805
0,0.0303682496777236,0.472601934929751,1.7168115920727,8.69845081341077
0,0.0361506178622048,0.526220275522771,1.69014518062717,8.50385738136036
0,0.0370373491292749,0.5468958327585,1.65871408726555,8.3094068005603
0,0.0336106903069923,0.534688422474397,1.62266717207968,8.11519823408379
0,0.0277844721880601,0.494295470160866,1.58217452945574,7.92130962404808
0,0.0276177525447195,0.433705012340335,1.53743065672239,7.72778697081798
0,0.0273832238505333,0.362563721410591,1.48865574957173,7.53463989228483
0,0.0270861438526672,0.290539432327406,1.43609511999098,7.34184348926574
0,0,0.225918024090598,1.38001705579728,7.149345479168
0,0,0.174605587028199,1.32070964798324,6.9570768259839
0,0,0.139622881060232,1.25847718547392,6.76496376388343
0,0,0.132443360721765,1.19363666802404,6.57293917570353
0,0,0.116663226933772,1.12651484898295,6.38095167458709
0,0,0.122205696644378,1.05744603273147,6.1889713355649
0,0,0.132703929029166,0.986770659114728,5.99699170723745
0,0,0.147682457216835,0.914834544280961,5.8050283807985
0,0,0.185809663116796,0.841988537480822,5.61311490585937
0,0,0.224011982050988,0.768588306804066,5.42129715557834
0,0,0.262118912223359,0.694993981080704,5.22962733330196
0,0,0.299961683030407,0.6215694375304,5.03815869454613
0,0,0.337374115696181,0.548681115940007,4.84694177937786
0,0,0.374193449688471,0.476696338785742,4.6560225793607
0,0,0.410261111524097,0.496340181353913,4.46544267479238
0,0,0.44542341079178,0.545049454278501,4.27524103924015
0,0,0.479532157398905,0.585884102436774,4.08545696867812
0,0,0.512445202432729,0.620019884822672,3.89613347731258
0,0,0.544026911348017,0.649264772988292,3.70732051225045
0,0,0.574148581787876,0.675674586138834,3.51907745429225
0,0,0.602688819137162,0.701188312531434,3.33147455773675
0,0,0.629533881309618,0.727333732274841,3.14459319726084
0,0,0.65457800101643,0.755036470708367,2.95852499521528
0,0,0.677723689743931,0.784545772215966,2.77337006625169
0,0,0.69888202374507,0.815471324254569,2.58923471789832
0,0,0.717972909220363,0.846910028808021,2.40622897844186
0,0,0.734925321958331,0.877631471327482,2.22446429236437
0,0,0.749677516148818,0.906286710199218,2.04405164326884
0,0,0.762177197722943,0.931606650620127,1.86510025507603
0,0,0.772381659059417,0.952562612475908,1.68771690624871
0,0,0.780257873782278,0.968471149766747,1.5120057886562
0,0,0.785782552225168,0.979035899446918,1.33806876710759
0,0,0.788942159609709,0.984329474879107,1.25117511799605
0,0,0.789732899878501,0.984726740508901,1.2921106475098
0,0,0.788160668381903,0.980806264273318,1.33289499111063
0,0,0.784240976314431,0.973238953847273,1.37353015734434
0,0,0.777998849089114,0.962681987215459,1.41405820408914
0,0,0.769468699923788,0.949692727922564,1.45454051977784
0,0,0.758694178984075,0.934672238476822,1.49503745041206
0,0,0.74572799763834,0.917842257203738,1.53559119764651
0,0,0.730631726826264,0.899254025339806,1.57621402758684
0,0,0.713475568258749,0.878822906734238,1.61688276999051
0,0,0.694338097132333,0.856379833367529,1.65753953249923
0,0,0.673305975196788,0.831729438670441,1.69809765789518
0,0,0.650473633286853,0.804705225463003,1.73845132303236
0,0,0.625942922745524,0.775213943570526,1.77848687059644
0,0,0.599822735475663,0.743264060149432,1.81809397898364
0,0,0.572228592630171,0.708976268996811,1.85717506414899
0,0,0.543282202187213,0.672576904069523,1.89565178953464
0,0,0.513110985870931,0.634377491900881,1.93346813847285
0,0,0.481847576095042,0.594745231985469,1.97059007982207
0,0,0.44962928385007,0.598004061195572,2.00700234821576
0,0,0.416597538740018,0.676706029423812,2.04270320571415
0,0,0.382897302703561,0.756482779374318,2.07769822203505
0,0,0.348676459318935,0.83699648149635,2.11199410585511
0,0,0.314085180970289,0.91790984153555,2.14559346544137
0,0,0.279275276523419,0.998887768413437,2.18255887387504
0,0,0.244399522497366,1.07959897563666,2.28347007894505
0,0,0.209610981008223,1.15971750442157,2.38108349347124
0,0,0.175062307994957,1.23892415813742,2.47540467027613
0,0,0.140905055413963,1.31690783930298,2.56644294925791
0,0,0.14928073610307,1.39336678218094,2.65421122110576
0,0,0.165583708004306,1.4680096759495,2.73872566591018
0,0,0.181498408228762,1.54055667542329,2.82000548137689
0,0,0.197002980995413,1.61074029827463,2.89807261448991
0,0,0.21206213789367,1.67830620959978,2.97295150774029
0,0,0.22662397490413,1.74301389642538,3.04466886716671
0,0,0.240620053629902,1.80463723631305,3.11325345523223
0,0,0.253968319419332,1.86296496557164,3.1787359076966
0,0,0.266578075344147,1.91780105371661,3.2411485706739
0,0,0.278356042204585,1.96896499172748,3.3005253522906
0,0,0.289212514426162,2.01629200235463,3.35690158284405
0,0,0.299066748387509,2.059633181225,3.4103138779557
0,0,0.307850953519391,2.09885557779515,3.46080000062078
0,0,0.315512547762512,2.1338422253001,3.50839871989868
0,0,0.322014636834626,2.16449212874128,3.55314966588902
0,0,0.327334936819147,2.19072021963987,3.59509318227186
0,0,0.331463549441973,2.21245728574907,3.63427017883733
0,0,0.33440010159806,2.2296498831726,3.67072198697974
0,0,0.336150773120718,2.24226023738942,3.70449022109684
0,0,0.336725670780938,2.25026613855872,3.73561664831417
0,0,0.336136883165089,2.25366083520982,3.76414306811153
0,0,0.334397396853761,2.25245292905019,3.79011120244124
0,0,0.33152089627868,2.24666627220066,3.81356259601137
0,0,0.327522331479516,2.23633986673799,3.83453852565197
0,0,0.322419037041911,2.22152776504087,3.85307991707076
0,0,0.316232131166008,2.20229896813609,3.86922726730692
0,0,0.308987917265547,2.17873731806388,3.88302057110976
0,0,0.30071904579402,2.15094137925157,3.89449924981786
0,0,0.291465259917349,2.11902430302314,3.90370208172378
0,0,0.2812736311562,2.08311366869211,3.91066713336759
0,0,0.270198275786792,2.04335129419562,3.91543169162353
0,0,0.258299616955092,1.99989300893442,3.91803219676909
0,0,0.245643311868895,1.95290838139012,3.91850417692284
0,0,0.232298993024353,1.90258039419941,3.91688218430202
0,0,0.218338976512872,1.84910505967673,3.91319973370001
0,0,0.20383707215643,1.79269096928878,3.90748924345043
0,0,0.188867595455253,1.73355877129233,3.89978197896796
0,0,0.173504637565847,1.67194057164116,3.89010799877747
0,0,0.157821604424197,1.60807925433329,3.87849610279311
0,0,0.141890996434017,1.54222771858543,3.86497378251134
0,0,0.125784370827326,1.47464803155933,3.84956717274555
0,0,0.152369505081895,1.40561049679296,3.83230100455254
0,0,0.183122368690021,1.33539263997012,3.81319855907228
0,0,0.213869373121153,1.26427811515501,3.7922816221055
0,0,0.244471386371441,1.1925555360839,3.76957043935315
0,0,0.274790970208188,1.12051723850369,3.74508367242487
0,0,0.304692973551315,1.04845798084116,3.7188383557408
0,0,0.334045103763537,0.976673591645747,3.69084985443501
0,0,0.362718473642536,0.905459573246981,3.66113182375613
0,0,0.390588122214925,0.835109671886483,3.62969617006369
0,0,0.417533507739194,0.765914425212594,3.59655301379575
0,0,0.443438971628481,0.698159698457795,3.56171065467957
0,0,0.468194172296159,0.632125220857047,3.52517553946023
0,0,0.491694488203666,0.568083133916697,3.4869522324161
0,0,0.513841389645297,0.588906096092931,3.44704338893093
0,0,0.53454277903601,0.618768095688351,3.405449732404
0,0,0.553713299673035,0.647035112863085,3.36217003480217
0,0,0.571274613117745,0.673554913049639,3.31720110118854
0,0,0.587155645491013,0.698183122543959,3.27053775860003
0,0,0.601292803091648,0.720784373619092,3.22217284968597
0,0,0.613630157834214,0.741233438547551,3.17209723155976
0,0,0.624119603060431,0.759416323210344,3.12029978035217
0,0,0.632720980308025,0.775231289339285,3.06676740198722
0,0,0.639402177625152,0.788589776080226,3.01148504972767
0,0,0.644139199998846,0.799417195935784,2.95443574905809
0,0,0.646916212425845,0.807653586356306,2.89560063048885
0,0,0.647725556097254,0.813254105329566,2.83495897087493
0,0,0.646567738098399,0.816189366304948,2.77248824385074
0,0,0.643451394946711,0.816445613890112,2.7081641799856
0,0,0.638393230208187,0.814024746442165,2.64196083726526
0,0,0.631417926351503,0.808944194695065,2.57385068250273
0,0,0.622558030923088,0.801236666960508,2.50380468427571
0,0,0.611853817060904,0.790949771476328,2.43179241797813
0,0,0.599353118313259,0.778145525585131,2.3577821835582
0,0,0.58511113769567,0.762899760083784,2.28174113649449
0,0,0.569190230906212,0.745301425773176,2.20363543253309
0,0,0.551659663630932,0.725451808329136,2.12343038667311
0,0,0.53259534290654,0.703463657363568,2.04109064684237
0,0,0.512079522569933,0.679460236038061,1.95658038265052
0,0,0.490200482912032,0.653574298774102,1.86986348954183
0,0,0.467052184767471,0.625947006310167,1.78090380859424
0,0,0.442733898410267,0.596726789314134,1.6896653621239
0,0,0.417349807786574,0.566068173705935,1.59611260515664
0,0,0.391008590797248,0.534130582487384,1.50021069271685
0,0,0.363822976541425,0.501077130016181,1.40192576276298
0,0,0.335909280644602,0.467073425137006,1.30122523446455
0,0,0.307386920016757,0.448467172979564,1.19807812135378
0,0,0.278377908613486,0.498461790046698,1.09245535882541
0,0,0.249006336001823,0.549425685070023,1.02477230915288
0,0,0.21939783075755,0.601074852912449,0.990452431822957
0,0,0.18967901093802,0.653123987596622,0.957031576250366
0,0,0.159976924079658,0.70528789253696,0.92456244366253
0,0,0.130418479357773,0.75728285469297,0.89309553200344
0,0,0.101129874715284,0.808827973312892,0.862678943881637
0,0,0.105457647927379,0.859646434847377,0.833358205198615
0,0,0.119107815444213,0.909466726663335,0.805176095825043
0,0,0.132469033728216,0.958023783353095,0.778172493543673
0,0,0.14547823960831,1.00506006068623,0.752384232357225
0,0,0.158073710467107,1.05032653355848,0.727844976149699
0,0,0.170195405062128,1.09358361562119,0.704585108598388
0,0,0.181785302870749,1.13460199959086,0.682631640135062
0,0,0.192787739308306,1.17316341850851,0.662008132648622
0,0,0.203149733844075,1.20906132940954,0.798614698692294
0,0,0.21282130779878,1.24210152194793,0.944806100749552
0,0,0.221755788460779,1.27210265546729,1.09331295716778
0,0,0.229910096142137,1.29889672880389,1.24406605866502
0,0,0.237245010900977,1.3223294877273,1.39698753623021
0,0,0.243725415885716,1.34226077535984,1.55199066652863
0,0,0.249320514572561,1.35856483116187,1.70897971697067
0,0,0.254004019557082,1.37113054412125,1.86784983385856
0,0,0.257754310989399,1.37986166566832,2.0284869768461
0,0,0.26055456317342,1.38467698749659,2.19076790271618
0,0,0.2623928382821,1.38551048902448,2.35456020119937
0,0,0.263262146533743,1.38231145860069,2.51972238522537
0,0,0.264507848059831,1.3750445918064,2.68610403761776
0,0,0.264035833227812,1.36369006935988,2.85354601581564
0,0,0.261733355399216,1.34824361620066,3.02188071573437
0,0,0.257623519242667,1.32871654235276,3.19093239536925
0,0,0.253176402999975,1.30513576516661,3.36051755820356
0,0,0.248361317493931,1.27754381154598,3.53044539591432
0,0,0.24266490498191,1.24599879780796,3.7005182892821
0,0,0.236117948453909,1.21057438392851,3.8705323656132
0,0,0.228755262815952,1.17135969811924,4.04027811038325
0,0,0.220615452072614,1.12845922698858,4.20954103021858
0,0,0.211740645339737,1.08199266598299,4.37810236375615
0,0,0.202176214310852,1.03209472440211,4.5457398363732
0,0,0.191970474971986,0.978914879050004,4.71222845426274
0,0,0.181174376487566,0.922617070535284,4.87734133286022
0,0,0.169841180259291,0.863379336372928,5.04085055420677
0,0,0.158026132184319,0.801393375371725,5.20252804747346
0,0,0.145786131113124,0.736864038311584,5.36214648657357
0,0,0.133179396428027,0.670008740614811,5.5194801985618
0,0,0.120265137542661,0.60105679358365,5.67430607636485
0,0,0.107103227957275,0.530248651792443,5.82640448930274
0,0,0.0937538863124241,0.45783507536566,5.9755601848558
0,0,0.0802773666652185,0.384076207115045,6.12156317519927
0,0,0.0803000202281449,0.309240565820844,6.26420960214923
0,0,0.105268074720054,0.23360395829093,6.40330257440342
0,0,0.130179750142026,0.15744831418483,6.53865297118685
0,0,0.154919675791113,0.133376735316325,6.67008020675885
0,0,0.179374042365946,0.132069091056342,6.79741295061367
0,0,0.203431091587072,0.162466670958521,6.92048979861785
0,0,0.226981588399558,0.193376196339864,7.0391598907874
0,0,0.249919273987364,0.224110194064816,7.15328347189159
0,0,0.27214129804133,0.294150276415488,7.26273239157645
0,0,0.29354862893528,0.36580534056668,7.36739054122156
0,0,0.314046440674074,0.435663602893429,7.46715422527236
0,0,0.33354447568047,0.503449680338679,7.56193246531972
0,0,0.351957382680742,0.568896267552807,7.65164723572415
0,0,0.369205029129838,0.631745585937339,7.73623363009726
0,0,0.385212787782822,0.691750792641022,7.81563995845591
0,0,0.399911797168498,0.748677338624862,7.88982777534764
0,0,0.413239195852112,0.802304265447205,7.95877183971054
0,0,0.425138330485643,0.852425431053285,8.02246000767014
0,0,0.435558937736654,0.898850655565477,8.08089305989167
0,0,0.444457300259023,0.941406778840322,8.13408446549446
0,0,0.451796376923102,0.979938622368371,8.18206008489617
0,0,0.457545907558658,1.01430984892551,8.22485781428795
0,0,0.461682492484227,1.04440371422708,8.26252717474506
0,0,0.46418964710211,1.070123705677,8.29512884925356
0,0,0.465057831832294,1.09139406413629,8.32273417117917
0,0,0.464284457643208,1.10816018545466,8.3454245679223
0,0,0.461873867415281,1.12038889931309,8.36329096369058
0,0,0.457837293348018,1.12806862371667,8.3764331454798
0,0,0.452192790594911,1.131209394258,8.38495909648376
0,0,0.444965147286911,1.12984276804712,8.38898430125483
0,0,0.436185771086211,1.12402160297955,8.38863102700865
0,0,0.425892552401158,1.11381971379496,8.38402758551249
0,0,0.414129704391854,1.09933140716932,8.37530758000584
0,0,0.400947579907215,1.08067089888704,8.36260914159838
0,0,0.38640246551885,1.05797161695624,8.34607415954268
0,0,0.370556352857108,1.0313853953593,8.32584750971732
0,0,0.353476687510149,1.00108156396689,8.30207628556316
0,0,0.335236095818729,0.967245940979353,8.27490903560041
0,0,0.315912089987423,0.930079735083277,8.24449501151635
0,0,0.295586752036106,0.889798365310662,8.21098343065456
0,0,0.274346397233507,0.84663020734554,8.17452275656009
0,0,0.252281217785117,0.800815275721561,8.13526000104061
0,0,0.229484907689424,0.752603851974166,8.09334005099635
0,0,0.206054269827018,0.702255069332687,8.04890502305225
0,0,0.182088806503613,0.650035464943111,8.00209364879712
0,0,0.157690294828412,0.596217510883033,7.95304069320008
0,0,0.132962348470064,0.54107813535313,7.90187640853494
0,0,0.108009967490916,0.484897245391651,7.84872602590299
0,0,0.0829390781134577,0.42795626225442,7.79370928620361
0,0,0.0578560644176399,0.370536680228935,7.7369400121645
0,0,0.0365186718187021,0.312918659111235,7.67852572280884
0,0,0.0480520927621399,0.255379659875693,7.61856729150803
0,0,0.0594689629941605,0.198193132223945,7.55715864854583
0,0,0.0707158363025287,0.151277038095315,7.49438652890463
0,0,0.0817398008115486,0.153075305054263,7.43033026577552
0,0,0.0924887520920355,0.154810336507234,7.36506163009352
0,0,0.109252109227819,0.156468944544759,7.29864471620444
0,0,0.130704434719675,0.158037937478282,7.23113587358249
0,0,0.15126916755621,0.165751182771187,7.16258368433488
0,0,0.170861228151806,0.201952115269758,7.09302898605177
0,0,0.189400090716425,0.236746324732618,7.02250493938519
0,0,0.206810161197094,0.269947105190237,6.95103713956753
0,0,0.223021131794432,0.301375439875305,6.87864377090896
0,0,0.237968309944415,0.336807547556902,6.8053358031404
0,0,0.251592919803449,0.371387005558414,6.73111722829659
0,0,0.263842374439091,0.402893335363504,6.65598533665816
0,0,0.274670517107658,0.431206718308498,6.57993103009535
0,0,0.284037830191511,0.456222259369108,6.50293917097662
0,0,0.291911610571855,0.47785016624548,6.42498896462426
0,0,0.298266110424513,0.496015880813255,6.34605437311733
0,0,0.303082642645662,0.510660167113744,6.26610455805923
0,0,0.306349650338934,0.521739159623319,6.1851043497468
0,0,0.308062740023867,0.529224375005724,6.10301474000001
0,0,0.308224678455801,0.533102689931257,6.0197933957391
0,0,0.306845353177622,0.533376286867409,5.93539519023216
0,0,0.303941697152402,0.530062569028434,5.84977274878313
0,0,0.299537578051375,0.523194044941497,5.76287700549107
0,0,0.293663652991831,0.512818182367825,5.67465776758913
0,0,0.286357189733379,0.498997230632047,5.58506428377018
0,0,0.277661855546118,0.481808009783635,5.49404581282653
0,0,0.26762747515981,0.461341664461088,5.40155218887848
0,0,0.256309759387111,0.43770337987141,5.30753437944194
0,0,0.243770006184825,0.411012056948789,5.21194503259106
0,0,0.230074776073818,0.381399943531602,5.11473900951123
0,0,0.215295543978745,0.34901221830361,5.01587389880933
0,0,0.199508329672652,0.320840011896723,4.91531050905569
0,0,0.182793309116646,0.292032322501371,4.81301333617343
0,0,0.165234409071299,0.261640254608008,4.7089510024775
0,0,0.146918887422342,0.229841938750412,4.60309666431804
0,0,0.12793690170905,0.196820350119407,4.49542838564608
0,0,0.10838106836817,0.170664370198133,4.38592947495199
0,0,0.0883460152099224,0.147213563855009,4.27458878340436
0,0,0.0679279296255099,0.122888290818773,4.16140096231644
0,0,0.0472241049876749,0.0988283668524555,4.04636667840595
0,0,0.032242924789587,0.0945810314988035,3.92949278567099
0,0,0.0209578341723441,0.137660605618331,3.8107924530713
0,0,0.0156217701005699,0.188132079904895,3.69028524757882
0,0,0,0.238605491296615,3.56799717253839
0,0,0,0.288829731675021,3.44396066165503
0,0,0,0.338553688460541,3.31821452929329
0,0,0,0.387527471596522,3.19080387813333
0,0,0,0.435503654998856,3.06177996557248
0,0,0,0.482238523956101,2.93120003058767
0,0,0,0.52749331967371,2.79912708307796
0,0,0,0.571035471995108,2.66562965798622
0,0,0,0.612639811300285,2.5307815367508
0,0,0,0.652089750674939,2.39466143885945
0,0,0,0.689178429651824,2.25735268646808
0,0,0,0.723709811141201,2.11894284520294
0,0,0,0.755499723576523,1.97952334438744
0,0,0,0.784376840791842,1.83918908002159
0,0,0,0.810183592704688,1.69803800389462
0,0,0,0.832777000488791,1.55617070222889
0,0,0,0.852029430570992,1.41368996723699
0,0,0,0.867829262464889,1.27070036492505
0,0,0,0.880081466147977,1.12730780239553
0,0,0,0.888708085391554,0.983619097793397
0,0,0,0.893648624155115,0.83974155590357
0,0,0,0.894860333854717,0.695782552247183
0,0,0,0.892318400004102,0.551849128341385
0,0,0,0.886016027406194,0.513543513764743
0,0,0,0.875964423740511,0.520151711145807
0,0,0,0.862192682049493,0.527004332749635
0,0,0,0.844747563274584,0.534118172021785
0,0,0,0.823693180632388,0.541508774844372
0,0,0,0.799110588253442,0.549190364252204
0,0,0,0.771097277131227,0.557175775170481
0,0,0,0.739766582046291,0.586256246959578
0,0,0,0.705247003738357,0.725377052330335
0,0,0,0.667681451194085,0.863497047325135
0,0,0,0.627226409495237,1.00053438021886
0,0,0,0.584051039225366,1.13641085594523
0,0,0,0.53833621395386,1.27105205706039
0,0,0,0.49027350279711,1.40438744039868
0,0,0,0.440064105485601,1.53635041008939
0,0,0,0.387917747734853,1.66687836775252
0,0,0,0.334051545014988,1.79591274082316
0,0,0,0.278688843029677,1.92339899006771
0,0,0,0.222058043340592,2.04928659745063
0,0,0,0.164391422601212,2.17352903558887
0,0,0,0.120199364810371,2.29608372009102
0,0,0,0.0944514982402104,2.41691194612307
0,0,0,0.0685646273391187,2.53597881057034
0,0,0,0.0719177720572035,2.65325312117851
0,0,0,0.131225444185246,2.76870729405655
0,0,0,0.19015876605343,2.88231724091045
0,0,0,0.248490240415881,2.99406224735283
0,0,0,0.305997229246644,3.1039248435979
0,0,0,0.36246285792494,3.21189066880799
0,0,0,0.417676861890905,3.31794833030601
0,0,0,0.471436373212127,3.42208925881058
0,0,0,0.523546645348276,3.52430756078718
0,0,0,0.573821715230107,3.62459986894167
0,0,0,0.622085002561602,3.72296519181208
0,0,0,0.668169846994296,3.81940476334276
0,0,0,0.711919984494994,3.91392189325113
0,0,0,0.753189964820254,4.00652181892452
0,0,0,0.791845512511601,4.09721155951131
0,0,0,0.827763834227587,4.18599977279894
0,0,0,0.860833875526717,4.27289661540194
0,0,0,0.890956530406765,4.35791360671537
0,0,0,0.918044806992145,4.44106349702429
0,0,0,0.942023952743985,4.52236014009883
0,0,0,0.96283154245401,4.60718887736956
0,0,0,0.980417532080502,4.70414021631686
0,0,0,0.99474428120278,4.7996270454556
0,0,0,1.00578654652104,4.89362679303464
0,0,0,1.01353144842418,4.98611827258931
0,0,0,1.01797841220326,5.07708160383704
0,0,0,1.01913908501655,5.16649813403777
0,0,0,1.01703722922953,5.25435036021548
0,0,0,1.01170859227305,5.34062185255113
0,0,0,1.00320075270124,5.42529717875804
0,0,0,0.991572941699836,5.50836182161726
0,0,0,0.976895838909428,5.58980218066976
0,0,0,0.959251341097349,5.66960525641774
0,0,0,0.938732301947513,5.74652501804574
0,0,0,0.915442241046735,5.74652602823831
0,0,0,0.889495020036898,5.74652602834024
0,0,0,0.861014483877451,5.74652603372155
0,0,0,0.830134065226317,5.74652603374348
0,0,0,0.796996350097593,5.74652603257492
0,0,0,0.761752603190841,5.74652602876178
0,0,0,0.724562251603675,5.74652603526949
0,0,0,0.685592326031027,5.74652603527864
0,0,0,0.645016859012266,5.74652602780032
0,0,0,0.603016240300736,5.74652603010959
0,0,0,0.559776529988513,5.7465260312215
0,0,0,0.515488730608511,5.74652603170715
0,0,0,0.470348020043788,5.74652603195114
0,0,0,0.424552947686097,5.74652603215968
0,0,0,0.378304596887667,5.74652603240801
0,0,0,0.331805717330344,5.74652603268312
0,0,0,0.285259831479798,5.74652603294587
0,0,0,0.238870319790119,5.74652603317275
0,0,0,0.192839489764541,5.74652603336154
0,0,0,0.147367634353674,5.74652603352084
0,0,0,0.115881360429708,5.74652603366042
0,0,0,0.130518687086278,5.74652603378668
0,0,0,0.151688036681857,5.74652603390226
0,0,0,0.17213712180903,5.7465260340075
0,0,0,0.191761698938579,5.74652603410216
0,0,0,0.210460746907722,5.74652603418627
0,0,0,0.228137145076753,5.74652603426044
0,0,0,0.244698337597765,5.74652603456201
0,0,0,0.260056976575775,5.74652603459073
0,0,0,0.274131537026058,5.74652603461769
0,0,0,0.286846896754409,5.74652603464294
0,0,0,0.298134874614236,5.74652603466656
0,0,0,0.311155793998355,5.74652603468864
0,0,0,0.331068994671634,5.7465260347093
0,0,0,0.348263792040122,5.74652603472864
0,0,0,0.362685805068615,5.74652603474674
0,0,0,0.374294650809975,5.74652603476364
0,0,0,0.383064134603698,5.74652603477938
0,0,0,0.388982363989386,5.74652603479396
0,0,0,0.392051785644875,5.74652603480734
0,0,0,0.392289145175072,5.74652603481949
0,0,0,0.389725370071297,5.74652603483035
0,0,0,0.384405376660041,5.74652603483988
0,0,0,0.376387802356174,5.74652603484802
0,0,0,0.365744665028379,5.74652603485473
0,0,0,0.352560951771384,5.74652603484187
0,0,0,0.336934139858676,5.74652603484499
0,0,0,0.318973653117046,5.74652603484632
0,0,0,0.298800257416407,5.74652603484576
0,0,0,0.276545399400935,5.74652603484318
0,0,0,0.25235049299359,5.7465260348384
0,0,0,0.22636615858165,5.74652603483117
0,0,0,0.198751420127162,5.74652603482119
0,0,0,0.169672865738856,5.74652603480799
0,0,0,0.139303777482679,5.74652603479099
0,0,0,0.133415089822837,5.7465260347693
0,0,0,0.132673382263259,5.74652603474167
0,0,0,0.13186096128831,5.74652603470626
0,0,0,0.130979586576886,5.74652603466017
0,0,0,0.130031415523985,5.74652603459874
0,0,0,0.129019011874373,5.74652603451403
0,0,0,0.127945348890057,5.74652603439191
0,0,0,0.127826588800615,5.74652603420572
0,0,0,0.161360513360764,5.74652603390241
0,0,0,0.194285362665405,5.7465260333698
0,0,0,0.226414452934056,5.74652603235593
0,0,0,0.257565097635529,5.74652603025821
0,0,0,0.287559360858635,5.74652603548942
0,0,0,0.316224771769241,5.74652603419796
0,0,0,0.343394998259635,5.74652603382316
0,0,0,0.36891047844532,5.74652603351777
0,0,0,0.392619009193111,5.74652603298883
0,0,0,0.414376291360812,5.74652603163616
0,0,0,0.434046431882742,5.74652602494347
0,0,0,0.451502403236807,5.74652603180218
0,0,0,0.466626461171653,5.74652602133861
0,0,0,0.479310521848649,5.74652602586444
0,0,0,0.489456499760313,5.74652496117321
0,0,0,0.496976607921579,5.73911339331114
0,0,0,0.501793621892421,5.72871539868102
0,0,0,0.50384110918202,5.71438951386794
0,0,0,0.503063625508762,5.69460302972436
0,0,0,0.499416879252802,5.66930797945418
0,0,0,0.492867865244803,5.63846148203615
0,0,0,0.483394968794699,5.6020419963991
0,0,0,0.470988040586651,5.56005882076741
0,0,0,0.455648442761632,5.51255248922621
0,0,0,0.437389066187888,5.45959354958054
0,0,0,0.416234318593545,5.40127984601323
0,0,0,0.406331736375831,5.33773291405252
0,0,0,0.403368657657955,5.26909430963183
0,0,0,0.399167454892248,5.19552241908856
0,0,0,0.393749600208294,5.11718991242086
0,0,0,0.387140845277509,5.03428186750123
0,0,0,0.379371280109532,4.94699459101051
0,0,0,0.370475388248931,4.85553513491858
0,0,0,0.360492094434319,4.76012140986313
0,0,0,0.349464800597043,4.66098268202134
0,0,0,0.337441405990228,4.56247047975101
0,0,0,0.324474307244347,4.47659657398899
0,0,0,0.310620374255064,4.38749138830052
0,0,0,0.29594089800807,4.29530720799166
0,0,0,0.280501506742483,4.2002108102998
0,0,0,0.264372047238092,4.10238317938736
0,0,0,0.253407436962054,4.00201882132877
0,0,0,0.30962567294501,3.89932477498392
0,0,0,0.366550353264473,3.79451943307707
0,0,0,0.423988408898869,3.6878312878879
0,0,0,0.481743502806114,3.57949769964921
0,0,0,0.539616885666411,3.46976375703687
0,0,0,0.597408281875766,3.35888126376274
0,0,0,0.654916801172978,3.24710784969128
0,0,0,0.711941870824214,3.13470617495976
0,0,0,0.768284182887361,3.02194317550829
0,0,0,0.823746650739249,2.90908928979238
0,0,0,0.878135368779495,2.79641761022019
0,0,0,0.93126056902762,2.68420291483736
0,0,0,0.982937568208397,2.5727205534191
0,0,0,1.03298769887335,2.46224518449299
0,0,0,1.08123921813369,2.35304937941606
0,0,0,1.12752818767791,2.24540212675339
0,0,0,1.17169931891288,2.13956728091989
0,0,0,1.2136067772947,2.03580200333901
0,0,0,1.2531149401997,1.93435524217609
0,0,0,1.29009910302029,1.83546628940429
0,0,0,1.32444612854918,1.7393634433379
0,0,0,1.3560550351314,1.64626279285089
0,0,0,1.38483751951175,1.5563671308222
0,0,0,1.41071841077906,1.49257876263178
0,0,0,1.43363605230388,1.50317267489836
0,0,0,1.45354260907717,1.51233101911311
0,0,0,1.47040429838154,1.5199810220591
0,0,0,1.48420154225919,1.52595090783262
0,0,0,1.49492904078001,1.53000594191845
0,0,0,1.50259576565574,1.53189009649783
0,0,0,1.50722487429055,1.53134759610222
0,0,0,1.50885354490222,1.52816687365362
0,0,0,1.50753273388859,1.53822724793971
0,0,0,1.50332685714972,1.58566256478454
0,0,0,1.4963133976041,1.77030976859486
0,0,0,1.48658244165294,1.83915426771595
0,0,0,1.47423614784842,1.81652747170359
0,0,0,1.45938815150342,1.74782444220865
0,0,0,1.44216290943777,1.65563941735899
0,0,0,1.42269498948399,1.55156486315599
0,0,0,1.40112830976764,1.4473621004694
0,0,0,1.3776153331285,1.35491414559294
0,0,0,1.35231622235163,1.28318919369142
0,0,0,1.32539796212778,1.23650770552789
0,0,0,1.29703345385339,1.21438664613642
0,0,0,1.26740058950876,1.21235309695797
0,0,0,1.23668131091326,1.2232823004802
0,0,0,1.20506066064826,1.23893607273792
0,0,0,1.17272583085823,1.25141876435385
0,0,0,1.13986521599101,1.25433547951925
0,0,0,1.10666747531924,1.24353243134553
0,0,0,1.07332061080188,1.217388192022
0,0,0,1.0400110655011,1.17669191472242
0,0,0,1.00692284737397,1.12419156774382
0,0,0,0.974236682816662,1.06392524663713
0,0,0,0.94212920386241,1.0004620657116
0,0,0,0.910772172431158,0.938175089764853
0,0,0,0.880331744511719,0.917609058176222
0,0,0,0.850967776635419,0.952978155865184
0,0,0,0.822833176485784,0.988808782439474
0,0,0,0.796073298991745,1.02484090705518
0,0,0,0.77082538878251,1.06081909176115
0,0,0,0.747218069449224,1.09649392445945
0,0,0,0.725370879669598,1.1316232363751
0,0,0,0.705393855913504,1.16597309997516
0,0,0,0.687387161164194,1.19931862555899
0,0,0,0.671440758864946,1.23144459010283
0,0,0,0.657634131135532,1.2621459406378
0,0,0,0.646036040196583,1.29122821677132
0,0,0,0.636704331890718,1.318507933682
0,0,0,0.629685780193488,1.34381295884592
0,0,0,0.625015971659423,1.36698290428232
0,0,0,0.622719228842827,1.38786954281977
0,0,0,0.622808571861818,1.40633724426947
0,0,0,0.625285717428701,1.4222634165673
0,0,0,0.630141114842556,1.43553892997131
0,0,0,0.637354018619898,1.44606849956611
0,0,0,0.646892597618976,1.45377100279334
0,0,0,0.658714080682029,1.4585797138228
0,0,0,0.672764938970319,1.46044244419201
0,0,0,0.688981105289518,1.45932158788889
0,0,0,0.707288230792094,1.45519407749423
0,0,0,0.727601979491801,1.44805126486111
0,0,0,0.749828361028392,1.43789874414428
0,0,0,0.773864102075029,1.42475613632237
0,0,0,0.799597056683775,1.40865685269654
0,0,0,0.826906655716161,1.3896478506832
0,0,0,0.855664395306384,1.36778938937801
0,0,0,0.885734364057074,1.34315478587172
0,0,0,0.916973808375425,1.31583016717374
0,0,0,0.949233735026411,1.28591420771899
0,0,0,0.982359549615746,1.25351783939465
0,0,0,1.0161917293262,1.21876392008426
0,0,0,1.05056652782486,1.1817868478059
0,0,0,1.08531670984479,1.14273211024606
0,0,0,1.12027231253158,1.10175576329056
0,0,0,1.1552614302427,1.05902383636754
0,0,0,1.1901110191039,1.01471166640773
0,0,0,1.22464771727168,0.969003165476455
0,0,0,1.25869867653048,0.924908365844956
0,0,0,1.29209240057588,0.922167239604757
0,0,0,1.32465958510565,0.919218714793933
0,0,0,1.35623395466389,0.916106471516817
0,0,0,1.38665309106329,0.912880514174967
0,0,0,1.41575924814777,0.909591204268033
0,0,0,1.44340014765461,0.906284022621283
0,0,0,1.46942975098935,0.902995693578169
0,0,0,1.4937090018379,0.899752024225014
0,0,0,1.51610653470529,0.896567520517212
0,0,0,1.53649934468509,0.893446582162209
0,0,0,1.55477341402493,0.890385881885115
0,0,0,1.57082429135571,0.914453549847208
0,0,0,1.58455761979037,0.939219840668405
0,0,0,1.59588961046837,0.963191298381152
0,0,0,1.60474745851725,0.986240242756407
0,0,0,1.61106969881956,1.00825766932513
0,0,0,1.61480649940678,1.02915275591882
0,0,0,1.61591989074655,1.04885052424175
0,0,0,1.61438392964298,1.06728835274138
0,0,0,1.6101847969267,1.08441210631941
0,0,0,1.60332082856999,1.10017256594975
0,0,0,1.59380248031848,1.1145227135673
0,0,0,1.58165222638268,1.12741620228036
0,0,0,1.5669043931771,1.13880710936353
0,0,0,1.54960492952935,1.14865086087029
0,0,0,1.52981111520469,1.15690605317505
0,0,0,1.50759120999932,1.16353679657571
0,0,0,1.48302404604706,1.16851517553011
0,0,0,1.45619856635524,1.17182345356683
0,0,0,1.42721331293422,1.17345573423492
0,0,0,1.39617586820773,1.17341890298916
0,0,0,1.36320225368517,1.1717327975932
0,0,0,1.32841629013867,1.16842966712337
0,0,0,1.29194892375409,1.16355306697824
0,0,0,1.25393752291302,1.15715639037886
0,0,0,1.21452515040901,1.14930125302255
0,0,0,1.1738598160039,1.14005592995957
0,0,0,1.13209371428634,1.12949400006956
0,0,0,1.08938245280324,1.11769329409132
0,0,0,1.0458842753953,1.10473517814308
0,0,0,1.00175928557964,1.09070414624395
0,0,0,0.957168674686991,1.07568765032794
0,0,0,0.912273959279198,1.05977606931394
0,0,0,0.86723623214849,1.04306271126361
0,0,0,0.8222154309356,1.02564375274951
0,0,0,0.777369628104603,1.00761804314414
0,0,0,0.732854345682977,0.989086733115873
0,0,0,0.688821897822128,0.970152720284001
0,0,0,0.645420763862217,0.950919935400741
0,0,0,0.602794994202959,0.931492515545451
0,0,0,0.561083650895376,0.911973924211104
0,0,0,0.520420284485449,0.892466081263287
0,0,0,0.480932448266133,0.873068559537522
0,0,0,0.44274125073473,0.914977239183643
0,0,0,0.405960946715296,0.97388985240454
0,0,0,0.372934161991159,1.03286014588604
0,0,0,0.382108149488195,1.09172270406542
0,0,0,0.390503585878765,1.15031699096378
0,0,0,0.398089598352229,1.20848795003645
0,0,0,0.40483880558395,1.26608655891586
0,0,0,0.410727310763255,1.32297033528961
0,0,0,0.415734687179301,1.37900379249926
0,0,0,0.419843958285249,1.43405885037698
0,0,0,0.42304157397998,1.48801518885802
0,0,0,0.425317384621242,1.54076056034336
0,0,0,0.426664614042677,1.59219105154721
0,0,0,0.427079832571002,1.64221129966883
0,0,0,0.426562930760115,1.69073466387851
0,0,0,0.425117094258701,1.73768335378827
0,0,0,0.42274877993549,1.78298851672624
0,0,0,0.419467693088505,1.82659028573814
0,0,0,0.415286765287319,1.86843779043498
0,0,0,0.410222132128372,1.9084891320019
0,0,0,0.404293109944194,1.94671132592254
0,0,0,0.397522170292492,1.98308021250949
0,0,0,0.389934910870464,2.0175803384735
0,0,0,0.381560021356105,2.05020481113584
0,0,0,0.372429242575361,2.08095512470585
0,0,0,0.362577317328724,2.1098409662456
0,0,0,0.352041931197634,2.13687999497011
0,0,0,0.340863641670982,2.16209760065269
0,0,0,0.329085794005496,2.18552664564158
0,0,0,0.316754422338702,2.20720718014792
0,0,0,0.30391813472868,2.22718614550833
0,0,0,0.290627980977979,2.24551705722537
0,0,0,0.276937302316614,2.26225967172412
0,0,0,0.262901562274684,2.2774796371971
0,0,0,0.24869316913019,2.29124812925842
0,0,0,0.269583181622584,2.30364147215064
0,0,0,0.290913061060901,2.31474074628222
0,0,0,0.31255499198034,2.32463138292078
0,0,0,0.334380735875227,2.33340274620048
0,0,0,0.35626220935459,2.34114770590312
0,0,0,0.378072065672012,2.34796219849295
0,0,0,0.399684276742677,2.35394478221648
0,0,0,0.420974712648036,2.35919617973958
0,0,0,0.441821715544281,2.36381882006966
0,0,0,0.462106664835946,2.36791637392468
0,0,0,0.481714530452197,2.37159328677193
0,0,0,0.50053441107032,2.37495430582906
0,0,0,0.518460054169876,2.37810402365646
0,0,0,0.535390354869528,2.38114640622533
0,0,0,0.551229830597497,2.38418433505552
0,0,0,0.565889068772799,2.38731915008944
0,0,0,0.57928514482707,2.39065022111192
0,0,0,0.591342008073252,2.39427451191954
0,0,0,0.601990833125491,2.39828613479316
0,0,0,0.611170334791532,2.4027760917042
0,0,0,0.618827044592701,2.4077830563785
0,0,0,0.62491554731403,2.41336340258244
0,0,0,0.62939867624583,2.41957772825849
0,0,0,0.632247666045977,2.42647284227278
0,0,0,0.633442262426292,2.43409657980155
0,0,0,0.632970788144912,2.44249969630648
0,0,0,0.630830165066838,2.45173399660808
0,0,0,0.627025892335444,2.46185018468762
0,0,0,0.621571980975743,2.47289609307516
0,0,0,0.614490845524797,2.48491521651935
0,0,0,0.60581315355292,2.49794548310041
0,0,0,0.595577634200389,2.51201826086762
0,0,0,0.583830847105649,2.5271576454499
0,0,0,0.570626913341423,2.54338009210238
0,0,0,0.556027210202224,2.56069442843794
0,0,0,0.540100031899507,2.57910222315075
0,0,0,0.522920218416726,2.59859842191594
0,0,0,0.504568754954333,2.61917212415318
0,0,0,0.485132344553072,2.64080736983936
0,0,0,0.464702956620286,2.66348382922505
0,0,0,0.443377354197939,2.6871773247925
0,0,0,0.421256602900589,2.71186015624853
0,0,0,0.398445564516106,2.73750123585473
0,0,0,0.375052378300517,2.76406607032471
0,0,0,0.351187933010372,2.79151664423417
0,0,0,0.326965332701652,2.81981126774469
0,0,0,0.302499359283642,2.84890444897171
0,0,0,0.277905934749637,2.87874684029058
0,0,0,0.253301585915661,2.9092852910488
0,0,0,0.228802914384379,2.94046302038037
0,0,0,0.205684947500172,2.97221990217451
0,0,0,0.204983947787294,3.00449284697733
0,0,0,0.204254327623482,3.03721624511651
0,0,0,0.21065541885366,3.070322439934
0,0,0,0.22295003890106,3.10374219739535
0,0,0,0.234964248442031,3.1374051451209
0,0,0,0.246650272429137,3.1712401624791
0,0,0,0.257962502996224,3.20517571308943
0,0,0,0.2688576281604,3.23914012032073
0,0,0,0.279294743879904,3.2730617938478
0,0,0,0.289235450295834,3.30686942031911
0,0,0,0.298643933126249,3.34049213328461
0,0,0,0.30748703129112,3.37385967697184
0,0,0,0.3157342919214,3.4069025757822
0,0,0,0.323358013961984,3.43955231725866
0,0,0,0.330333281591522,3.47174155160622
0,0,0,0.336637988680227,3.50340430640893
0,0,0,0.342252855463881,3.53447621160427
0,0,0,0.347161438553722,3.56489472744265
0,0,0,0.351350135312682,3.59459936722078
0,0,0,0.354808183517186,3.62353190695113
0,0,0,0.357527657102648,3.65163657555538
0,0,0,0.359503458636178,3.67886022127956
0,0,0,0.360733309015225,3.70515245241399
0,0,0,0.361217734717202,3.73046575268382
0,0,0,0.360960052761058,3.75475557355015
0,0,0,0.359966353368654,3.77798040693313
0,0,0,0.358245480148808,3.80010184245728
0,0,0,0.35580900746479,3.82108461325889
0,0,0,0.352671214498811,3.84089663343615
0,0,0,0.348849055388563,3.85950903152726
0,0,0,0.344362124700108,3.87689617744883
0,0,0,0.339232617394851,3.89303570760112
0,0,0,0.333485282384437,3.90790854489542
0,0,0,0.327147368707845,3.92149891331776
0,0,0,0.320248563351565,3.93379434550933
0,0,0,0.312820919729954,3.94478568183998
0,0,0,0.304898775879432,3.95446705979024
0,0,0,0.296518661477851,3.9628358928768
0,0,0,0.287719192887394,3.96989283887738
0,0,0,0.278540955528925,3.97564175761388
0,0,0,0.304821324596932,3.98008965896922
0,0,0,0.336907208004481,3.98324664209269
0,0,0,0.369591135401917,3.98512582687231
0,0,0,0.402764786405255,3.9857432787233
0,0,0,0.436318027614999,3.98511792758836
0,0,0,0.470139375573415,3.98327148180812
0,0,0,0.504116470570349,3.98022833724587
0,0,0,0.538136559193633,3.97601548178483
0,0,0,0.572086983372978,3.97066239509551
0,0,0,0.605855673534582,3.96420094342006
0,0,0,0.639331643369874,3.95666526907087
0,0,0,0.672405483627767,3.9480916742277
0,0,0,0.704969852267838,3.93851849900648
0,0,0,0.736919958262487,3.92798599345275
0,0,0,0.768154036311504,3.91653618362434
0,0,0,0.798573809731834,3.90421273193861
0,0,0,0.828084938810215,3.89106079188246
0,0,0,0.856597451955466,3.87712685792186
0,0,0,0.884026157060565,3.86245861062385
0,0,0,0.91029103058154,3.84710475776738
0,0,0,0.935317581958792,3.83111487187916
0,0,0,0.959037191146242,3.81453922470241
0,0,0,0.981387417172361,3.79742861908071
0,0,0,1.00231227583359,3.77983421871877
0,0,0,1.02176248481234,3.76180737627093
0,0,0,1.03969567471747,3.74339946021142
0,0,0,1.05607656476249,3.72466168095782
0,0,0,1.07087710202374,3.70564491675142
0,0,0,1.08407656345544,3.6863995398397
0,0,0,1.09566162007909,3.66697524355338
0,0,0,1.10562636300907,3.64742087091637
0,0,0,1.11397229122194,3.62778424546908
0,0,0,1.12070826122323,3.60811200501605
0,0,0,1.12585039900923,3.58844943902984
0,0,0,1.12942197496149,3.56884033044934
0,0,0,1.13145324254601,3.54932680260603
0,0,0,1.13198124191614,3.5299491719954
0,0,0,1.13104956973573,3.51074580758643
0,0,0,1.12870811674598,3.49175299733143
0,0,0,1.12501277479325,3.47300482250392
0,0,0,1.12002511521494,3.45453304045546
0,0,0,1.11381204064458,3.43636697634469
0,0,0,1.10644541244381,3.41853342435315
0,0,0,1.0980016560972,3.40105655886328
0,0,0,1.08856134701441,3.38395785603374
0,0,0,1.07820877927177,3.36725602616452
0,0,0,1.06703151989216,3.35096695719979
0,0,0,1.05511995130633,3.33510366966816
0,0,0,1.04256680466158,3.31967628330894
0,0,0,1.02946668664399,3.30469199557856
0,0,0,1.01591560245932,3.29015507217388
0,0,0,1.00201047757547,3.27606684964987
0,0,0,0.987848680767377,3.26242574995842
0,0,0,0.97352755092432,3.24922730780146
0,0,0,0.959143929981771,3.23646420901058
0,0,0,0.944793704226701,3.22412634073224
0,0,0,0.930571356098976,3.21220085418037
0,0,0,0.916569528474143,3.20067223774996
0,0,0,0.902878603266877,3.18952240143878
0,0,0,0.889586296042554,3.17873077176599
0,0,0,0.876777268168482,3.16827439697271
0,0,0,0.86453275787954,3.15812806167229
0,0,0,0.85293023147716,3.14826441081272
0,0,0,0.842043055728093,3.1386540821746
0,0,0,0.831940192382232,3.12926584687628
0,0,0,0.822685915588748,3.12006675725665
0,0,0,0.814339552858334,3.11102230148414
0,0,0,0.806955250097385,3.10209656421758
0,0,0,0.800581761128858,3.09325239262531
0,0,0,0.79526226201425,3.08445156705399
0,0,0,0.791034190401902,3.07565497562839
0,0,0,0.787929110048875,3.06682279205734
0,0,0,0.785972600595509,3.05791465591648
0,0,0,0.785184172613698,3.04888985468879
0,0,0,0.785577207899915,3.03970750683988
0,0,0,0.787158924941007,3.03032674521959
0,0,0,0.789930369443759,3.02070690009677
0,0,0,0.793886429785389,3.0108076811451
0,0,0,0.799015877210964,3.00058935771882
0,0,0,0.805301430572842,2.99001293677648
0,0,0,0.812719845374517,2.97904033783317
0,0,0,0.821242026846303,2.96763456434427
0,0,0,0.830833166739953,2.95575987094873
0,0,0,0.841452903483864,2.94338192602376
0,0,0,0.853055505287611,2.93046796902847
0,0,0,0.86559007572397,2.91698696213828
0,0,0,0.879000781247918,2.90290973572257
0,0,0,0.893227100034265,2.88820912709006
0,0,0,0.908204091429756,2.87286011226769
0,0,0,0.923862685221126,2.85683993045097
0,0,0,0.940129989819019,2.84012820020777
0,0,0,0.956929618349386,2.82270702790955
0,0,0,0.974182031530837,2.80456110727857
0,0,0,0.991804896099335,2.78567781018554
0,0,0,1.00971345742269,2.76604726886723
0,0,0,1.02782092482843,2.7456624459173
0,0,0,1.04603886805144,2.72451920021974
0,0,0,1.06427762309497,2.70261633537337
0,0,0,1.08244670569149,2.67996622743217
0,0,0,1.10045523045125,2.65658657457554
0,0,0,1.11821233369787,2.63249236481381
0,0,0,1.13562759791328,2.60773120207435
0,0,0,1.15261147565174,2.58230419186436
0,0,0,1.16907571073428,2.55621159712406
0,0,0,1.18493375450348,2.52949681367664
0,0,0,1.20010117490408,2.50219607634903
0,0,0,1.21449605615816,2.47435181717854
0,0,0,1.22803938682609,2.44600635530511
0,0,0,1.24065543408429,2.4172017379223
0,0,0,1.25227210210986,2.3879809331566
0,0,0,1.26282127253906,2.35838895005953
0,0,0,1.2722391250601,2.32847325583001
0,0,0,1.28046643631186,2.29828350220902
0,0,0,1.28744885538546,2.26787092039241
0,0,0,1.29313715436602,2.23728774617096
0,0,0,1.29748745250455,2.20658685589895
0,0,0,1.30046141277426,2.1758216094306
0,0,0,1.30202640973934,2.14504580148319
0,0,0,1.30215566784642,2.11431361984316
0,0,0,1.30082836943736,2.08367955317045
0,0,0,1.29802973197527,2.05319823786399
0,0,0,1.29375105417236,2.02292425942575
0,0,0,1.28798973090562,1.992911928094
0,0,0,1.2807492370045,1.96321504155865
0,0,0,1.27203908019023,1.93388663988979
0,0,0,1.26187472363929,1.90497875462189
0,0,0,1.25027747883107,1.87654215507937
0,0,0,1.23727436952119,1.84862609772325
0,0,0,1.22289796785581,1.82127808591827
0,0,0,1.20718620380688,1.79454364695736
0,0,0,1.19018214926291,1.76846613080693
0,0,0,1.17193377825299,1.74308653194498
0,0,0,1.1524937049125,1.71844333290845
0,0,0,1.13191890091627,1.69457236636038
0,0,0,1.11027039420794,1.67150669177244
0,0,0,1.08761295094252,1.64927648302848
0,0,0,1.06401474263138,1.62790892410707
0,0,0,1.0395470005356,1.60742811121354
0,0,0,1.01428365939358,1.58785496106708
0,0,0,0.988300992592706,1.56920712630829
0,0,0,0.96167724090196,1.55149892001635
0,0,0,0.934492236873838,1.5347412519897
0,0,0,0.906827026999285,1.51894157987669
0,0,0,0.878763493659707,1.50410387676102
0,0,0,0.850383978866417,1.49022861989782
0,0,0,0.821770911710421,1.47731279886348
0,0,0,0.793006441366108,1.46534994552557
0,0,0,0.764172077401969,1.45433018448864
0,0,0,0.735348339051397,1.4442403044434
0,0,0,0.706614414988634,1.43506384499851
0,0,0,0.678047835040251,1.42678120155048
0,0,0,0.649724155143015,1.41936974325684
0,0,0,0.621716656735955,1.41280394344383
0,0,0,0.594096061650016,1.40705552096232
0,0,0,0.566930263433547,1.40209359141627
0,0,0,0.54028407592836,1.39788482792487
0,0,0,0.514218999789981,1.39439363075671
0,0,0,0.488793007528439,1.39158230599968
0,0,0,0.464060347533526,1.38941125288811
0,0,0,0.44007136744182,1.3878391596327
0,0,0,0.41687235710254,1.38682320729777
0,0,0,0.394505411306131,1.38631928043673
0,0,0,0.373008312353606,1.38628218479463
0,0,0,0.352414432466289,1.38666586910041
0,0,0,0.332752655964402,1.38742365029655
0,0,0,0.314047321079466,1.38850844187545
0,0,0,0.296318181208099,1.38987298032487
0,0,0,0.279580385364297,1.39147005237907
0,0,0,0.263844477542138,1.39325271892625
0,0,0,0.249116414660655,1.39517453539768
0,0,0,0.237567153787408,1.39718976751968
0,0,0,0.235052115551053,1.39925360159014
0,0,0,0.232060061118694,1.40132234799602
0,0,0,0.228599181114232,1.40335363968103
0,0,0,0.224679507092647,1.40530662077191
0,0,0,0.220312869722128,1.40714212915792
0,0,0,0.215512852138536,1.4088228685237
0,0,0,0.210294738374915,1.41031357518826
0,0,0,0.204675456750059,1.41158117044798
0,0,0,0.198673518094055,1.41259569571039
0,0,0,0.192308948686391,1.41333013751251
0,0,0,0.185603217787251,1.41375818882034
0,0,0,0.178579159667333,1.41385740537959
0,0,0,0.171260890057629,1.41360795843936
0,0,0,0.163673716982686,1.41299301675307
0,0,0,0.155844045977643,1.41199876647164
0,0,0,0.147799279741621,1.4106144651767
0,0,0,0.139567712330315,1.40883248256289
0,0,0,0.138038714051202,1.40664832707262
0,0,0,0.138523908490088,1.40406065996083
0,0,0,0.139286872339793,1.40107129338051
0,0,0,0.140268541043531,1.39768517597603
0,0,0,0.141409565773164,1.39391036440336
0,0,0,0.142650592466971,1.38975797984414
0,0,0,0.143932539952841,1.38524215447399
0,0,0,0.14519687591339,1.38037996091983
0,0,0,0.146385889440163,1.37519133129771
0,0,0,0.147442958922094,1.36969896297049
0,0,0,0.148312814019463,1.36392821214088
0,0,0,0.148941790489155,1.35790697568339
0,0,0,0.14927807664934,1.35166556151285
0,0,0,0.149271950303231,1.3452365480711
0,0,0,0.148876004981218,1.33865463327515
0,0,0,0.148045364408378,1.33195647373531
0,0,0,0.146737884160774,1.3251805145693
0,0,0,0.14491433953732,1.31836681071749
0,0,0,0.14253859874493,1.31155684036676
0,0,0,0.139577780572379,1.30479331130413
0,0,0,0.136002395811695,1.29811996101942
0,0,0,0.131786471775138,1.29158135143112
0,0,0,0.12690765934925,1.28522265914584
0,0,0,0.1213473221252,1.27908946219511
0,0,0,0.115090607245312,1.27322752422072
0,0,0,0.10812649770842,1.26768257710267
0,0,0,0.104231801574145,1.26250010304204
0,0,0,0.104482246956176,1.25772511712482
0,0,0,0.104693067328812,1.25340195140201
0,0,0,0.104864562176247,1.24957404152654
0,0,0,0.104997082966578,1.24628371698719
0,0,0,0.105091029441837,1.2435719959747
0,0,0,0.105146846171793,1.24147838590225
0,0,0,0.105165019378419,1.24004069058906
0,0,0,0.105146074029688,1.23929482508454
0,0,0,0.105090571195704,1.23927463908405
0,0,0,0.10499910565277,1.2400117498445
0,0,0,0.104872303717067,1.24153538546269
0,0,0,0.104710821282645,1.24387223932506
0,0,0,0.10451534203664,1.24704633647774
0,0,0,0.104286575817789,1.25107891259987
0,0,0,0.104025257087106,1.25598830619239
0,0,0,0.11089151011783,1.26178986451972
0,0,0,0.128265346580169,1.26849586376291
0,0,0,0.145888100224507,1.27611544376203
0,0,0,0.163709658697084,1.28465455764221
0,0,0,0.181678678390203,1.29411593653261
0,0,0,0.199742818033285,1.30449906950243
0,0,0,0.217848974032839,1.31580019875122
0,0,0,0.23594351643114,1.3280123300049
0,0,0,0.253972524379879,1.34112525798315
0,0,0,0.27188202005837,1.3551256067189
0,0,0,0.289618200003922,1.36999688442802
0,0,0,0.307127662865865,1.38571955254625
0,0,0,0.324357632642309,1.40227110847247
0,0,0,0.341256176510244,1.41962618148322
0,0,0,0.357772416414159,1.43775664121263
0,0,0,0.373856733635031,1.45663171802702
0,0,0,0.389460965618996,1.47621813456218
0,0,0,0.404538594410036,1.49648024763784
0,0,0,0.419044926077815,1.51738019971436
0,0,0,0.432937260605907,1.53887807901534
0,0,0,0.446175051754847,1.56093208740424
0,0,0,0.458720056473989,1.58349871507435
0,0,0,0.470536473491405,1.60653292108994
0,0,0,0.48159107076337,1.62998831880158
0,0,0,0.491853301515761,1.65381736515027
0,0,0,0.501295408657002,1.67797155287403
0,0,0,0.509892517386803,1.70240160463553
0,0,0,0.517622715866777,1.72705766810103
0,0,0,0.524467123857629,1.75188951101846
0,0,0,0.530409949263486,1.77684671536593
0,0,0,0.535438532557085,1.80187886967062
0,0,0,0.53954337909032,1.8269357586323
0,0,0,0.542718179322945,1.8519675492234
0,0,0,0.54495981702894,1.87692497248076
0,0,0,0.546268365565015,1.90175950024957
0,0,0,0.546647072309697,1.92642351618906
0,0,0,0.5461023314044,1.95087048040073
0,0,0,0.544643644950747,1.97505508709257
0,0,0,0.542283572841006,1.99893341474706
0,0,0,0.539037671421696,2.02246306831471
0,0,0,0.534924421213861,2.0456033130101
0,0,0,0.529965143938549,2.06831519934072
0,0,0,0.524183909121592,2.09056167905231
0,0,0,0.517607430579117,2.11230771172557
0,0,0,0.510264953113953,2.13352036180913
0,0,0,0.502188129783189,2.15416888592118
0,0,0,0.493410890129012,2.17422481029733
0,0,0,0.483969299798086,2.19366199830507
0,0,0,0.473901412009042,2.21245670798538
0,0,0,0.463247111363301,2.23058763961883
0,0,0,0.452047950530646,2.24803597334862
0,0,0,0.440346980377586,2.26478539692427
0,0,0,0.428188574143423,2.28082212365883
0,0,0,0.415618246305245,2.29613490071913
0,0,0,0.402682466808524,2.31071500789253
0,0,0,0.389428471374405,2.3245562469957
0,0,0,0.375904068627022,2.33765492211068
0,0,0,0.362157444814288,2.35000981085213
0,0,0,0.34823696692292,2.36162212688599
0,0,0,0.334190985012437,2.37249547393568
0,0,0,0.320067634613046,2.38263579152652
0,0,0,0.305914640048462,2.39205129273301
0,0,0,0.291779119556111,2.40075239420717
0,0,0,0.277707393083924,2.40875163877932
0,0,0,0.26374479364423,2.41606361093622
0,0,0,0.249935483101392,2.42270484549449
0,0,0,0.236322273260296,2.42869372980111
0,0,0,0.222946453107612,2.43405039980656
0,0,0,0.209847623036997,2.43879663037058
0,0,0,0.197063536862697,2.4429557201751
0,0,0,0.184629952394119,2.44655237163373
0,0,0,0.172580491306295,2.44961256620292
0,0,0,0.160946508998487,2.4521634355149
0,0,0,0.149756975085579,2.45423312876814
0,0,0,0.139038365114435,2.45585067682653
0,0,0,0.128814564041133,2.45704585349348
0,0,0,0.119106781944287,2.45784903444185
0,0,0,0.109933482386054,2.45829105429401
0,0,0,0.101310323765514,2.45840306236008
0,0,0,0.10116469495118,2.45821637755321
0,0,0,0.101973917610812,2.45776234301188
0,0,0,0.102446371265003,2.45707218096729
0,0,0,0.102583267283465,2.45617684840129
0,0,0,0.10238736775918,2.4551068940446
0,0,0,0.101862965992035,2.45389231726789
0,0,0,0.101015858852613,2.45256242941863
0,0,0,0.0998533112410048,2.45114571815349
0,0,0,0.0983840129177536,2.44966971531175
0,0,0,0.0966180280338531,2.44816086886684
0,0,0,0.0945667377432323,2.44664441948254
0,0,0,0.0922427763238776,2.44514428218677
0,0,0,0.0896599612773707,2.4436829336596
0,0,0,0.0868332179146611,2.44228130561253
0,0,0,0.0837784989646332,2.44095868471442
0,0,0,0.0805126997691832,2.43973261949423
0,0,0,0.0770535696494519,2.43861883462379
0,0,0,0.0734196200373269,2.43763115295362
0,0,0,0.0696300299783871,2.43678142564299
0,0,0,0.0657045496108166,2.43607947069089
0,0,0,0.0616634022221854,2.43553302013862
0,0,0,0.057527185475878,2.43514767617664
0,0,0,0.0533167723834957,2.43492687634913
0,0,0,0.0514257830474917,2.43487186800887
0,0,0,0.0538000815772377,2.43498169213379
0,0,0,0.0562606600814943,2.43525317657393
0,0,0,0.0587703622721201,2.43568093875502
0,0,0,0.0612921269673703,2.43625739782203
0,0,0,0.063789168385547,2.43697279616304
0,0,0,0.0662251537549441,2.43781523021174
0,0,0,0.0685643774693037,2.43877069038489
0,0,0,0.0707719310485608,2.43982310997044
0,0,0,0.0728138681974999,2.44095442274263
0,0,0,0.0746573642904077,2.44214462904197
0,0,0,0.0762708696467637,2.44337187002212
0,0,0,0.0776242560019511,2.44461250973106
0,0,0,0.0786889556165262,2.44584122466171
0,0,0,0.0794380925085431,2.44703110037755
0,0,0,0.0798466053344323,2.44815373479139
0,0,0,0.0798913614854066,2.44917934765077
0,0,0,0.0795512620079,2.45007689576188
0,0,0,0.0788073369977075,2.45081419346502
0,0,0,0.0776428311584134,2.45135803785859
0,0,0,0.0760432792552261,2.45167433825597
0,0,0,0.0772972804102534,2.4517282493497
0,0,0,0.0794447029371503,2.45148430755061
0,0,0,0.0815594054613604,2.45090656996548
0,0,0,0.0836401865081308,2.44995875547591
0,0,0,0.0856859499012804,2.44860438738265
0,0,0,0.087695707903679,2.44680693708336
0,0,0,0.0896685837047707,2.4445299682591
0,0,0,0.0916038132382013,2.44173728105239
0,0,0,0.0935007463213371,2.43839305573095
0,0,0,0.0953588471114092,2.43446199533913
0,0,0,0.0971776938794592,2.42990946687139
0,0,0,0.0989569781136491,2.42470164048412
0,0,0,0.100696502959089,2.41880562629296
0,0,0,0.102396181019864,2.41218960834603
0,0,0,0.104056031541727,2.40482297532895
0,0,0,0.105676177005558,2.3966764476115
0,0,0,0.107256839166949,2.38772220024748
0,0,0,0.108798334574125,2.37793398155749
0,0,0,0.110301069608081,2.3672872269389
0,0,0,0.111765535086683,2.3557591675621
0,0,0,0.113192300478361,2.3433289336252
0,0,0,0.114582007771776,2.32997765185199
0,0,0,0.115935365052726,2.31568853692966
0,0,0,0.117253139835603,2.30044697659318
0,0,0,0.118536152199595,2.28424061007332
0,0,0,0.119785267781066,2.26705939963426
0,0,0,0.121001390668443,2.24889569493497
0,0,0,0.128586472475532,2.22974428995704
0,0,0,0.138590844188228,2.20960247224899
0,0,0,0.14845176959425,2.18847006424548
0,0,0,0.158130645783247,2.16634945642772
0,0,0,0.167589148616171,2.14324563210074
0,0,0,0.176789399715018,2.11916618357276
0,0,0,0.185694131495894,2.09412131953331
0,0,0,0.194266849456514,2.06812386343977
0,0,0,0.202471990936172,2.04118924273648
0,0,0,0.210275079578091,2.01333546874787
0,0,0,0.217642874740327,1.98458310710688
0,0,0,0.224543515122724,1.9549552386016
0,0,0,0.230946655903415,1.92447741034946
0,0,0,0.236823598708613,1.89317757723575
0,0,0,0.242147413774768,1.86108603358575
0,0,0,0.246893053701085,1.82823533507441
0,0,0,0.251037458233884,1.79466021091604
0,0,0,0.254559649571233,1.76039746641794
0,0,0,0.257440817726678,1.72548587602677
0,0,0,0.259664395544605,1.68996606704371
0,0,0,0.261216123015923,1.65388039423522
0,0,0,0.262084100601376,1.61727280561809
0,0,0,0.262258831330341,1.58018869975264
0,0,0,0.26173325150482,1.54267477493338
0,0,0,0.260502749902634,1.50477887072382
0,0,0,0.258565175430713,1.46654980233936
0,0,0,0.255920833257159,1.42803718843983
0,0,0,0.252572469498185,1.38929127294988
0,0,0,0.248525244607653,1.35036274158085
0,0,0,0.243786695675762,1.31130253378159
0,0,0,0.238366687902939,1.2721616508964
0,0,0,0.232277355572074,1.23299096135663
0,0,0,0.225533032897492,1.19384100377614
0,0,0,0.218150175180796,1.15476178886126
0,0,0,0.210147270752403,1.11580260108056
0,0,0,0.201544744223157,1.0770118010694
0,0,0,0.192364851611504,1.0384366297683
0,0,0,0.182631567949495,1.00012301531162
0,0,0,0.172370468003807,0.962115383694096
0,0,0,0.161608600777056,0.924456474246885
0,0,0,0.151535385636845,0.887187160952061
0,0,0,0.151867792747731,0.850346280614005
0,0,0,0.152174102725626,0.813970468888793
0,0,0,0.152453372360256,0.778094005147705
0,0,0,0.152704648884533,0.742748667118706
0,0,0,0.152926975669485,0.7079635962103
0,0,0,0.153119398034214,0.673765174375609
0,0,0,0.153280969142252,0.640176913321276
0,0,0,0.153410755957409,0.607219356805919
0,0,0,0.153507845227066,0.574909996707091
0,0,0,0.153571349465274,0.543263203463991
0,0,0,0.153600412898021,0.5122901714264
0,0,0,0.153594217342351,0.481998879559055
0,0,0,0.153551987981723,0.452394067864868
0,0,0,0.153472999003807,0.423477229801776
0,0,0,0.153356579066748,0.395246620875921
0,0,0,0.153202116557371,0.367697283500363
0,0,0,0.153009064608248,0.340821088113176
0,0,0,0.152776945839635,0.31958804109196
0,0,0,0.152505356793106,0.312110976382726
0,0,0,0.152193972025985,0.304317027514511
0,0,0,0.151842547838517,0.29622150191848
0,0,0,0.151450925602895,0.287841082693779
0,0,0,0.164539940427399,0.279193745592734
0,0,0,0.17760262821425,0.270298669900879
0,0,0,0.190403166066169,0.261176143842326
0,0,0,0.202925705429044,0.251847465160455
0,0,0,0.215156213680505,0.242334837544524
0,0,0,0.227082507667356,0.232661263579478
0,0,0,0.238694278713914,0.222850434897957
0,0,0,0.249983109105587,0.212926620211226
0,0,0,0.26094248008499,0.210759676453634
0,0,0,0.271567771429614,0.213237821242131
0,0,0,0.281856252710917,0.215704371495017
0,0,0,0.291807066364474,0.218154740552516
0,0,0,0.301421202729748,0.220584227323703
0,0,0,0.31070146724574,0.222988031098369
0,0,0,0.319652440015909,0.225361267337873
0,0,0,0.328280427981544,0.227698984354368
0,0,0,0.336593409968072,0.229996180780907
0,0,0,0.344600974892724,0.232247823722506
0,0,0,0.352314253445536,0.234448867471693
0,0,0,0.359745843577653,0.236594272661806
0,0,0,0.366909730152677,0.238679025728805
0,0,0,0.373821199136869,0.240698158544216
0,0,0,0.38049674672362,0.247085059322061
0,0,0,0.386953983805619,0.267495927579456
0,0,0,0.393211536225491,0.288223186011382
0,0,0,0.399288941251203,0.309290852290315
0,0,0,0.405206540737124,0.330720192934264
0,0,0,0.410985371444516,0.352529578552236
0,0,0,0.41664705300664,0.374734352194024
0,0,0,0.42221367403328,0.397346711424445
0,0,0,0.427707676857397,0.420375604689685
0,0,0,0.433151741432542,0.443826642491145
0,0,0,0.438568668893618,0.467702023828569
0,0,0,0.443981265295258,0.492000478320438
0,0,0,0.449412226041757,0.516717224354433
0,0,0,0.454884021519773,0.541843943564856
0,0,0,0.460418784439798,0.567368771876364
0,0,0,0.466038199384981,0.593276307294529
0,0,0,0.471763395056064,0.619547634563031
0,0,0,0.4776148396885,0.646160366744368
0,0,0,0.483612240103366,0.673088703716406
0,0,0,0.489774444836206,0.700303507509721
0,0,0,0.49611935176842,0.727772394341001
0,0,0,0.50266382066407,0.755459843126242
0,0,0,0.50942359099076,0.783327320182586
0,0,0,0.516413205377299,0.811333419751709
0,0,0,0.523645939032768,0.839434019898711
0,0,0,0.531133735421751,0.867582453260892
0,0,0,0.538887148459138,0.89572969203888
0,0,0,0.546915291455137,0.923824546541142
0,0,0,0.555225793006832,0.951813876510221
0,0,0,0.563824759997903,0.979642814377757
0,0,0,0.572716747831963,1.00725499951477
0,0,0,0.581904737988671,1.03459282246542
0,0,0,0.591390122955097,1.06159767807688
0,0,0,0.601172698547827,1.08821022636627
0,0,0,0.611250663604616,1.11437065989834
0,0,0,0.621620626988177,1.14001897638578
0,0,0,0.632277621808766,1.16509525516861
0,0,0,0.643215126737474,1.18953993618047
0,0,0,0.654425094248132,1.21329409996928
0,0,0,0.665897985593221,1.23629974730719
0,0,0,0.677622812287972,1.25850007690201
0,0,0,0.689587183847168,1.27983975970884
0,0,0,0.701777361491623,1.30026520833691
0,0,0,0.714178317515265,1.31972484005408
0,0,0,0.726773799980187,1.33816933190854
0,0,0,0.739546402385363,1.35555186651567
0,0,0,0.752477637935582,1.37182836709675
0,0,0,0.765548018020155,1.38695772040549
0,0,0,0.778737134496628,1.40090198623818
0,0,0,0.792023745362618,1.41362659229231
0,0,0,0.805385863389546,1.42510051321819
0,0,0,0.818800847284801,1.43529643279534
0,0,0,0.832245494944563,1.44419088826238
0,0,0,0.845696138357136,1.4517643959345
0,0,0,0.859128739717065,1.45800155734448
0,0,0,0.872518988312554,1.4628911452727
0,0,0,0.885842397753687,1.46642616915655
0,0,0,0.899074403115437,1.46860391946457
0,0,0,0.912190457578334,1.46942599079162
0,0,0,0.925166128160221,1.4688982835341
0,0,0,0.937977190144542,1.46703098414731
0,0,0,0.950599719824837,1.46383852411733
0,0,0,0.963010185199707,1.45933951791173
0,0,0,0.97518553426941,1.45355668030261
0,0,0,0.987103280602419,1.44651672358159
0,0,0,0.99874158585878,1.43825023530894
0,0,0,1.01007933897614,1.42879153735591
0,0,0,1.02109623174422,1.41817852711043
0,0,0,1.03177283051357,1.40645250182045
0,0,0,1.04209064380494,1.39365796714584
0,0,0,1.0520321856067,1.37984243107707
0,0,0,1.06158103416793,1.36505618445837
0,0,0,1.07072188611629,1.34935206942102
0,0,0,1.07944060574988,1.3327852370918
0,0,0,1.08772426937325,1.31541289598923
0,0,0,1.09556120456745,1.29729405255733
0,0,0,1.10294102430461,1.27848924531268
0,0,0,1.1098546558361,1.25906027409555
0,0,0,1.11629436430339,1.23906992591984
0,0,0,1.12225377103891,1.21858169890966
0,0,0,1.12772786654246,1.19765952579374
0,0,0,1.13271301813689,1.17636749840116
0,0,0,1.13720697232381,1.15476959456626
0,0,0,1.14120885187728,1.1329294088049
0,0,0,1.14471914772987,1.11090988807193
0,0,0,1.14773970572171,1.08877307384921
0,0,0,1.15027370829898,1.06657985174768
0,0,0,1.15232565126352,1.04438970973542
0,0,0,1.15390131569059,1.02226050602774
0,0,0,1.1550077351464,1.0002482475965
0,0,0,1.15565315835158,0.978406880173968
0,0,0,1.15584700745066,0.95678809054367
0,0,0,1.15559983206201,0.935441121826926
0,0,0,1.15492325929526,0.914412602390163
0,0,0,1.15382993993746,0.893746388915481
0,0,0,1.15233349102116,0.873483424095812
0,0,0,1.15044843500035,0.853661609337034
0,0,0,1.14819013577232,0.834315692772913
0,0,0,1.14557473179457,0.815477172825337
0,0,0,1.14261906655715,0.797174217471928
0,0,0,1.13934061668118,0.779431599316256
0,0,0,1.13575741792361,0.762270646492306
0,0,0,1.13188798937783,0.745709209374876
0,0,0,1.12775125616719,0.729761643010708
0,0,0,1.12336647093636,0.714438805131684
0,0,0,1.11875313445129,0.699748069560589
0,0,0,1.11393091562404,0.685693354772172
0,0,0,1.1089195712829,0.672275167326407
0,0,0,1.10373886601082,0.659490659847351
0,0,0,1.09840849237734,0.647333703179309
0,0,0,1.09294799188928,0.635794972311368
0,0,0,1.08737667698447,0.624862045622336
0,0,0,1.08171355439059,0.614519516959621
0,0,0,1.07597725016697,0.604749120028057
0,0,0,1.07018593674233,0.595529864527201
0,0,0,1.06435726225404,0.586838183439344
0,0,0,1.05850828248672,0.578648090833562
0,0,0,1.0526553956976,0.570931349515552
0,0,0,1.04681428060523,0.56365764781716
0,0,0,1.040999837805,0.55679478478474
0,0,0,1.03522613486097,0.550308862991293
0,0,0,1.029506355308,0.544164488164274
0,0,0,1.02385275178126,0.538324974789383
0,0,0,1.0182766034722,0.532752556820571
0,0,0,1.01278817809136,0.527408602598776
0,0,0,1.00739669849746,0.522253833056504
0,0,0,1.00211031413208,0.517248542262954
0,0,0,0.996936077376761,0.512352819345298
0,0,0,0.991879924927209,0.507526770806248
0,0,0,0.986946664255954,0.502730742247015
0,0,0,0.982139965211678,0.497925538497616
0,0,0,0.977462356779369,0.493072641154879
0,0,0,0.972915229001738,0.48813442253116
0,0,0,0.968498840038413,0.483074355025522
0,0,0,0.964212328315598,0.477857214942757
0,0,0,0.96005372969558,0.472449279805125
0,0,0,0.956019999572081,0.466818518226896
0,0,0,0.952107039775324,0.460934771452372
0,0,0,0.948309730148438,0.454769925694525
0,0,0,0.944621964636005,0.448298074453249
0,0,0,0.941036691705367,0.441495670039039
0,0,0,0.937545958901961,0.434341663580308
0,0,0,0.934140961322199,0.426817632849166
0,0,0,0.930812093770392,0.418907897301699
0,0,0,0.927549006350711,0.410599619794054
0,0,0,0.924340663231029,0.401882894504276
0,0,0,0.921175404302653,0.392750820661673
0,0,0,0.918041009448678,0.383199561759865
0,0,0,0.914924765123873,0.373228390006242
0,0,0,0.911813532940682,0.362839715838382
0,0,0,0.90869381994923,0.35203910241699
0,0,0,0.905551850293973,0.340835265084368
0,0,0,0.902373637925958,0.329240055856484
0,0,0,0.89914506004755,0.317268433095196
0,0,0,0.895851930965753,0.30493841658427
0,0,0,0.892480076031133,0.29227102830829
0,0,0,0.889015405341526,0.279290219306168
0,0,0,0.885443986893266,0.277957329041985
0,0,0,0.881752118867638,0.280631805933111
0,0,0,0.877926400746301,0.283255672343933
0,0,0,0.873953802956817,0.285830005264364
0,0,0,0.869821734757839,0.288355853737694
0,0,0,0.86551811008291,0.290834236349251
0,0,0,0.86103141107235,0.293266139298237
0,0,0,0.856350749034023,0.295652515028733
0,0,0,0.851465922585855,0.297994281389762
0,0,0,0.846367472745945,0.30029232128723
0,0,0,0.841046734749787,0.302547482790425
0,0,0,0.835495886388065,0.304760579651459
0,0,0,0.82970799267359,0.3069323921901
0,0,0,0.823677046661051,0.309063668501373
0,0,0,0.81739800625879,0.311155125936526
0,0,0,0.810866826888406,0.313207452809792
0,0,0,0.804080489863932,0.315221310286195
0,0,0,0.797037026379492,0.317197334401002
0,0,0,0.789735537011076,0.319136138169236
0,0,0,0.782176206655726,0.321038313741503
0,0,0,0.77436031484846,0.322904434566858
0,0,0,0.766290241415246,0.324735057525515
0,0,0,0.757969467438022,0.326530724998078
0,0,0,0.749402571525496,0.328291966841616
0,0,0,0.74059522140166,0.330019302243748
0,0,0,0.731554160841847,0.331713241435776
0,0,0,0.722287192004072,0.33337428724201
0,0,0,0.712803153221627,0.335002936451356
0,0,0,0.703111892340625,0.336599680999816
0,0,0,0.6932242357041,0.338165008954387
0,0,0,0.683151952901846,0.339699405292742
0,0,0,0.672907717422833,0.341203352477328
0,0,0,0.662505063363863,0.342677330822631
0,0,0,0.65195833836537,0.344121818657896
0,0,0,0.641282652961402,0.345537292292411
0,0,0,0.630493826546959,0.346924225784289
0,0,0,0.619608330181299,0.348283090523564
0,0,0,0.608643226460443,0.349614354637263
0,0,0,0.597616106706467,0.350918482223305
0,0,0,0.586545025734175,0.352195932423791
0,0,0,0.575448434468266,0.353447158345337
0,0,0,0.564345110695516,0.354672605837582
0,0,0,0.553254088246803,0.355872712134942
0,0,0,0.542194584912913,0.357047904372722
0,0,0,0.531185929406191,0.358198597982846
0,0,0,0.520247487686381,0.359325194976719
0,0,0,0.509398588974649,0.360428082122691
0,0,0,0.498658451783029,0.361507629019788
0,0,0,0.488046110289233,0.362564186078645
0,0,0,0.477580341387013,0.363598082408592
0,0,0,0.467279592741348,0.364609623619063
0,0,0,0.457161912175369,0.365599089540004
0,0,0,0.447244878711023,0.366566731864556
0,0,0,0.437545535579947,0.367512771720762
0,0,0,0.428080325513023,0.368437397179482
0,0,0,0.418865028607665,0.369340760705166
0,0,0,0.409914703060939,0.370222976559442
0,0,0,0.40124362904377,0.371084118166938
0,0,0,0.39286525597739,0.382120983380988
0,0,0,0.384792153457288,0.413347891146474
0,0,0,0.377035966052889,0.445318987740212
0,0,0,0.36960737219258,0.477983708830734
0,0,0,0.36251604732405,0.511290141443418
0,0,0,0.355770631519025,0.545185217006426
0,0,0,0.349378701669629,0.579614910788804
0,0,0,0.343346748400971,0.61452444700645
0,0,0,0.337680157800902,0.649858508816638
0,0,0,0.332383198044135,0.685561452369721
0,0,0,0.327459010963117,0.721577524036663
0,0,0,0.322909608593487,0.757851079885226
0,0,0,0.318735874696909,0.794326806435534
0,0,0,0.314937571239115,0.830949941688526
0,0,0,0.311513349776362,0.867666495389188
0,0,0,0.308460767678869,0.904423467460647
0,0,0,0.305776309095986,0.941169063525527
0,0,0,0.303455410544383,0.977852906418747
0,0,0,0.301492490977956,1.01442624259041
0,0,0,0.29988098617635,1.05084214229943
0,0,0,0.298613387268357,1.08705569250867
0,0,0,0.297681283186792,1.12302418140962
0,0,0,0.297075406833042,1.1587072735323
0,0,0,0.296785684712536,1.19406717441948
0,0,0,0.296801289786742,1.22906878390458
0,0,0,0.297110697273097,1.26367983706419
0,0,0,0.297701743111907,1.29787103197628
0,0,0,0.298561684808091,1.33161614348168
0,0,0,0.299677264346564,1.36489212221303
0,0,0,0.301034772872335,1.39767917823127
0,0,0,0.302620116820454,1.42996084869107
0,0,0,0.304418885176944,1.4617240490424
0,0,0,0.306416417548992,1.49295910736611
0,0,0,0.308597872722193,1.52365978153528
0,0,0,0.310948297383145,1.55382325899152
0,0,0,0.313452694688273,1.58345013902463
0,0,0,0.316096092363574,1.61254439754489
0,0,0,0.318863610025466,1.64111333443902
0,0,0,0.321740525419757,1.66916750370232
0,0,0,0.324712339284013,1.6967206266399
0,0,0,0.32776483854788,1.72378948852927
0,0,0,0.330884157596946,1.75039381923275
0,0,0,0.334056837337079,1.77655615834137
0,0,0,0.337269881809326,1.80230170552166
0,0,0,0.340510812118964,1.82765815682087
0,0,0,0.343767717456939,1.85265552776594
0,0,0,0.347029303007198,1.87732596416503
0,0,0,0.350284934549458,1.90170354158742
0,0,0,0.3535246795834,1.92582405455813
0,0,0,0.356739344817291,1.94972479655682
0,0,0,0.35992050988164,1.97344433195604
0,0,0,0.363060557145966,1.99702226107219
0,0,0,0.366152697535084,2.02049897953296
0,0,0,0.369190992259114,2.04391543318727
0,0,0,0.372170370390089,2.06731286979902
0,0,0,0.375086642236115,2.09073258877312
0,0,0,0.377936508482387,2.11421569016255
0,0,0,0.380717565086689,2.13780282419825
0,0,0,0.383428303934967,2.16153394257041
0,0,0,0.386068109280616,2.18544805267016
0,0,0,0.388637250008619,2.20958297597546
0,0,0,0.391136867783225,2.23397511173486
0,0,0,0.393568961154746,2.25865920706776
0,0,0,0.39593636571776,2.28366813456096
0,0,0,0.398242730429265,2.30903267839875
0,0,0,0.400492490210983,2.33478133001811
0,0,0,0.402690834975221,2.36094009423274
0,0,0,0.404843675228476,2.38753230671914
0,0,0,0.406957604420708,2.41457846370577
0,0,0,0.409039858221852,2.4420960646533
0,0,0,0.411098270919544,2.4700994686585
0,0,0,0.413141229143936,2.49859976525916
0,0,0,0.415177623136644,2.52760466026022
0,0,0,0.417216795790837,2.55711837714396
0,0,0,0.419268489698955,2.58714157456845
0,0,0,0.421342792452691,2.61767128039891
0,0,0,0.423450080447291,2.64870084265622
0,0,0,0.425600961448396,2.6802198977046
0,0,0,0.427806216184869,2.71221435593773
0,0,0,0.430076739235088,2.74466640515699
0,0,0,0.432423479477073,2.77755453176945
0,0,0,0.434857380374468,2.81085355986394
0,0,0,0.437389320370853,2.84453470815306
0,0,0,0.440030053664291,2.87856566469575
0,0,0,0.44279015163165,2.91291067923954
0,0,0,0.445679945169332,2.94753067294433
0,0,0,0.448709468212278,2.98238336516914
0,0,0,0.451888402687475,3.01742341692232
0,0,0,0.455226025151038,3.05260259049134
0,0,0,0.458731155349946,3.08786992468579
0,0,0,0.462412106939828,3.12317192503149
0,0,0,0.466276640579957,3.15845276818989
0,0,0,0.470331919614602,3.19365451976399
0,0,0,0.474584468537684,3.22871736458427
0,0,0,0.479040134423502,3.26357984848148
0,0,0,0.483704051492179,3.29817913046981
0,0,0,0.488580608962735,3.33245124418869
0,0,0,0.493673422330829,3.36633136737781
0,0,0,0.4989853081911,3.39975409809229
0,0,0,0.504518262706945,3.43265373630269
0,0,0,0.510273443812484,3.46496456946985
0,0,0,0.516251157213343,3.49662116063702
0,0,0,0.522450846234359,3.52755863754268
0,0,0,0.528871085543637,3.55771298122794
0,0,0,0.535509578763695,3.58702131259229
0,0,0,0.54236315996174,3.61542217534069
0,0,0,0.549427798992539,3.64285581376503
0,0,0,0.556698610649361,3.66926444382047
0,0,0,0.56416986756017,3.6945925159697
0,0,0,0.571835016749187,3.71878696830955
0,0,0,0.579686699766943,3.74179746853606
0,0,0,0.587716776275705,3.76357664335982
0,0,0,0.595916350961758,3.78408029404937
0,0,0,0.604275803631369,3.80326759685635
0,0,0,0.612784822333473,3.8211012871613
0,0,0,0.621432439339333,3.83754782627366
0,0,0,0.630207069797709,3.85257754992156
0,0,0,0.639096552873285,3.86616479757727
0,0,0,0.648088195166484,3.87828802188009
0,0,0,0.657168816204525,3.88892987754075
0,0,0,0.666324795786097,3.89807728923757
0,0,0,0.675542122955989,3.90572149814504
0,0,0,0.684806446381285,3.9118580868679
0,0,0,0.694103125896819,3.91648698268821
0,0,0,0.703417284985282,3.9196124391671
0,0,0,0.712733863955922,3.92124299627726
0,0,0,0.722037673585782,3.92139141937412
0,0,0,0.731313448988216,3.92007461744326
0,0,0,0.740545903475688,3.91731354118735
0,0,0,0.749719782186803,3.91313306163697
0,0,0,0.758819915251782,3.90756183008473
0,0,0,0.767831270275544,3.90063212025142
0,0,0,0.776739003923724,3.89237965369383
0,0,0,0.785528512403539,3.88284340955786
0,0,0,0.794185480639215,3.87206541986477
0,0,0,0.802695929949836,3.86009055159411
0,0,0,0.811046264046613,3.84696627689232
0,0,0,0.819223313175951,3.83274243279133
0,0,0,0.827214376244871,3.81747097186681
0,0,0,0.835007260775837,3.80120570529963
0,0,0,0.842590320549009,3.78400203982801
0,0,0,0.849952490801122,3.76591671009103
0,0,0,0.857083320861835,3.74700750786621
0,0,0,0.863973004120101,3.72733300969673
0,0,0,0.870612405225053,3.70695230438587
0,0,0,0.87699308443796,3.68592472180959
0,0,0,0.883107319063925,3.66430956446204
0,0,0,0.888948121904144,3.64216584310471
0,0,0,0.894509256681763,3.6195520178384
0,0,0,0.899785250406338,3.59652574585839
0,0,0,0.904771402653963,3.57314363708854
0,0,0,0.909463791752166,3.54946101882033
0,0,0,0.913859277870134,3.52553171040829
0,0,0,0.917955503026822,3.50140780899525
0,0,0,0.921750888040423,3.47713948716023
0,0,0,0.925244626454328,3.45277480329844
0,0,0,0.928436675485327,3.42835952545905
0,0,0,0.931327744050624,3.40393696928131
0,0,0,0.933919277940687,3.37954785058459
0,0,0,0.936213442215015,3.35523015308393
0,0,0,0.938213100907803,3.33101901161906
0,0,0,0.93992179413987,3.30694661120341
0,0,0,0.941343712742553,3.28304210211923
0,0,0,0.942483670507783,3.25933153120779
0,0,0,0.943347074187252,3.23583778942737
0,0,0,0.943939891371306,3.21258057567935
0,0,0,0.944268616385978,3.18957637683186
0,0,0,0.944340234353487,3.16683846380272
0,0,0,0.944162183568308,3.14437690349808
0,0,0,0.943742316346948,3.12219858634033
0,0,0,0.943088858515351,3.10030726905874
0,0,0,0.942210367702558,3.07870363235802
0,0,0,0.941115690614152,3.05738535302488
0,0,0,0.939813919462652,3.03634718997863
0,0,0,0.938314347735296,3.0155810837212
0,0,0,0.936626425482333,2.99507626859233
0,0,0,0.934759714310901,2.97481939718859
0,0,0,0.932723842270763,2.95479467626026
0,0,0,0.930528458818735,2.93498401335634
0,0,0,0.928183190048453,2.91536717344802
0,0,0,0.925697594371367,2.89592194472178
0,0,0,0.923081118832814,2.87662431269771
0,0,0,0.920343056245121,2.857448641795
0,0,0,0.917492503315958,2.83836786343608
0,0,0,0.914538319946699,2.81935366975355
0,0,0,0.911489089870532,2.80037671193976
0,0,0,0.908353082794781,2.78140680225881
0,0,0,0.905138218205749,2.76241311872381
0,0,0,0.901852030987302,2.74336441143051
0,0,0,0.898501638997204,2.72422920953003
0,0,0,0.895093712736526,2.7049760278208
0,0,0,0.891634447239078,2.68557357194146
0,0,0,0.888129536297861,2.66599094115362
0,0,0,0.884584149135826,2.64619782771563
0,0,0,0.881002909617654,2.62616471186642
0,0,0,0.877389878088093,2.60586305146148
0,0,0,0.873748535911192,2.58526546533202
0,0,0,0.87008177277278,2.5643459094722
0,0,0,0.866391876796665,2.54307984519906
0,0,0,0.86268052751251,2.52144439847422
0,0,0,0.858948791700947,2.49941850962604
0,0,0,0.855197122128783,2.47698307276515
0,0,0,0.85142535917455,2.45412106424476
0,0,0,0.84763273533182,2.43081765957988
0,0,0,0.843817882565235,2.40706033830532
0,0,0,0.839978842481605,2.38283897632184
0,0,0,0.836113079266128,2.35814592535136
0,0,0,0.832217495321909,2.33297607919612
0,0,0,0.828288449538958,2.30732692657183
0,0,0,0.82432177810772,2.28119859036177
0,0,0,0.82031281778121,2.25459385321487
0,0,0,0.816256431479248,2.22751816948829
0,0,0,0.812147036118578,2.19997966361037
0,0,0,0.807978632543094,2.17198911501507
0,0,0,0.803744837419846,2.14355992987181
0,0,0,0.799438916958164,2.11470809990514
0,0,0,0.795053822302108,2.08545214866716
0,0,0,0.790582226439475,2.05581306568957
0,0,0,0.786016562464806,2.02581422900377
0,0,0,0.78134906302847,1.995481316574
0,0,0,0.776571800799564,1.96484220724129
0,0,0,0.771676729766471,1.93392687182331
0,0,0,0.766655727196334,1.90276725505849
0,0,0,0.761500636072088,1.87139714911971
0,0,0,0.756203307824911,1.83985205945546
0,0,0,0.750755645178755,1.80816906374266
0,0,0,0.745149644924314,1.77638666475646
0,0,0,0.739377440440298,1.74454463797777
0,0,0,0.733431343781848,1.71268387476919
0,0,0,0.727303887157941,1.68084622195415
0,0,0,0.720987863623022,1.64907431863355
0,0,0,0.714476366811512,1.61741143106767
0,0,0,0.707762829548384,1.58590128644022
0,0,0,0.700841061173813,1.55458790630589
0,0,0,0.693705283425578,1.52351544050227
0,0,0,0.686350164728865,1.49272800228321
0,0,0,0.678770852749824,1.46226950540285
0,0,0,0.67096300507633,1.43218350384834
0,0,0,0.662922817897055,1.40251303488533
0,0,0,0.654647052557826,1.37330046604417
0,0,0,0.646133059882867,1.34458734663588
0,0,0,0.637378802157314,1.31641426434696
0,0,0,0.62838287267641,1.28882070742125
0,0,0,0.619144512776559,1.26184493289424
0,0,0,0.609663626272992,1.23552384130319
0,0,0,0.599940791239039,1.2098928582539
0,0,0,0.589977269072167,1.18498582318239
0,0,0,0.579775010802672,1.16083488560849
0,0,0,0.569336660611422,1.13747040913732
0,0,0,0.558665556534153,1.11492088342531
0,0,0,0.547765728340649,1.09321284428899
0,0,0,0.536641892588424,1.07237080209808
0,0,0,0.525299444861574,1.05241717855963
0,0,0,0.513744449216865,1.03337225196609
0,0,0,0.501983624870195,1.01525411094938
0,0,0,0.490024330168006,0.998078616752554
0,0,0,0.477874543899153,0.981859374003434
0,0,0,0.465542844014049,0.966607709947897
0,0,0,0.453038383828637,0.952332662076194
0,0,0,0.440370865801623,0.939040974052765
0,0,0,0.427550512983949,0.926737099838352
0,0,0,0.414588038249654,0.915423215873176
0,0,0,0.401494611427325,0.905099241170655
0,0,0,0.388281824461002,0.895762865153395
0,0,0,0.37496165473855,0.887409583045685
0,0,0,0.361546426734147,0.880032738620427
0,0,0,0.348048772120179,0.873623574082309
0,0,0,0.334481588511053,0.868171286853595
0,0,0,0.320857997008984,0.86366309301531
0,0,0,0.307191298727981,0.860084297133229
0,0,0,0.293494930478249,0.857418368198256
0,0,0,0.279782419798157,0.855647021384331
0,0,0,0.266067339525104,0.854750305312354
0,0,0,0.252363262100281,0.854706694498749
0,0,0,0.238683713804764,0.855493186649624
0,0,0,0.225042129125997,0.857085404446732
0,0,0,0.211451805454737,0.859457701457121
0,0,0,0.197925858312198,0.86258327178348
0,0,0,0.184477177305997,0.866434263057961
0,0,0,0.171118383011583,0.870981892368622
0,0,0,0.157861784972652,0.876196564693966
0,0,0,0.144719341009858,0.882047993408864
0,0,0,0.131702618022541,0.888505322413168
0,0,0,0.118822754461613,0.89553724942391
0,0,0,0.106090424645403,0.903112149962374
0,0,0,0.09351580508187,0.911198201559577
0,0,0,0.089372997168149,0.919763507697002
0,0,0,0.0884548981906143,0.928776220995086
0,0,0,0.0874751322519347,0.93820466515888
0,0,0,0.0864315715942792,0.948017455189832
0,0,0,0.0853223918387581,0.958183615374028
0,0,0,0.0841460807573734,0.968672694560839
0,0,0,0.0829014455609773,0.979454878252427
0,0,0,0.0815876186726155,0.990501097032594
0,0,0,0.08020406195381,1.00178313087508
0,0,0,0.0787505693640562,1.01327370888464
0,0,0,0.0786494974741147,1.0249466040405
0,0,0,0.0792183997521094,1.03677672253026
0,0,0,0.0797782974320603,1.04874018728375
0,0,0,0.0803286103397716,1.06081441533893
0,0,0,0.0808687382620527,1.07297818869874
0,0,0,0.0813980613683218,1.0852117183645
0,0,0,0.0891768383991314,1.09749670126219
0,0,0,0.0978757826327619,1.10981636980902
0,0,0,0.106344287237434,1.12215553390149
0,0,0,0.114585132633975,1.13450061514057
0,0,0,0.122601672493614,1.14683967314621
0,0,0,0.130397806115281,1.15916242385006
0,0,0,0.137977948511671,1.17146024969361
0,0,0,0.145346998352354,1.18372620169738
0,0,0,0.152510303922834,1.1959549934057
0,0,0,0.15947362726701,1.20814298675066
0,0,0,0.166243106689256,1.22028816991773
0,0,0,0.172825217799397,1.23239012733386
0,0,0,0.179226733290486,1.24445000193691
0,0,0,0.185454681644463,1.25647044992222
0,0,0,0.19151630496543,1.26845558819792
0,0,0,0.197419016143581,1.28041093481546
0,0,0,0.203170355555082,1.29234334267458
0,0,0,0.208777947504803,1.30426092683393
0,0,0,0.214249456618988,1.31617298578753
0,0,0,0.21959254439426,1.32808991709533
0,0,0,0.224814826107857,1.34002312778125
0,0,0,0.229923828291179,1.35198493993538
0,0,0,0.23492694696539,1.36398849197766
0,0,0,0.239831406833117,1.37604763605887
0,0,0,0.244644221615127,1.38817683209029
0,0,0,0.249372155714527,1.400391038907
0,0,0,0.254021687384141,1.41270560308
0,0,0,0.258598973564933,1.42513614590098
0,0,0,0.263109816554829,1.43769844906849
0,0,0,0.267559632658296,1.45040833960791
0,0,0,0.271953422957119,1.46328157455751
0,0,0,0.276295746332701,1.47633372595167
0,0,0,0.280590694859623,1.48958006662745
0,0,0,0.284841871677272,1.50303545737488
0,0,0,0.289052371436912,1.51671423594234
0,0,0,0.29322476340983,1.53063010839776
0,0,0,0.297361077326179,1.54479604333409
0,0,0,0.301462792005161,1.55922416939289
0,0,0,0.30553082682296,1.57392567656365
0,0,0,0.309565536051815,1.58891072169913
0,0,0,0.313566706090943,1.60418833866743
0,0,0,0.317533555596514,1.61976635354124
0,0,0,0.321464738505002,1.63565130520262
0,0,0,0.325358349931044,1.65184837171875
0,0,0,0.329211934908104,1.6683613028199
0,0,0,0.333022499927199,1.68519235878568
0,0,0,0.336786527216588,1.70234225601944
0,0,0,0.340499991692763,1.71981011956365
0,0,0,0.344158380501163,1.73759344278136
0,0,0,0.347756715053195,1.75568805439985
0,0,0,0.351289575454937,1.77408809308352
0,0,0,0.354751127211993,1.79278598967268
0,0,0,0.358135150084524,1.81177245719427
0,0,0,0.361435068956797,1.83103648871913
0,0,0,0.364643986576192,1.85056536310859
0,0,0,0.367754718007994,1.87034465866044
0,0,0,0.370759826644479,1.89035827463176
0,0,0,0.373651661599357,1.91058846058263
0,0,0,0.376422396312277,1.93101585345108
0,0,0,0.379064068182339,1.95161952223596
0,0,0,0.381568619044624,1.97237702013046
0,0,0,0.383927936299802,1.9932644439148
0,0,0,0.386133894503562,2.01425650038325
0,0,0,0.388178397220533,2.03532657954659
0,0,0,0.390053418945772,2.0564468343184
0,0,0,0.391751046896763,2.07758826636072
0,0,0,0.393263522479068,2.09872081773317
0,0,0,0.39458328223062,2.11981346795855
0,0,0,0.395702998051697,2.14083433608874
0,0,0,0.396615616531385,2.16175078732615
0,0,0,0.397314397185259,2.18252954372987
0,0,0,0.397792949424623,2.20313679851051
0,0,0,0.39804526808351,2.22353833339563
0,0,0,0.398065767336789,2.24369963852684
0,0,0,0.397849312850564,2.26358603433207
0,0,0,0.397391252014717,2.28316279480139
0,0,0,0.396687442116794,2.30239527158235
0,0,0,0.395734276326713,2.32124901830176
0,0,0,0.394528707372413,2.33968991451462
0,0,0,0.393068268798052,2.35768428867853
0,0,0,0.39135109370833,2.37519903955237
0,0,0,0.389375930914814,2.39220175542246
0,0,0,0.387142158413051,2.40866083056724
0,0,0,0.384649794132477,2.42454557838276
0,0,0,0.381899503914401,2.43982634060646
0,0,0,0.378892606687082,2.45447459209492
0,0,0,0.375631076820564,2.46846304063335
0,0,0,0.372117543657829,2.48176572127968
0,0,0,0.368355288232332,2.49435808477474
0,0,0,0.364348237195756,2.50621707958122
0,0,0,0.360100953993206,2.51732122714851
0,0,0,0.35561862733608,2.52765069003741
0,0,0,0.350907057035763,2.53718733257795
0,0,0,0.345972637273662,2.54591477377483
0,0,0,0.340822337394908,2.55381843221828
0,0,0,0.335463680324555,2.56088556280267
0,0,0,0.329904718715721,2.56710528510134
0,0,0,0.324154008949404,2.57246860329247
0,0,0,0.318220583114941,2.57696841757865
0,0,0,0.31211391910886,2.58059952708998
0,0,0,0.305843908997836,2.58335862430793
0,0,0,0.299420825798277,2.58524428109466
0,0,0,0.292855288831607,2.58625692645805
0,0,0,0.286158227819409,2.58639881622843
0,0,0,0.279340845887341,2.5856739948664
0,0,0,0.272414581650039,2.58408824966337
0,0,0,0.265391070552196,2.58164905763667
0,0,0,0.258282105642609,2.57836552545886
0,0,0,0.25109959795906,2.57424832279647
0,0,0,0.243855536701838,2.56930960946634
0,0,0,0.236561949372936,2.56356295684766
0,0,0,0.229230862056341,2.557023264015
0,0,0,0.221874260012319,2.54970666908123
0,0,0,0.214504048755463,2.54163045626039
0,0,0,0.207132015782095,2.53281295917741
0,0,0,0.199769793108258,2.52327346096581
0,0,0,0.192428820773662,2.51303209170519
0,0,0,0.185120311461565,2.50210972375702
0,0,0,0.177855216377429,2.49052786556158
0,0,0,0.17064419252243,2.4783085544587
0,0,0,0.163497571490113,2.46547424909275
0,0,0,0.156425329906461,2.45204772195572
0,0,0,0.149437061625152,2.43805195261359
0,0,0,0.142541951780979,2.4235100221489
0,0,0,0.13574875279524,2.40844500933789
0,0,0,0.129065762417463,2.39287988906535
0,0,0,0.12250080387833,2.3768374334482
0,0,0,0.116061208218696,2.36034011614375
0,0,0,0.109753798849842,2.34341002026519
0,0,0,0.10358487838993,2.32606875031429
0,0,0,0.0975602178117104,2.30833734851728
0,0,0,0.0916850479263024,2.29023621591322
0,0,0,0.0859640532179987,2.27178503851743
0,0,0,0.0804013680348419,2.25300271885085
0,0,0,0.0750005751301196,2.23390731309383
0,0,0,0.0747381731558818,2.21451597409013
0,0,0,0.0748911361806483,2.19484490039368
0,0,0,0.0749853436749243,2.1749092915171
0,0,0,0.0750219926593143,2.15472330950728
0,0,0,0.0750025299494239,2.13430004693974
0,0,0,0.074928646304517,2.1136515013904
0,0,0,0.0748022695636829,2.09278855640986
0,0,0,0.0746255567997148,2.07172096899327
0,0,0,0.0744008855219707,2.05045736350661
0,0,0,0.0741308439665341,2.02900523199944
0,0,0,0.0747401114340605,2.00737094080335
0,0,0,0.0763328332861513,1.98555974328661
0,0,0,0.0779112314075517,1.96357579860683
0,0,0,0.0794748535108314,1.94142219627647
0,0,0,0.0810232529220832,1.91910098633025
0,0,0,0.0825559893500243,1.8966132148588
0,0,0,0.084072629634264,1.87395896465
0,0,0,0.0855727484747613,1.85113740065753
0,0,0,0.0870559291309993,1.82814681999635
0,0,0,0.0885217640948139,1.80498470614604
0,0,0,0.089969855729137,1.78164778702641
0,0,0,0.0913998168716129,1.75813209659456
0,0,0,0.0928112714007672,1.73443303959938
0,0,0,0.0942038547627415,1.710545459118
0,0,0,0.0955772144569029,1.68646370648923
0,0,0,0.0969310104783113,1.66218171325142
0,0,0,0.0982649157185566,1.63769306468646
0,0,0,0.0995786163207165,1.61299107456809
0,0,0,0.100871811992497,1.58806886071097
0,0,0,0.10214421627365,1.56291942091732
0,0,0,0.103395556761902,1.53753570892046
0,0,0,0.104625575294765,1.51191070992869
0,0,0,0.105834028090591,1.48603751537971
0,0,0,0.107020685850016,1.45990939652371
0,0,0,0.108185333817181,1.4335198764639
0,0,0,0.109327771805133,1.40686280029501
0,0,0,0.110447814185133,1.37993240299446
0,0,0,0.111545289843802,1.35272337473637
0,0,0,0.112620042107717,1.3252309233159
0,0,0,0.113671928639613,1.29745083339018
0,0,0,0.114700821307743,1.26937952226235
0,0,0,0.115706606030257,1.24101409195652
0,0,0,0.116689182596709,1.21235237735439
0,0,0,0.117648464469743,1.18339299018793
0,0,0,0.11858437856715,1.15413535870672
0,0,0,0.119496865028534,1.12457976286446
0,0,0,0.120385876966431,1.09472736489455
0,0,0,0.121251380205629,1.06458023517109
0,0,0,0.122093353009782,1.03414137327804
0,0,0,0.122911785795139,1.0034147242363
0,0,0,0.12370668084251,0.972405189864278
0,0,0,0.12447805199671,0.941118635274337
0,0,0,0.125225924360086,0.909561890533108
0,0,0,0.125950333981354,0.877742747538967
0,0,0,0.126651327537917,0.845669952194395
0,0,0,0.127328962014442,0.813353191974864
0,0,0,0.127983304376472,0.780803079018245
0,0,0,0.128614431240147,0.748031128880599
0,0,0,0.129222428538468,0.715049735124175
0,0,0,0.129807391182869,0.68187213992281
0,0,0,0.130369422721524,0.648512400886888
0,0,0,0.130908634994097,0.614985354326547
0,0,0,0.131425147781527,0.581306575185896
0,0,0,0.131919088452867,0.54749233389369
0,0,0,0.132390591606534,0.513559550387358
0,0,0,0.132839798708242,0.479525745576088
0,0,0,0.133266857724192,0.445408990516735
0,0,0,0.133671922749644,0.411227853581921
0,0,0,0.134055153632983,0.377001345903974
0,0,0,0.134416715595742,0.342748865380703
0,0,0,0.13475677884819,0.3084901395299
0,0,0,0.135075518202085,0.27424516747855
0,0,0,0.13537311267873,0.240034161370339
0,0,0,0.135649745115386,0.205877487471172
0,0,0,0.135905601769797,0.171795607247117
0,0,0,0.136140871922669,0.137809018682468
0,0,0,0.136355747481007,0.113247801778007
0,0,0,0.136550422581413,0.113718546704069
0,0,0,0.136725093196751,0.114154795900022
0,0,0,0.136879956744833,0.114556256731582
0,0,0,0.13701521170337,0.114922649792658
0,0,0,0.137131057231334,0.115253707585199
0,0,0,0.137227692797527,0.115549173298093
0,0,0,0.137305317820058,0.128226582480402
0,0,0,0.137364131317236,0.160455103616568
0,0,0,0.137404331572034,0.192393593429739
0,0,0,0.137426115812038,0.224024717434764
0,0,0,0.137429679906289,0.255331706376651
0,0,0,0.137415218081992,0.286298392293192
0,0,0,0.137382922662319,0.316909241804427
0,0,0,0.137332983826043,0.347149386554167
0,0,0,0.137265589393168,0.377004650743504
0,0,0,0.137180924636017,0.406461575710546
0,0,0,0.137079172119048,0.435507441524396
0,0,0,0.136960511567156,0.464130285575274
0,0,0,0.136825119765733,0.492318918155564
0,0,0,0.140104700270756,0.520062935039413
0,0,0,0.148663752501011,0.547352727080499
0,0,0,0.157450360858709,0.57417948685943
0,0,0,0.166459804903302,0.600535212423006
0,0,0,0.175686884775766,0.626412708168281
0,0,0,0.185125934250605,0.651805582934074
0,0,0,0.194770835578899,0.676708245371795
0,0,0,0.204615036064702,0.701115896676322
0,0,0,0.214651566309788,0.725024520765409
0,0,0,0.224873060054778,0.748430872003605
0,0,0,0.235271775537809,0.771332460573629
0,0,0,0.245839618285394,0.793727535604068
0,0,0,0.256568165243875,0.815615066168197
0,0,0,0.26744869015391,0.836994720273333
0,0,0,0.27847219006489,0.857866841965162
0,0,0,0.289629412880916,0.878232426674799
0,0,0,0.300910885825225,0.898093094940169
0,0,0,0.31230694470553,0.917451064635926
0,0,0,0.323807763858884,0.936309121848485
0,0,0,0.335403386651124,0.954670590534604
0,0,0,0.347083756403237,0.972539301103342
0,0,0,0.358838747614391,0.989919558061982
0,0,0,0.370658197349628,1.00681610686703
0,0,0,0.382531936658972,1.02323410012145
0,0,0,0.394449821893952,1.03917906325844
0,0,0,0.406401765787431,1.05465685985191
0,0,0,0.41837776816327,1.06967365669153
0,0,0,0.43036794614335,1.08423588875954
0,0,0,0.442362563721253,1.09835022424363
0,0,0,0.45435206057437,1.11202352971818
0,0,0,0.466327079989096,1.12526283562311
0,0,0,0.478278495777309,1.1380753021664
0,0,0,0.490197438066764,1.15046818577302
0,0,0,0.502075317852546,1.16244880619859
0,0,0,0.513903850202276,1.17402451442262
0,0,0,0.525675076013585,1.18520266143082
0,0,0,0.53738138222884,1.19599056799196
0,0,0,0.549015520418993,1.20639549552901
0,0,0,0.56057062365594,1.21642461817914
0,0,0,0.572040221600387,1.22608499613177
0,0,0,0.583418253740752,1.2353835503274
0,0,0,0.59469908072685,1.24432703859453
0,0,0,0.60587749375134,1.2529220332951
0,0,0,0.616948721940899,1.26117490054277
0,0,0,0.627908437728346,1.2690917810517
0,0,0,0.638752760186825,1.27667857266638
0,0,0,0.649478256316454,1.28394091461665
0,0,0,0.660081940283817,1.29088417353479
0,0,0,0.670561270624386,1.29751343126447
0,0,0,0.680914145427574,1.30383347448445
0,0,0,0.691138895533913,1.30984878616272
0,0,0,0.701234275783222,1.31556353884963
0,0,0,0.711199454361981,1.32098158981158
0,0,0,0.72103400030722,1.3261064779998
0,0,0,0.730737869232992,1.33094142284168
0,0,0,0.740311387353922,1.33548932483578
0,0,0,0.749755233888494,1.33975276792414
0,0,0,0.759070421932249,1.34373402360995
0,0,0,0.768258277898457,1.34743505678143
0,0,0,0.777320419630361,1.35085753319524
0,0,0,0.786258733295371,1.35400282857587
0,0,0,0.795075349177223,1.35687203926687
0,0,0,0.80377261648706,1.35946599436764
0,0,0,0.812353077318965,1.36178526930539
0,0,0,0.820819439879177,1.36383020075437
0,0,0,0.829174551121509,1.36560090283331
0,0,0,0.837421368923806,1.36709728449891
0,0,0,0.845562933942432,1.36831906805091
0,0,0,0.853602341282628,1.36926580866072
0,0,0,0.861542712123399,1.36993691483232
0,0,0,0.86938716543523,1.37033166970134
0,0,0,0.877138789928272,1.37044925307589
0,0,0,0.884800616367041,1.37028876412063
0,0,0,0.892375590385644,1.36984924458352
0,0,0,0.899866545934917,1.36912970246399
0,0,0,0.907276179489257,1.36812913601958
0,0,0,0.914607025137282,1.36684655800821
0,0,0,0.921861430675809,1.3652810200624
0,0,0,0.929041534821641,1.36343163709238
0,0,0,0.93614924565007,1.36129761161523
0,0,0,0.943186220363091,1.35887825790821
0,0,0,0.950153846483659,1.35617302588554
0,0,0,0.957053224565537,1.35318152459951
0,0,0,0.963885152500928,1.3499035452686
0,0,0,0.970650111500438,1.34633908373757
0,0,0,0.977348253811923,1.34248836227677
0,0,0,0.98397939223652,1.33835185063119
0,0,0,0.990542991491643,1.33393028623211
0,0,0,0.99703816146202,1.32922469348847
0,0,0,1.00346365237091,1.32423640207791
0,0,0,1.00981785189471,1.31896706416192
0,0,0,1.01609878423493,1.31341867045336
0,0,0,1.02230411115237,1.307593565069
0,0,0,1.02843113495931,1.30149445910464
0,0,0,1.03447680345606,1.29512444287463
0,0,0,1.0404377167894,1.28848699676308
0,0,0,1.04631013620132,1.28158600063907
0,0,0,1.05208999462766,1.27442574179344
0,0,0,1.05777290909755,1.26701092136035
0,0,0,1.06335419487609,1.25934665919237
0,0,0,1.0688288812847,1.25143849716366
0,0,0,1.07419172912542,1.24329240088181
0,0,0,1.07943724962796,1.2349147597945
0,0,0,1.08455972483141,1.22631238568373
0,0,0,1.08955322930515,1.21749250954598
0,0,0,1.09441165310768,1.20846277686323
0,0,0,1.09912872587593,1.19923124127556
0,0,0,1.10369804193224,1.18980635667262
0,0,0,1.10811308629143,1.18019696772714
0,0,0,1.11236726144589,1.17041229889995
0,0,0,1.11645391480307,1.16046194195194
0,0,0,1.12036636664637,1.15035584200454
0,0,0,1.12409793848814,1.14010428219602
0,0,0,1.1276419816813,1.12971786698676
0,0,0,1.13099190615509,1.11920750417236
0,0,0,1.13414120913967,1.10858438566864
0,0,0,1.13708350374434,1.09785996713808
0,0,0,1.13981254725488,1.08704594653204
0,0,0,1.142322269017,1.07615424162808
0,0,0,1.14460679777457,1.0651969666459
0,0,0,1.14666048833435,1.05418640802995
0,0,0,1.14847794743201,1.04313499949013
0,0,0,1.15005405867826,1.03205529639611
0,0,0,1.15138400646837,1.02095994962323
0,0,0,1.15246329874367,1.00986167895134
0,0,0,1.15328778849903,0.998773246119705
0,0,0,1.15385369393681,0.987707427643371
0,0,0,1.1541576171743,0.976676987497557
0,0,0,1.15419656141897,0.965694649777765
0,0,0,1.1539679465333,0.954773071443723
0,0,0,1.15346962291925,0.943924815255279
0,0,0,1.15269988366028,0.933162323007876
0,0,0,1.15165747486804,0.922497889174242
0,0,0,1.15034160418925,0.911943635057454
0,0,0,1.14875194743755,0.901511483558529
0,0,0,1.14688865332444,0.89121313465912
0,0,0,1.14475234627257,0.881060041717103
0,0,0,1.14234412730406,0.871063388669136
0,0,0,1.13966557300602,0.861234068230508
0,0,0,1.1367187325846,0.851582661178196
0,0,0,1.13350612302829,0.842119416798094
0,0,0,1.13003072241,0.832854234572333
0,0,0,1.12629596136657,0.823796647176825
0,0,0,1.12230571280277,0.814955804853361
0,0,0,1.11806427987534,0.8063404612141
0,0,0,1.11357638232028,0.797958960529812
0,0,0,1.10884714119457,0.78981922654636
0,0,0,1.1038820621104,0.781928752866716
0,0,0,1.09868701704676,0.774294594928668
0,0,0,1.09326822482953,0.766923363600776
0,0,0,1.08763223037684,0.759821220411733
0,0,0,1.08178588281174,0.752993874420532
0,0,0,1.0757363125487,0.746446580727348
0,0,0,1.06949090746471,0.74018414061722
0,0,0,1.06305728826879,0.734210903321192
0,0,0,1.05644328318714,0.728530769372047
0,0,0,1.04965690208274,0.723147195524302
0,0,0,1.04270631013034,0.718063201201138
0,0,0,1.03559980116848,0.713281376423818
0,0,0,1.02834577085056,0.708803891172543
0,0,0,1.02095268971702,0.704632506121174
0,0,0,1.01342907630943,0.700768584682216
0,0,0,1.00578347044643,0.697213106292609
0,0,0,0.998024406778915,0.693966680865699
0,0,0,0.990160388739919,0.69102956432941
0,0,0,0.982199863001113,0.688401675166584
0,0,0,0.974151194544716,0.686082611868899
0,0,0,0.966022642455345,0.68407167121252
0,0,0,0.957822336531963,0.682367867260245
0,0,0,0.949558254815278,0.680969950992449
0,0,0,0.941238202120568,0.67987643046692
0,0,0,0.932869789660452,0.67908559140602
0,0,0,0.924460415836022,0.67859551810868
0,0,0,0.916017248268726,0.678404114583958
0,0,0,0.907547207138721,0.678509125802975
0,0,0,0.899056949888929,0.678908158966425
0,0,0,0.890552857346992,0.679598704685871
0,0,0,0.882041021310386,0.680578157978409
0,0,0,0.873527233632769,0.681843838976304
0,0,0,0.865016976842423,0.683393013255544
0,0,0,0.856515416316429,0.685222911690053
0,0,0,0.848027394026808,0.687330749741792
0,0,0,0.839557423867659,0.689713746100293
0,0,0,0.831109688565175,0.692369140589679
0,0,0,0.822688038165012,0.695294211265206
0,0,0,0.814295990084714,0.69848629062648
0,0,0,0.805936730711864,0.701942780879301
0,0,0,0.797613118521797,0.70566116818366
0,0,0,0.789327688682293,0.709639035830699
0,0,0,0.781082659106226,0.713874076297618
0,0,0,0.77287993790705,0.718364102135171
0,0,0,0.76472113220611,0.723107055648691
0,0,0,0.756607558235304,0.728101017339926
0,0,0,0.748540252673117,0.733344213083113
0,0,0,0.740519985147414,0.738835020015406
0,0,0,0.732547271833384,0.744571971127975
0,0,0,0.724622390071119,0.750553758550747
0,0,0,0.716745393923107,0.756779235530063
0,0,0,0.708916130588592,0.763247417104956
0,0,0,0.701134257588572,0.769957479493981
0,0,0,0.693399260632403,0.776908758210707
0,0,0,0.685710472074813,0.78410074493198
0,0,0,0.678067089870073,0.791533083148956
0,0,0,0.670468196928716,0.799205562636356
0,0,0,0.662912780781051,0.807118112781116
0,0,0,0.655399753451273,0.815270794816447
0,0,0,0.647927971445486,0.823663793012471
0,0,0,0.640496255757594,0.83229740487901
0,0,0,0.633103411797281,0.841172030440563
0,0,0,0.625748249145713,0.850288160647374
0,0,0,0.618429601045869,0.859646364990214
0,0,0,0.611146343536505,0.869247278389597
0,0,0,0.603897414140927,0.87909158743335
0,0,0,0.596681830024414,0.889180016038619
0,0,0,0.589498705537361,0.899513310616881
0,0,0,0.582347269064474,0.910092224821938
0,0,0,0.575226879104101,0.920917503962463
0,0,0,0.568137039505903,0.931989869161442
0,0,0,0.561077413799417,0.943310001345438
0,0,0,0.554047838550773,0.954878525146663
0,0,0,0.547048335689428,0.966695992800527
0,0,0,0.540079123752425,0.978762868120837
0,0,0,0.533140627998414,0.991079510633393
0,0,0,0.526233489349668,1.00364615994754
0,0,0,0.519358572125698,1.01646292044323
0,0,0,0.512516970537953,1.02952974634905
0,0,0,0.505710013920948,1.04284642728381
0,0,0,0.498939270681081,1.056412574332
0,0,0,0.492206550950495,1.07022760671937
0,0,0,0.485513907939117,1.08429073915218
0,0,0,0.478863637984189,1.09860096987933
0,0,0,0.472258279302462,1.11315706953278
0,0,0,0.465700609455966,1.12795757079734
0,0,0,0.459193641548227,1.14300075895651
0,0,0,0.452740619173282,1.15828466335618
0,0,0,0.446345010145247,1.17380704982338
0,0,0,0.440010499041802,1.18956541407232
0,0,0,0.433740978599596,1.20555697612469
0,0,0,0.427540540004854,1.2217786757664
0,0,0,0.421413462126883,1.23822716905745
0,0,0,0.415364199746525,1.25489882590664
0,0,0,0.409397370835944,1.27178972871753
0,0,0,0.403517742949499,1.28889567210705
0,0,0,0.397730218789402,1.30621216369288
0,0,0,0.392039821012793,1.32373442594087
0,0,0,0.386451676349615,1.34145739905892
0,0,0,0.380970999103471,1.35937574491876
0,0,0,0.375603074109568,1.37748385198281
0,0,0,0.370353239225654,1.39577584120868
0,0,0,0.365226867433585,1.41424557289957
0,0,0,0.36022934862987,1.43288665446533
0,0,0,0.355366071184647,1.45169244905445
0,0,0,0.350642403348774,1.47065608501457
0,0,0,0.346063674588727,1.48977046613517
0,0,0,0.341635156928964,1.5090282826237
0,0,0,0.337362046380423,1.52842202276341
0,0,0,0.333249444533283,1.54794398519889
0,0,0,0.329302340390526,1.56758629179348
0,0,0,0.325525592517472,1.58734090100053
0,0,0,0.321923911580541,1.60719962168959
0,0,0,0.318501843346295,1.62715412736695
0,0,0,0.315263752209533,1.64719597072976
0,0,0,0.312213805316378,1.6673165984918
0,0,0,0.309355957345569,1.68750736641554
0,0,0,0.30669393600785,1.70775955450507
0,0,0,0.304231228320188,1.72806438227197
0,0,0,0.301971067707836,1.7484130240332
0,0,0,0.299916421983716,1.76879662417616
0,0,0,0.298069982250582,1.78920631233181
0,0,0,0.296434152767454,1.80963321839917
0,0,0,0.295011041817717,1.83006848736614
0,0,0,0.293802453611886,1.85050329387309
0,0,0,0.29280988125384,1.87092885646818
0,0,0,0.292034500794776,1.89133645150536
0,0,0,0.291477166394679,1.91171742663861
0,0,0,0.291138406606567,1.93206321386877
0,0,0,0.291018421794241,1.95236534210174
0,0,0,0.291117082689534,1.97261544917998
0,0,0,0.29143393009071,1.9928052933522
0,0,0,0.291968175698876,2.01292676414908
0,0,0,0.292718704084884,2.03297189263623
0,0,0,0.293684075774681,2.05293286101857
0,0,0,0.294862531436596,2.07280201157363
0,0,0,0.2962519971499,2.09257185489466
0,0,0,0.297850090729398,2.11223507742754
0,0,0,0.29965412907715,2.13178454828861
0,0,0,0.301661136527884,2.15121332535431
0,0,0,0.303867854151312,2.17051466061581
0,0,0,0.306270749970388,2.18968200479595
0,0,0,0.308866030051278,2.20870901122801
0,0,0,0.311649650417424,2.22758953899943
0,0,0,0.314617329736572,2.24631765536606
0,0,0,0.317764562727206,2.26488763744578
0,0,0,0.321086634227468,2.28329397320253
0,0,0,0.324578633867492,2.30153136173485
0,0,0,0.32823547128363,2.31959471288523
0,0,0,0.332051891810919,2.33747914618876
0,0,0,0.336022492588462,2.35517998918248
0,0,0,0.340141739010678,2.37269277509782
0,0,0,0.344403981456264,2.39001323996157
0,0,0,0.34880347222557,2.40713731913172
0,0,0,0.353334382616407,2.42406114329667
0,0,0,0.357990820067955,2.44078103396763
0,0,0,0.362766845302167,2.45729349849528
0,0,0,0.367656489392317,2.47359522464318
0,0,0,0.372653770688701,2.48968307475111
0,0,0,0.377752711532443,2.50555407952278
0,0,0,0.382947354689063,2.52120543147279
0,0,0,0.388231779435174,2.53663447806839
0,0,0,0.39360011723302,2.55183871460209
0,0,0,0.399046566929655,2.56681577683133
0,0,0,0.404565409419587,2.58156343342179
0,0,0,0.410151021712419,2.59607957823047
0,0,0,0.415797890349385,2.61036222246523
0,0,0,0.421500624116013,2.62440948675654
0,0,0,0.427253966001063,2.63821959317715
0,0,0,0.433052804355608,2.65179085724186
0,0,0,0.438892183209342,2.66512167993276
0,0,0,0.44476731170558,2.67821053977255
0,0,0,0.450673572619974,2.69105598497642
0,0,0,0.456606529932368,2.70365662572622
0,0,0,0.462561935425459,2.71601112659051
0,0,0,0.468535734288448,2.72811819912184
0,0,0,0.474524069708232,2.73997659465967
0,0,0,0.480523286435572,2.75158509736646
0,0,0,0.48652993331802,2.7629425175228
0,0,0,0.492540764796372,2.774047685106
0,0,0,0.498552741366065,2.78489944367536
0,0,0,0.504563029009485,2.7954966445854
0,0,0,0.510568997610128,2.80583814154705
0,0,0,0.516568218363921,2.81592278555507
0,0,0,0.522558460207778,2.82574942019812
0,0,0,0.528537685289702,2.83531687736657
0,0,0,0.534504043509281,2.84462397337114
0,0,0,0.540455866161606,2.85366950548369
0,0,0,0.546391658721423,2.86245224891009
0,0,0,0.552310092808599,2.87097095420287
0,0,0,0.558209997379319,2.87922434511999
0,0,0,0.564090349190991,2.88721111693418
0,0,0,0.569950262592104,2.89492993519544
0,0,0,0.575788978691203,2.90237943494796
0,0,0,0.581605853961833,2.90955822040054
0,0,0,0.587400348342816,2.91646486504837
0,0,0,0.593172012895378,2.92309791224208
0,0,0,0.598920477080457,2.92945587619867
0,0,0,0.604645435721126,2.9355372434471
0,0,0,0.610346635716464,2.94134047470005
0,0,0,0.61602386257384,2.94686400714171
0,0,0,0.621676926827653,2.9521062571203
0,0,0,0.627305650412555,2.95706562323238
0,0,0,0.632909853059276,2.9617404897851
0,0,0,0.638489338781125,2.96612923062083
0,0,0,0.644043882518178,2.97023021328796
0,0,0,0.64957321700567,2.97404180354031
0,0,0,0.655077019931648,2.97756237014637
0,0,0,0.660554901447492,2.98079028998927
0,0,0,0.666006392093105,2.98372395343666
0,0,0,0.671430931196539,2.98636176995963
0,0,0,0.676827855805338,2.98870217397866
0,0,0,0.682196390204478,2.99074363091389
0,0,0,0.687535636072719,2.99248464341684
0,0,0,0.692844563326322,2.99392375775957
0,0,0,0.698122001695546,2.99505957035754
0,0,0,0.703366633076096,2.99589073440143
0,0,0,0.70857698469385,2.99641596657344
0,0,0,0.713751423117336,2.99663405382305
0,0,0,0.718888149148623,2.99654386017714
0,0,0,0.723985193618918,2.99614433355957
0,0,0,0.729040414111049,2.99543451259495
0,0,0,0.73405149262674,2.99441353337189
0,0,0,0.739015934212018,2.99308063614056
0,0,0,0.743931066549722,2.99143517192044
0,0,0,0.748794040523622,2.98947660899372
0,0,0,0.753601831754027,2.98720453926062
0,0,0,0.758351243100324,2.98461868443316
0,0,0,0.763038908121384,2.98171890204451
0,0,0,0.767661295480398,2.97850519125159
0,0,0,0.772214714276149,2.97497769840921
0,0,0,0.776695320278621,2.97113672239487
0,0,0,0.781099123042567,2.96698271966379
0,0,0,0.785421993868601,2.96251630901504
0,0,0,0.789659674577423,2.95773827604995
0,0,0,0.793807787059105,2.95264957730547
0,0,0,0.797861843555645,2.94725134404569
0,0,0,0.801817257631745,2.94154488569599
0,0,0,0.805669355785405,2.9355316929053
0,0,0,0.809413389647185,2.92921344022316
0,0,0,0.813044548713997,2.92259198837925
0,0,0,0.816557973561039,2.91566938615459
0,0,0,0.819948769473141,2.9084478718344
0,0,0,0.823212020434927,2.90092987423449
0,0,0,0.826342803417448,2.89311801329384
0,0,0,0.829336202897762,2.88501510022762
0,0,0,0.832187325546631,2.87662413723639
0,0,0,0.834891315019017,2.86794831676841
0,0,0,0.837443366781376,2.85899102033355
0,0,0,0.839838742909836,2.84975581686874
0,0,0,0.842072786793335,2.84024646065623
0,0,0,0.844140937676469,2.83046688879779
0,0,0,0.846038744977475,2.82042121824874
0,0,0,0.847761882318,2.81011374241821
0,0,0,0.849306161202616,2.79954892734241
0,0,0,0.850667544287947,2.78873140744006
0,0,0,0.851842158183043,2.77766598086021
0,0,0,0.852826305725129,2.7663576044339
0,0,0,0.853616477677298,2.75481138824331
0,0,0,0.854209363797603,2.74303258982242
0,0,0,0.854601863231956,2.73102660800559
0,0,0,0.85479109418663,2.71879897644114
0,0,0,0.854774402839547,2.7063553567884
0,0,0,0.854549371453267,2.69370153161839
0,0,0,0.854113825656389,2.68084339703886
0,0,0,0.853465840864149,2.66778695506606
0,0,0,0.852603747812986,2.65453830576644
0,0,0,0.851526137188226,2.64110363919244
0,0,0,0.850231863328295,2.62748922713778
0,0,0,0.84872004699315,2.61370141473803
0,0,0,0.846990077189225,2.59974661194339
0,0,0,0.845041612047535,2.58563128489123
0,0,0,0.842874578755951,2.57136194720618
0,0,0,0.84048917255119,2.55694515125652
0,0,0,0.837885854780357,2.54238747939565
0,0,0,0.83506535004611,2.52769553521777
0,0,0,0.83202864245387,2.51287593485712
0,0,0,0.828776970983319,2.49793529835999
0,0,0,0.825311824010659,2.48288024115888
0,0,0,0.821634933011579,2.46771736567781
0,0,0,0.817748265478774,2.4524532530973
0,0,0,0.81365401709106,2.4370944553076
0,0,0,0.809354603174383,2.42164748707763
0,0,0,0.804852649498129,2.40611881846667
0,0,0,0.80015098245273,2.39051486750501
0,0,0,0.795252618657105,2.37484199316888
0,0,0,0.790160754046789,2.35910648867366
0,0,0,0.784878752495486,2.34331457510864
0,0,0,0.779410134024537,2.32747239543488
0,0,0,0.773758562656186,2.31158600886661
0,0,0,0.767927833967649,2.29566138565512
0,0,0,0.761921862403889,2.27970440229221
0,0,0,0.75574466840749,2.26372083714904
0,0,0,0.749400365424304,2.24771636656402
0,0,0,0.742893146843594,2.2316965613918
0,0,0,0.736227272930975,2.2156668840235
0,0,0,0.729407057811958,2.19963268588599
0,0,0,0.722436856563082,2.18359920542666
0,0,0,0.715321052466293,2.1675715665873
0,0,0,0.708064044481154,2.15155477776903
0,0,0,0.700670234987661,2.13555373128817
0,0,0,0.693144017850516,2.1195732033202
0,0,0,0.685489766853917,2.10361785432753
0,0,0,0.677711824553244,2.087692229964
0,0,0,0.669814491587929,2.07180076244736
0,0,0,0.661802016496816,2.0559477723884
0,0,0,0.65367858607471,2.04013747106377
0,0,0,0.645448316305626,2.024373963117
0,0,0,0.637115243905371,2.00866124967069
0,0,0,0.628683318502603,1.99300323183051
0,0,0,0.620156395484415,1.97740371456007
0,0,0,0.611538229528838,1.96186641090377
0,0,0,0.602832468843424,1.9463949465332
0,0,0,0.594042650125289,1.93099286459093
0,0,0,0.585172194254599,1.91566363080423
0,0,0,0.576224402729839,1.90041063883972
0,0,0,0.567202454849656,1.88523721586892
0,0,0,0.558109405642397,1.8701466283134
0,0,0,0.548948184541166,1.85514208773743
0,0,0,0.539721594798431,1.84022675685512
0,0,0,0.530432313631155,1.82540375561842
0,0,0,0.521082893083762,1.81067616735186
0,0,0,0.51167576159327,1.79604704489947
0,0,0,0.502213226237718,1.78151941674935
0,0,0,0.492697475645852,1.767096293101
0,0,0,0.483130583543517,1.75278067184104
0,0,0,0.473514512909099,1.73857554439289
0,0,0,0.463851120708043,1.72448390140664
0,0,0,0.454142163174044,1.71050873825609
0,0,0,0.44438930160212,1.69665306031032
0,0,0,0.43459410861699,1.68291988794847
0,0,0,0.424758074878096,1.66931226128736
0,0,0,0.414882616181131,1.65583324459282
0,0,0,0.404969080914359,1.64248593034699
0,0,0,0.395018757826882,1.62927344294535
0,0,0,0.38503288406491,1.61619894199903
0,0,0,0.375012653431229,1.60326562521945
0,0,0,0.364959224822666,1.59047673086465
0,0,0,0.354873730799671,1.5778355397283
0,0,0,0.344757286242252,1.56534537665459
0,0,0,0.334610997046279,1.55300961156467
0,0,0,0.324435968814736,1.54083165998207
0,0,0,0.314233315498614,1.52881498304743
0,0,0,0.304004167943109,1.51696308701488
0,0,0,0.29374968229556,1.50527952222334
0,0,0,0.283471048232435,1.49376788154154
0,0,0,0.273169496964322,1.48243179830166
0,0,0,0.262846308978939,1.47127494368512
0,0,0,0.252502821483909,1.46030102360498
0,0,0,0.242140435512939,1.44951377507433
0,0,0,0.23176062266069,1.43891696207382
0,0,0,0.22136493141393,1.42851437093095
0,0,0,0.210954993048597,1.41830980522593
0,0,0,0.200532527064741,1.40830708024164
0,0,0,0.190099346133727,1.39851001697706
0,0,0,0.179657360534628,1.38892243574625
0,0,0,0.169208582059171,1.37954814938648
0,0,0,0.158755127367528,1.37039095610179
0,0,0,0.148299220779592,1.3614546319696
0,0,0,0.137843196489491,1.35274292314013
0,0,0,0.127389500193599,1.34425953775976
0,0,0,0.116940690125238,1.3360081376512
0,0,0,0.10649943749201,1.32799232978456
0,0,0,0.0960685263145208,1.32021565757448
0,0,0,0.0856508526679811,1.31268159203991
0,0,0,0.0752494233309038,1.30539352286342
0,0,0,0.0648673538477912,1.29835474938813
0,0,0,0.0545078660153026,1.29156847159045
0,0,0,0.0509432683235783,1.28503778106747
0,0,0,0.0512624531342309,1.27876565207758
0,0,0,0.0515702317927254,1.27275493267336
0,0,0,0.0518663145061791,1.26700833596493
0,0,0,0.0521504207037189,1.26152843155216
0,0,0,0.0524222788618951,1.25631763716292
0,0,0,0.0526816263148407,1.25137821053432
0,0,0,0.0529282090544136,1.24671224157236
0,0,0,0.0531617815197607,1.24232164482478
0,0,0,0.0533821063785762,1.23820815230023
0,0,0,0.0569401928179247,1.23437330666552
0,0,0,0.0667444799669513,1.23081845485113
0,0,0,0.0764767232324169,1.22754474209326
0,0,0,0.0861327575245929,1.22455310643889
0,0,0,0.0957084050340781,1.22184427373822
0,0,0,0.10519948393482,1.21941875314665
0,0,0,0.114601817207301,1.21727683315637
0,0,0,0.123911241545543,1.21541857817498
0,0,0,0.13312361631183,1.21384382566632
0,0,0,0.142234832503045,1.21255218386621
0,0,0,0.15124082169278,1.211543030083
0,0,0,0.160137564913842,1.21081550959034
0,0,0,0.168921101446256,1.21036853511702
0,0,0,0.177587537476735,1.21020078693592
0,0,0,0.186133054596205,1.2103107135514
0,0,0,0.194553918103227,1.21069653298207
0,0,0,0.202846485081869,1.21135623463282
0,0,0,0.21100721222424,1.21228758174786
0,0,0,0.219032663368868,1.21348811443361
0,0,0,0.226919516727612,1.21495515323794
0,0,0,0.234664571775519,1.2166858032699
0,0,0,0.242264755779325,1.21867695884167
0,0,0,0.249717129942196,1.22092530861227
0,0,0,0.257018895144035,1.2234273412105
0,0,0,0.264167397258414,1.22617935131252
0,0,0,0.271160132029175,1.22917744614774
0,0,0,0.27799474949159,1.23241755240481
0,0,0,0.284669057924901,1.23589542350806
0,0,0,0.29118102732523,1.23960664723328
0,0,0,0.297528792389552,1.24354665363043
0,0,0,0.303710655003831,1.24771072321982
0,0,0,0.309725086230041,1.2520939954274
0,0,0,0.31557072778924,1.25669147722389
0,0,0,0.321246393039427,1.26149805193215
0,0,0,0.326751067449463,1.26650848816652
0,0,0,0.332083908571742,1.27171744886778
0,0,0,0.337244245518039,1.27711950039736
0,0,0,0.342231577947988,1.28270912165431
0,0,0,0.347045574574499,1.28848071317916
0,0,0,0.351686071199822,1.29442860620897
0,0,0,0.356153068293687,1.3005470716486
0,0,0,0.360446728127217,1.30683032892412
0,0,0,0.364567371478362,1.31327255468486
0,0,0,0.368515473925812,1.31986789132215
0,0,0,0.372291661750102,1.32661045527365
0,0,0,0.375896707461709,1.33349434508356
0,0,0,0.379331524977434,1.3405136491907
0,0,0,0.382597164467536,1.34766245341783
0,0,0,0.385694806897078,1.35493484813722
0,0,0,0.388625758286015,1.3623249350895
0,0,0,0.391391443713581,1.36982683383456
0,0,0,0.39399340109301,1.37743468781514
0,0,0,0.396433274743668,1.3851426700159
0,0,0,0.398712808787942,1.39294498820286
0,0,0,0.400833840400938,1.40083588973011
0,0,0,0.402798292941213,1.40880966590287
0,0,0,0.404608168991057,1.41686065588821
0,0,0,0.40626554333504,1.42498325016695
0,0,0,0.407772555905334,1.43317189352239
0,0,0,0.409131404722572,1.44142108756377
0,0,0,0.410344338860258,1.44972539278448
0,0,0,0.411413651461039,1.45807943015726
0,0,0,0.412341672832063,1.46647788227083
0,0,0,0.413130763646655,1.47491549401402
0,0,0,0.413783308278467,1.4833870728163
0,0,0,0.414301708293766,1.49188748845463
0,0,0,0.414688376126443,1.50041167243921
0,0,0,0.414945728959619,1.5089546169921
0,0,0,0.415076182836419,1.51751137363439
0,0,0,0.415082147021472,1.52607705139967
0,0,0,0.414966018633524,1.53464681469244
0,0,0,0.414730177568117,1.54321588081211
0,0,0,0.414376981728007,1.55177951716424
0,0,0,0.413908762577482,1.56033303818195
0,0,0,0.413327821035371,1.56887180198175
0,0,0,0.412636423719824,1.57739120677852
0,0,0,0.411836799556341,1.58588668708593
0,0,0,0.410931136759112,1.59435370972864
0,0,0,0.40992158019371,1.60278776969368
0,0,0,0.408810229127737,1.61118438584877
0,0,0,0.407599135374083,1.61953909655563
0,0,0,0.406290301830058,1.62784745520666
0,0,0,0.404885681413324,1.6361050257134
0,0,0,0.403387176394474,1.64430737797525
0,0,0,0.401796638123868,1.65245008335661
0,0,0,0.400115867148834,1.66052871020067
0,0,0,0.398346613715605,1.66853881940726
0,0,0,0.396490578648668,1.67647596010202
0,0,0,0.394549414598615,1.68433566542347
0,0,0,0.392524727647885,1.69211344845356
0,0,0,0.390418079262445,1.69980479831708
0,0,0,0.388230988575733,1.70740517647355
0,0,0,0.38596493498999,1.71491001322499
0,0,0,0.383621361078604,1.72231470446139
0,0,0,0.381201675771877,1.72961460866472
0,0,0,0.378707257807446,1.73680504419087
0,0,0,0.376139459425438,1.74388128684783
0,0,0,0.373499610287445,1.75083856778698
0,0,0,0.370789021597424,1.75767207172253
0,0,0,0.368008990401959,1.76437693549339
0,0,0,0.365160804046304,1.7709482469794
0,0,0,0.362245744762342,1.7773810443829
0,0,0,0.359265094363716,1.78367031588464
0,0,0,0.356220139023388,1.78981099968158
0,0,0,0.353112174108062,1.79579798441243
0,0,0,0.349942509044278,1.80162610997515
0,0,0,0.346712472190415,1.80729016873887
0,0,0,0.34342341568916,1.81278490715128
0,0,0,0.34007672027503,1.8181050277406
0,0,0,0.336673800011788,1.82324519150987
0,0,0,0.333216106934966,1.82820002071962
0,0,0,0.329705135575188,1.83296410205331
0,0,0,0.326142427338405,1.83753199015861
0,0,0,0.322529574720117,1.8418982115559
0,0,0,0.318868225331071,1.84605726890408
0,0,0,0.315160085713109,1.85000364561229
0,0,0,0.311406924924498,1.85373181078485
0,0,0,0.307610577875346,1.85723622448547
0,0,0,0.303772948394748,1.86051134330548
0,0,0,0.299896012012409,1.86355162621988
0,0,0,0.295981818438971,1.86635154071357
0,0,0,0.292032493730394,1.8689055691597
0,0,0,0.288050242123305,1.87120821543041
0,0,0,0.284037347529596,1.87325401172014
0,0,0,0.279996174680133,1.87503752556021
0,0,0,0.275929169908856,1.8765533670034
0,0,0,0.271838861570347,1.87779619595591
0,0,0,0.267727860085346,1.87876072963416
0,0,0,0.263598857610451,1.87944175012314
0,0,0,0.2594546273299,1.87983411201262
0,0,0,0.255298022368948,1.87993275008764
0,0,0,0.251131974330035,1.87973268704875
0,0,0,0.246959491454624,1.87922904123833
0,0,0,0.24278365641521,1.87841703434843
0,0,0,0.238607623743622,1.87729199908606
0,0,0,0.234434616903425,1.87584938677197
0,0,0,0.230267925015634,1.87408477484892
0,0,0,0.226110899248656,1.87199387427602
0,0,0,0.221966948884783,1.86957253678578
0,0,0,0.217839537076945,1.8668167619812
0,0,0,0.213732176310841,1.86372270425052
0,0,0,0.20964842358891,1.86028667947782
0,0,0,0.205591875353754,1.85650517152847
0,0,0,0.20156616216983,1.85237483848886
0,0,0,0.197574943183304,1.84789251864081
0,0,0,0.193621900380854,1.84305523615168
0,0,0,0.189710732669272,1.83786020646217
0,0,0,0.1858451497983,1.83230484135477
0,0,0,0.182028866150029,1.82638675368657
0,0,0,0.178265594418627,1.82010376177137
0,0,0,0.174559039204721,1.81345389339708
0,0,0,0.170912890549175,1.80643538946526
0,0,0,0.167330817431161,1.79904670723795
0,0,0,0.163816461255638,1.79128652319469
0,0,0,0.160373429355483,1.78315373546863
0,0,0,0.157005288533272,1.77464746586696
0,0,0,0.153715558667635,1.76576706147174
0,0,0,0.150507706408875,1.75651209580629
0,0,0,0.14738513898796,1.74688236956809
0,0,0,0.144351198162646,1.73687791092461
0,0,0,0.141409154323814,1.72649897537021
0,0,0,0.138562200784346,1.71574604514426
0,0,0,0.135813448272095,1.70461982821158
0,0,0,0.133165919647548,1.69312125680838
0,0,0,0.130622544865814,1.68125148555732
0,0,0,0.128186156201373,1.66901188915767
0,0,0,0.125859483753001,1.65640405965762
0,0,0,0.123645151244851,1.64342980331693
0,0,0,0.122303934255429,1.63009113706998
0,0,0,0.123642592881214,1.61639028460052
0,0,0,0.124962879025036,1.6023296720406
0,0,0,0.126264410437074,1.58791192330781
0,0,0,0.127546810490873,1.57313985509618
0,0,0,0.128809708377952,1.55801647153728
0,0,0,0.130052739310171,1.54254495854941
0,0,0,0.131275544733981,1.52672867789419
0,0,0,0.132477772547099,1.51057116096057
0,0,0,0.133659077327076,1.49407610229783
0,0,0,0.134819120567823,1.47724735292001
0,0,0,0.135957570923803,1.46008891340522
0,0,0,0.137074104461944,1.44260492681419
0,0,0,0.138168404921355,1.42479967145338
0,0,0,0.139240163979327,1.40667755350863
0,0,0,0.140289081525491,1.38824309957605
0,0,0,0.141314865939626,1.36950094911753
0,0,0,0.142317234377106,1.35045584686858
0,0,0,0.143295913056988,1.33111263522691
0,0,0,0.144250637556166,1.31147624665002
0,0,0,0.145181153104616,1.29155169609083
0,0,0,0.146087214883949,1.27134407349999
0,0,0,0.146968588327609,1.25085853642355
0,0,0,0.147825049420756,1.23010030272502
0,0,0,0.148656385000407,1.20907464345967
0,0,0,0.149462393053248,1.18778687592943
0,0,0,0.150242883011542,1.1662423569458
0,0,0,0.150997676045307,1.14444647632728
0,0,0,0.151726605349135,1.1224046506578
0,0,0,0.152429516423945,1.10012231733095
0,0,0,0.153106267351692,1.07760492890438
0,0,0,0.153756729060942,1.05485794778716
0,0,0,0.154380785584778,1.03188684128191
0,0,0,0.154978334307218,1.00869707700212
0,0,0,0.155549286199001,0.985294118683188
0,0,0,0.156093566039692,0.961683422404804
0,0,0,0.156611112628033,0.937870433239752
0,0,0,0.157101878975791,0.913860582343109
0,0,0,0.157565832487338,0.8896592844934
0,0,0,0.158002955122542,0.865271936095523
0,0,0,0.158413243541477,0.840703913653091
0,0,0,0.158796709232173,0.815960572715621
0,0,0,0.159153378618141,0.791047247303915
0,0,0,0.159483293147071,0.76596924981455
0,0,0,0.159786509358843,0.740731871402112
0,0,0,0.163334135361296,0.715340382835546
0,0,0,0.167225969833586,0.689800035822464
0,0,0,0.171230520824461,0.664116064792933
0,0,0,0.175346403592599,0.638293689131833
0,0,0,0.179572240548555,0.612338115846571
0,0,0,0.183906663497104,0.586254542654422
0,0,0,0.188348315605447,0.560048161471555
0,0,0,0.192895853092147,0.533724162283517
0,0,0,0.197547946633195,0.507287737374582
0,0,0,0.2023032824829,0.48074408589142
0,0,0,0.207160563308855,0.454098418714328
0,0,0,0.212118508741461,0.427355963607317
0,0,0,0.217175855639983,0.400521970616479
0,0,0,0.222331358078498,0.373601717684357
0,0,0,0.227583787056259,0.346600516446333
0,0,0,0.232931929938579,0.319523718173667
0,0,0,0.238374589635305,0.292376719826342
0,0,0,0.243910583525442,0.265164970177861
0,0,0,0.249538742137398,0.23789397597306
0,0,0,0.255257907595668,0.210569308079092
0,0,0,0.261066931845697,0.183196607589259
0,0,0,0.266964674669638,0.155781591838785
0,0,0,0.272950001506773,0.128330060291379
0,0,0,0.279021781093033,0.100847900255427
0,0,0,0.285178882935044,0.0733410923888062
0,0,0,0.291420174634562,0.058002719640559
0,0,0,0.297744519080062,0.0532769636103883
0,0,0,0.304150771522551,0.0493373122294564
0,0,0,0.31063777655326,0.0501218589069953
0,0,0,0.317204365001134,0.0643461710417507
0,0,0,0.323849350768438,0.0918694227687589
0,0,0,0.330571527622822,0.119372444409842
0,0,0,0.337369665964504,0.146848348785972
0,0,0,0.34424250958699,0.174290121774078
0,0,0,0.351188772449898,0.201690620994135
0,0,0,0.35820713548216,0.229042575090678
0,0,0,0.365296243433684,0.256338583632063
0,0,0,0.372454701793246,0.283571117648406
0,0,0,0.37968107378989,0.31073252082611
0,0,0,0.386973877494779,0.33781501137393
0,0,0,0.394331583039682,0.364810684572679
0,0,0,0.401752609967912,0.391711516017248
0,0,0,0.409235324732545,0.418509365556546
0,0,0,0.416778038356174,0.445195981933473
0,0,0,0.424379004265646,0.471763008123887
0,0,0,0.432036416314204,0.498201987369686
0,0,0,0.439748407002644,0.524504369898075
0,0,0,0.447513045910126,0.550661520315394
0,0,0,0.455328338344172,0.576664725660408
0,0,0,0.463192224218431,0.60250520409862
0,0,0,0.471102577165669,0.628174114235703
0,0,0,0.479057203892301,0.653662565024894
0,0,0,0.487053843779738,0.678961626239876
0,0,0,0.495090168736546,0.704062339481647
0,0,0,0.503163783304458,0.728955729684627
0,0,0,0.51127222501992,0.753632817084798
0,0,0,0.51941296503181,0.778084629609497
0,0,0,0.527583408974859,0.80230221564618
0,0,0,0.535780898097012,0.826276657145177
0,0,0,0.544002710638082,0.84999908300908
0,0,0,0.552246063455672,0.873460682719661
0,0,0,0.560508113893565,0.896652720151475
0,0,0,0.568785961886522,0.919566547519755
0,0,0,0.577076652294542,0.942193619409113
0,0,0,0.585377177458608,0.964525506828564
0,0,0,0.593684479969181,0.986553911237699
0,0,0,0.601995455637564,1.00827067848858
0,0,0,0.610306956659715,1.0296678126275
0,0,0,0.618615794961196,1.05073748950144
0,0,0,0.626918745711204,1.07147207011393
0,0,0,0.635212550993086,1.09186411367632
0,0,0,0.643493923618111,1.1119063903011
0,0,0,0.651759551068688,1.13159189328545
0,0,0,0.660006099556881,1.15091385093482
0,0,0,0.668230218183636,1.1698657378781
0,0,0,0.676428543183687,1.18844128582801
0,0,0,0.684597702241185,1.20663449374309
0,0,0,0.692734318860405,1.22443963734992
0,0,0,0.700835016776365,1.24185127798721
0,0,0,0.708896424389569,1.25886427073641
0,0,0,0.716915179209539,1.27547377180708
0,0,0,0.724887932291592,1.29167524514807
0,0,0,0.732811352651667,1.30746446825982
0,0,0,0.740682131644115,1.3228375371865
0,0,0,0.748496987287544,1.3377908706706
0,0,0,0.756252668524452,1.35232121345664
0,0,0,0.763945959400363,1.36642563873464
0,0,0,0.771573683148975,1.38010154971825
0,0,0,0.779132706170047,1.39334668035618
0,0,0,0.786619941887549,1.40615909518032
0,0,0,0.794032354475974,1.41853718829745
0,0,0,0.801366962443463,1.4304796815359
0,0,0,0.80862084206101,1.4419856217625
0,0,0,0.815791130627772,1.45305437738891
0,0,0,0.82287502956326,1.46368563409051
0,0,0,0.829869807317811,1.4738793897645
0,0,0,0.836772802093795,1.48363594875765
0,0,0,0.843581424370549,1.49295591539727
0,0,0,0.85029315922714,1.50184018686242
0,0,0,0.856905568457645,1.51028994543515
0,0,0,0.863416292474754,1.51830665017458
0,0,0,0.869823051998177,1.5258920280589
0,0,0,0.87612364952528,1.53304806464291
0,0,0,0.882315970582369,1.53977699428053
0,0,0,0.888397984755625,1.546081289965
0,0,0,0.894367746501954,1.5519636528346
0,0,0,0.90022339574044,1.55742700140281
0,0,0,0.905963158226354,1.56247446057096
0,0,0,0.911585345710135,1.5671093504674
0,0,0,0.917088355884856,1.57133517517977
0,0,0,0.922470672126249,1.57515561143127
0,0,0,0.927730863030301,1.57857449725718
0,0,0,0.932867581754043,1.58159582073674
0,0,0,0.937879565165905,1.58422370883426
0,0,0,0.942765632812673,1.58646241640235
0,0,0,0.947524685710793,1.58831631539881
0,0,0,0.952155704970137,1.58978988436677
0,0,0,0.956657750259249,1.59088769822604
0,0,0,0.961029958121276,1.59161441842113
0,0,0,0.965271540150465,1.59197478346932
0,0,0,0.969381781039471,1.59197359994927
0,0,0,0.973360036508129,1.59161573396784
0,0,0,0.977205731124666,1.59090610314009
0,0,0,0.980918356030598,1.58984966911385
0,0,0,0.984497466580868,1.58845143066728
0,0,0,0.987942679910962,1.58671641740406
0,0,0,0.991253672442783,1.58464968406781
0,0,0,0.994430177341366,1.58225630549308
0,0,0,0.997471981934366,1.57954137220703
0,0,0,1.00037892510636,1.57650998669202
0,0,0,1.00315089467997,1.57316726031548
0,0,0,1.00578782479571,1.56951831092968
0,0,0,1.00828969330215,1.56556826114035
0,0,0,1.01065651916824,1.56132223723931
0,0,0,1.01288835992879,1.55678536879238
0,0,0,1.01498530917442,1.55196278887065
0,0,0,1.01694749409666,1.54685963490923
0,0,0,1.01877507309841,1.54148105017444
0,0,0,1.0204682334801,1.53583218581704
0,0,0,1.02202718921063,1.52991820348598
0,0,0,1.02345217879265,1.52374427847392
0,0,0,1.02474346323042,1.51731560336346
0,0,0,1.02590132410843,1.51063739213973
0,0,0,1.02692606178826,1.50371488473308
0,0,0,1.02781799373052,1.49655335195306
0,0,0,1.02857745294821,1.48915810077304
0,0,0,1.0292047865971,1.48153447992278
0,0,0,1.02970035470809,1.47368788574513
0,0,0,1.03006452906591,1.46562376827128
0,0,0,1.03029769223778,1.45734763746805
0,0,0,1.03040023675489,1.44886506961023
0,0,0,1.03037256444905,1.44018171372979
0,0,0,1.03021508594585,1.43130329809401
0,0,0,1.0299282203153,1.42223563666428
0,0,0,1.02951239487998,1.41298463548756
0,0,0,1.02896804517985,1.40355629897293
0,0,0,1.0282956150929,1.39395673600626
0,0,0,1.02749555710901,1.38419216585737
0,0,0,1.02656833275476,1.37426892383452
0,0,0,1.02551441316556,1.364193466643
0,0,0,1.02433427980121,1.35397237740624
0,0,0,1.02302842530005,1.34361237030916
0,0,0,1.02159735446654,1.33312029482592
0,0,0,1.02004158538638,1.32250313949649
0,0,0,1.01836165066261,1.31176803521829
0,0,0,1.01655809876582,1.30092225802234
0,0,0,1.01463149549099,1.2899732313055
0,0,0,1.0125824255128,1.2789285274934
0,0,0,1.0104114940313,1.26779586911165
0,0,0,1.00811932849887,1.25658312924549
0,0,0,1.00570658041942,1.24529833137175
0,0,0,1.0031739272103,1.23394964854953
0,0,0,1.00052207411705,1.2225454019595
0,0,0,0.997751756171082,1.2110940587849
0,0,0,0.994863740179881,1.19960422943046
0,0,0,0.991858826739399,1.18808466407868
0,0,0,0.988737852258054,1.17654424858622
0,0,0,0.985501690981727,1.16499199972608
0,0,0,0.982151257009064,1.15343705978465
0,0,0,0.97868750628651,1.14188869052536
0,0,0,0.975111438572368,1.13035626653406
0,0,0,0.971424099359462,1.11884926796369
0,0,0,0.967626581745973,1.1073772726988
0,0,0,0.963720028244339,1.09594994796306
0,0,0,0.959705632518168,1.08457704139529
0,0,0,0.955584641037539,1.07326837162199
0,0,0,0.951358354643261,1.06203381835654
0,0,0,0.947028130011014,1.0508833120571
0,0,0,0.94259538100675,1.03982682317753
0,0,0,0.938061579925064,1.02887435104654
0,0,0,0.933428258602701,1.01803591241297
0,0,0,0.928697009399929,1.00732152969506
0,0,0,0.923869486042896,0.996741218973861
0,0,0,0.918947404320756,0.986304977771258
0,0,0,0.913932542631787,0.976022772653888
0,0,0,0.908826742373463,0.965904526705048
0,0,0,0.903631908171899,0.955960106906809
0,0,0,0.898350007946837,0.94619931147486
0,0,0,0.892983072808968,0.936631857188543
0,0,0,0.887533196786964,0.927267366758454
0,0,0,0.882002536382421,0.918115356273508
0,0,0,0.87639330995148,0.909185222768873
0,0,0,0.870707796912559,0.9004862319555
0,0,0,0.864948336780514,0.892027506151134
0,0,0,0.85911732802802,0.883818012451569
0,0,0,0.853217226775722,0.875866551179856
0,0,0,0.847250545313593,0.868181744649884
0,0,0,0.841219850456193,0.860772026279131
0,0,0,0.835127761735685,0.853645630084162
0,0,0,0.828976949436788,0.846810580590425
0,0,0,0.822770132478498,0.840274683186392
0,0,0,0.81651007614834,0.834045514950112
0,0,0,0.810199589695034,0.828130415974287
0,0,0,0.803841523786539,0.822536481214026
0,0,0,0.797438767840568,0.817270552879212
0,0,0,0.790994247235438,0.812339213391444
0,0,0,0.784510920409633,0.807748778923089
0,0,0,0.777991775858586,0.803505293533968
0,0,0,0.771439829038164,0.799614523918703
0,0,0,0.764858119184141,0.796081954775679
0,0,0,0.75824970605771,0.792912784806016
0,0,0,0.751617666627206,0.790111923348834
0,0,0,0.744965091696509,0.78768398765663
0,0,0,0.738295082490838,0.78563330081243
0,0,0,0.731610747210779,0.783963890287814
0,0,0,0.724915197565571,0.782679487138975
0,0,0,0.718211545296771,0.781783525835475
0,0,0,0.711502898703366,0.781279144714237
0,0,0,0.704792359179482,0.781169187049189
0,0,0,0.698083017775747,0.781456202724783
0,0,0,0.691377951795357,0.782142450499593
0,0,0,0.684680221435455,0.783229900844224
0,0,0,0.677992866484682,0.784720239335756
0,0,0,0.671318903087147,0.786614870589129
0,0,0,0.664661320582897,0.788914922704107
0,0,0,0.658023078434739,0.791621252204723
0,0,0,0.651407103250769,0.794734449446424
0,0,0,0.644816285911577,0.79825484446481
0,0,0,0.638253478810691,0.802182513238148
0,0,0,0.63172149321635,0.806517284334745
0,0,0,0.625223096761984,0.811258745914864
0,0,0,0.618761011072647,0.816406253055884
0,0,0,0.61233790953352,0.821958935368229
0,0,0,0.605956415206433,0.827915704868838
0,0,0,0.599619098899502,0.834275264078043
0,0,0,0.593328477394399,0.841036114305135
0,0,0,0.587087011835017,0.848196564087355
0,0,0,0.580897106280728,0.855754737746475
0,0,0,0.574761106426504,0.863708584027125
0,0,0,0.568681298491853,0.872055884780555
0,0,0,0.56265990827927,0.880794263657685
0,0,0,0.55669910040263,0.889921194775353
0,0,0,0.550800977685019,0.899434011319827
0,0,0,0.544967580724788,0.909329914052105
0,0,0,0.539200887627954,0.919605979679988
0,0,0,0.53350281390431,0.930259169062514
0,0,0,0.52787521252401,0.941286335213154
0,0,0,0.522319874130573,0.952684231069065
0,0,0,0.516838527405769,0.96444951699464
0,0,0,0.511432839581075,0.97657876798892
0,0,0,0.506104417089893,0.989068480567448
0,0,0,0.500854806354067,1.00191507929092
0,0,0,0.495685494697727,1.01511492291414
0,0,0,0.490597911380984,1.02866431013057
0,0,0,0.485593428745498,1.04255948488974
0,0,0,0.480673363463564,1.05679664126622
0,0,0,0.475838977881877,1.07137192786109
0,0,0,0.471091481450817,1.08628145171889
0,0,0,0.466432032229868,1.10152128174506
0,0,0,0.461861738459365,1.11708745161114
0,0,0,0.457381660188703,1.1329759621374
0,0,0,0.452992810950809,1.14918278314466
0,0,0,0.44869615947272,1.16570385476981
0,0,0,0.444492631411896,1.18253508824178
0,0,0,0.440383111107973,1.19967236611715
0,0,0,0.436368443339593,1.21711154197745
0,0,0,0.432449435076065,1.23484843959232
0,0,0,0.428626857213812,1.2528788515555
0,0,0,0.424901446287479,1.27119853740326
0,0,0,0.42127390614611,1.28980322122702
0,0,0,0.417744909584804,1.30868858879491
0,0,0,0.414315099922676,1.32785028419921
0,0,0,0.410985092518285,1.3472839060489
0,0,0,0.407755476214079,1.36698500322944
0,0,0,0.404626814701762,1.38694907025359
0,0,0,0.401599647801064,1.40717154222972
0,0,0,0.398674492644797,1.42764778947603
0,0,0,0.395851844763629,1.44837311181176
0,0,0,0.393132179064645,1.46934273255663
0,0,0,0.390515950698165,1.49055179227066
0,0,0,0.38800359580813,1.51199534227816
0,0,0,0.385595532161787,1.53366833800441
0,0,0,0.383292159655181,1.55556563216819
0,0,0,0.38109386069162,1.57768196786921
0,0,0,0.379001000430819,1.60001197161165
0,0,0,0.377013926907327,1.6225501463056
0,0,0,0.375132971017335,1.6452908642891
0,0,0,0.373358446373728,1.66822836041385
0,0,0,0.371690649030021,1.69135672523821
0,0,0,0.370129857074311,1.71466989837088
0,0,0,0.36867633009526,1.738161662009
0,0,0,0.367330308522589,1.76182563471386
0,0,0,0.366092012845444,1.78565526546701
0,0,0,0.364961642712396,1.80964382804898
0,0,0,0.363939375917648,1.8337844157819
0,0,0,0.363025367278468,1.85806993667611
0,0,0,0.362219747409538,1.88249310901986
0,0,0,0.361522621400394,1.90704645744946
0,0,0,0.360934067402697,1.93172230953568
0,0,0,0.360454135134413,1.95651279292043
0,0,0,0.360082844308648,1.98140983303558
0,0,0,0.359820182995075,2.00640515143371
0,0,0,0.359666105922344,2.03149026475797
0,0,0,0.359620532730277,2.05665648437613
0,0,0,0.359683346180692,2.08189491670059
0,0,0,0.359854390336292,2.10719646421401
0,0,0,0.360133468716862,2.13255182721667
0,0,0,0.360520342442504,2.15795150630884
0,0,0,0.361014728373551,2.18338580561848
0,0,0,0.361616297256879,2.20884483678086
0,0,0,0.362324671888494,2.23431852367382
0,0,0,0.363139425302004,2.25979660790869
0,0,0,0.364060078992764,2.28526865507368
0,0,0,0.365086101187123,2.31072406172278
0,0,0,0.366216905166268,2.33615206310025
0,0,0,0.367451847653728,2.36154174158667
0,0,0,0.3687902272755,2.38688203584966
0,0,0,0.370231283101462,2.41216175067862
0,0,0,0.371774193276301,2.43736956747965
0,0,0,0.373418073747886,2.4624940554036
0,0,0,0.375161977100682,2.48752368307678
0,0,0,0.3770048915012,2.51244683090115
0,0,0,0.37894573976213,2.53725180388771
0,0,0,0.380983378531286,2.56192684498389
0,0,0,0.383116597610907,2.58646014885343
0,0,0,0.385344119412437,2.61083987606471
0,0,0,0.387664598551103,2.63505416764089
0,0,0,0.390076621584335,2.65909115992385
0,0,0,0.392578706897184,2.68293899970145
0,0,0,0.395169304737416,2.70658585954651
0,0,0,0.397846797402345,2.73001995331418
0,0,0,0.400609499578721,2.75322955174377
0,0,0,0.403455658836492,2.77620299811019
0,0,0,0.4063834562765,2.79892872386753
0,0,0,0.409391007331575,2.82139526423159
0,0,0,0.412476362719938,2.84359127364433
0,0,0,0.415637509548957,2.86550554106394
0,0,0,0.418872372567063,2.88712700502601
0,0,0,0.422178815560656,2.90844476842144
0,0,0,0.425554642892447,2.9294481129379
0,0,0,0.428997601177081,2.95012651311302
0,0,0,0.432505381089391,2.97046964994902
0,0,0,0.436075619299928,2.99046742404077
0,0,0,0.439705900532174,3.01010996817083
0,0,0,0.44339375973512,3.02938765932805
0,0,0,0.447136684364678,3.04829113010838
0,0,0,0.45093211676685,3.06681127945975
0,0,0,0.454777456655178,3.08493928273573
0,0,0,0.458670063674842,3.10266660102597
0,0,0,0.462607260045235,3.11998498973472
0,0,0,0.466586333272763,3.13688650638244
0,0,0,0.470604538925264,3.15336351760892
0,0,0,0.474659103459357,3.16940870536034
0,0,0,0.478747227091758,3.18501507224631
0,0,0,0.482866086705647,3.20017594605729
0,0,0,0.487012838782904,3.21488498343602
0,0,0,0.491184622353181,3.22913617270148
0,0,0,0.495378561950671,3.24292383582706
0,0,0,0.499591770569517,3.25624262957929
0,0,0,0.503821352608884,3.26908754582671
0,0,0,0.508064406798851,3.28145391103313
0,0,0,0.512318029098423,3.29333738495237
0,0,0,0.516579315557135,3.30473395854618
0,0,0,0.520845365132016,3.31563995114971
0,0,0,0.52511328245189,3.32605200691293
0,0,0,0.529380180521249,3.33596709054934
0,0,0,0.533643183356362,3.34538248242619
0,0,0,0.53789942854656,3.35429577303376
0,0,0,0.542146069733979,3.36270485687317
0,0,0,0.546380279005585,3.3706079258053
0,0,0,0.550599249191559,3.37800346190497
0,0,0,0.554800196064705,3.38489022986677
0,0,0,0.558980360435903,3.39126726901045
0,0,0,0.563137010141216,3.39713388493504
0,0,0,0.56726744191663,3.40248964087217
0,0,0,0.571368983157035,3.40733434878973
0,0,0,0.575438993556456,3.41166806029757
0,0,0,0.579474866627194,3.4154910574071
0,0,0,0.583474031095895,3.41880384319684
0,0,0,0.587433952175299,3.42160713243531
0,0,0,0.591352132710743,3.42390184221244
0,0,0,0.595226114201197,3.42568908262948
0,0,0,0.599053477695,3.42697014759636
0,0,0,0.602831844561065,3.42774650578423
0,0,0,0.606558877136828,3.42801979177893
0,0,0,0.61023227925461,3.42779179747967
0,0,0,0.613849796648704,3.42706446378472
0,0,0,0.617409217245837,3.42583987260382
0,0,0,0.620908371342227,3.42412023923448
0,0,0,0.624345131670693,3.42190790513668
0,0,0,0.627717413362018,3.41920533113742
0,0,0,0.631023173804792,3.41601509109391
0,0,0,0.634260412408593,3.41233986604077
0,0,0,0.637427170275654,3.40818243884345
0,0,0,0.640521529786347,3.40354568937689
0,0,0,0.643541614104397,3.39843259024469
0,0,0,0.646485586607624,3.3928462030511
0,0,0,0.649351650250662,3.38678967523395
0,0,0,0.652138046865951,3.38026623746388
0,0,0,0.654843056409777,3.37327920161106
0,0,0,0.657464996160043,3.36583195927756
0,0,0,0.66000221987273,3.3579279808898
0,0,0,0.662453116904064,3.3495708153421
0,0,0,0.664816111305409,3.34076409017943
0,0,0,0.667089660897997,3.33151151230365
0,0,0,0.669272256334564,3.32181686918481
0,0,0,0.671362420154997,3.31168403055609
0,0,0,0.673358705842869,3.30111695056793
0,0,0,0.675259696889844,3.29011967037435
0,0,0,0.677064005874725,3.27869632112202
0,0,0,0.678770273563697,3.26685112731008
0,0,0,0.68037716803826,3.25458841048683
0,0,0,0.681883383857103,3.24191259324741
0,0,0,0.68328764125784,3.22882820349481
0,0,0,0.684588685404496,3.21533987892511
0,0,0,0.685785285686051,3.20145237169675
0,0,0,0.686876235071378,3.1871705532422
0,0,0,0.687860349525317,3.17249941918026
0,0,0,0.68873646749044,3.15744409428596
0,0,0,0.689503449438693,3.14200983747529
0,0,0,0.690160177496601,3.12620204676177
0,0,0,0.69070555514759,3.11002626414174
0,0,0,0.691138507014253,3.09348818036638
0,0,0,0.691457978723286,3.07659363955828
0,0,0,0.691662936855168,3.05934864363196
0,0,0,0.691752368980376,3.04175935647842
0,0,0,0.691725283783385,3.02383210787549
0,0,0,0.691580711275423,3.00557339708665
0,0,0,0.691317703096288,2.98698989611366
0,0,0,0.690935332905262,2.96808845256915
0,0,0,0.690432696860719,2.94887609213844
0,0,0,0.689808914187487,2.92936002060121
0,0,0,0.689063127830649,2.90954762538662
0,0,0,0.68819450519403,2.88944647663772
0,0,0,0.687202238961331,2.86906432776367
0,0,0,0.686085547997164,2.84840911546091
0,0,0,0.684843678325163,2.82748895918749
0,0,0,0.683475904179836,2.80631216007731
0,0,0,0.68198152912837,2.78488719928414
0,0,0,0.680359887258453,2.76322273574823
0,0,0,0.678610344427605,2.74132760338128
0,0,0,0.676732299569447,2.71921080766834
0,0,0,0.674725186051831,2.69688152168852
0,0,0,0.672588473081617,2.67434908155895
0,0,0,0.670321667150493,2.65162298130951
0,0,0,0.667924313516266,2.62871286719863
0,0,0,0.665395997713479,2.60562853148315
0,0,0,0.662736347087354,2.58237990565785
0,0,0,0.65994503234477,2.55897705318289
0,0,0,0.657021769115763,2.5354301617198
0,0,0,0.653966319519201,2.51174953489881
0,0,0,0.650778493725859,2.48794558364262
0,0,0,0.647458151512404,2.46402881707364
0,0,0,0.644005203799532,2.44000983303371
0,0,0,0.640419614167619,2.41589930824712
0,0,0,0.636701400343335,2.39170798815658
0,0,0,0.632850635650509,2.36744667647045
0,0,0,0.628867450418865,2.34312622445122
0,0,0,0.624752033344235,2.31875751998277
0,0,0,0.620504632794014,2.29435147645227
0,0,0,0.616125558051702,2.26991902148373
0,0,0,0.611615180494822,2.24547108556025
0,0,0,0.606973934700318,2.22101859057266
0,0,0,0.60220231947218,2.1965724383319
0,0,0,0.597300898785956,2.17214349908264
0,0,0,0.592270302645366,2.14774260005499
0,0,0,0.587111227846266,2.12338051409104
0,0,0,0.581824438643834,2.09906794838193
0,0,0,0.576410767318819,2.07481553335059
0,0,0,0.570871114639378,2.05063381171424
0,0,0,0.565206450215241,2.02653322775957
0,0,0,0.559417812741203,2.00252411686226
0,0,0,0.553506310127633,1.97861669528138
0,0,0,0.547473119515802,1.95482105025725
0,0,0,0.541319487176403,1.93114713044017
0,0,0,0.535046728290034,1.90760473667559
0,0,0,0.528656226608767,1.88420351316933
0,0,0,0.522149433998423,1.86095293905495
0,0,0,0.515527869861656,1.83786232038313
0,0,0,0.508793120442179,1.81494078255113
0,0,0,0.501946838011153,1.79219726318834
0,0,0,0.494990739937036,1.76964050551182
0,0,0,0.487926607640532,1.74727905216376
0,0,0,0.480756285437045,1.72512123954057
0,0,0,0.473481679268961,1.70317519262138
0,0,0,0.466104755330901,1.68144882030151
0,0,0,0.458627538591326,1.65994981123443
0,0,0,0.451052111214084,1.6386856301838
0,0,0,0.443380610884254,1.61766351488496
0,0,0,0.435615229042547,1.59689047341351
0,0,0,0.427758209033171,1.57637328205652
0,0,0,0.419811844170222,1.55611848368015
0,0,0,0.411778475728045,1.53613238658559
0,0,0,0.403660490861159,1.51642106384356
0,0,0,0.395460320459783,1.49699035309591
0,0,0,0.387180436947,1.47784585681145
0,0,0,0.378823352023971,1.45899294298115
0,0,0,0.370391614369709,1.44043674623731
0,0,0,0.361887807302068,1.42218216937901
0,0,0,0.353314546406779,1.40423388528595
0,0,0,0.344674477141375,1.38659633920197
0,0,0,0.335970272421023,1.36927375136086
0,0,0,0.327204630193163,1.35227011994664
0,0,0,0.318380271008102,1.33558922435344
0,0,0,0.309499935592351,1.31923462872776
0,0,0,0.300566382431826,1.3032096857683
0,0,0,0.29158238537165,1.28751754075946
0,0,0,0.282550731239353,1.27216113581412
0,0,0,0.273474217498044,1.25714321430089
0,0,0,0.264355649936062,1.2424663254308
0,0,0,0.255197840399307,1.2281328289788
0,0,0,0.246003604572314,1.21414490011465
0,0,0,0.236775759813874,1.20050453431875
0,0,0,0.227517123052749,1.18721355235802
0,0,0,0.218230508748646,1.17427360529764
0,0,0,0.208918726923481,1.16168617952464
0,0,0,0.199584581267422,1.14945260175996
0,0,0,0.190230867324019,1.13757404403608
0,0,0,0.180860370758261,1.12605152861797
0,0,0,0.17147586571098,1.11488593284586
0,0,0,0.162080113242761,1.10407799387921
0,0,0,0.152675859869946,1.09362831332187
0,0,0,0.143265836194941,1.08353736170962
0,0,0,0.133852755632655,1.07380548284222
0,0,0,0.12443931323439,1.0644328979429
0,0,0,0.115028184610012,1.0554197096297
0,0,0,0.10562202494893,1.04676590568391
0,0,0,0.0962234681397512,1.03847136260209
0,0,0,0.0868351259882297,1.0305358489196
0,0,0,0.0774595875324543,1.02295902829444
0,0,0,0.0680994184540309,1.01574046234187
0,0,0,0.0587571605832911,1.00887961321126
0,0,0,0.049435331496413,1.00237584589814
0,0,0,0.0401364242016219,0.996228430285691
0,0,0,0.0308629069115659,0.990436542911269
0,0,0,0.030362449613301,0.984999268454829
0,0,0,0.0306608384715407,0.979915600947603
0,0,0,0.0309552886091038,0.97518444470054
0,0,0,0.0312453859477038,0.970804614953581
0,0,0,0.0315307158415375,0.966774838247876
0,0,0,0.0318108633455059,0.963093752524554
0,0,0,0.0331387032827913,0.959759906954874
0,0,0,0.042123233892668,0.956771761507787
0,0,0,0.0510612764258545,0.954127686262114
0,0,0,0.0599506071433812,0.951825960471932
0,0,0,0.0687890251605155,0.949864771394539
0,0,0,0.0775743520044493,0.94824221289187
0,0,0,0.0863044311539126,0.946956283816894
0,0,0,0.0949771275672027,0.94600488619781
0,0,0,0.103590327205063,0.94538582323365
0,0,0,0.112141936554953,0.945096797115813
0,0,0,0.120629882163258,0.945135406690897
0,0,0,0.129052110181613,0.945499144980968
0,0,0,0.13740658593388,0.946185396578005
0,0,0,0.1456912935098,0.94719143493011
0,0,0,0.153904235391387,0.948514419537398
0,0,0,0.162043432117797,0.950151393076049
0,0,0,0.170106921994409,0.952099278469612
0,0,0,0.178092760851281,0.95435487592669
0,0,0,0.185999021856205,0.956914859964601
0,0,0,0.193823795387048,0.959775776438837
0,0,0,0.201565188967824,0.962934039598094
0,0,0,0.209221327272587,0.966385929184912
0,0,0,0.216790352200904,0.970127587601693
0,0,0,0.224270423028182,0.974155017161963
0,0,0,0.231659716633789,0.978464077446455
0,0,0,0.238956427809528,0.983050482783291
0,0,0,0.246158769650405,0.987909799871397
0,0,0,0.253264974029413,0.993037445565494
0,0,0,0.26027329215746,0.998428684841041
0,0,0,0.267181995229046,1.00407862895642
0,0,0,0.273989375154116,1.0099822338294
0,0,0,0.28069374537552,1.01613429864407
0,0,0,0.287293441771676,1.02252946470366
0,0,0,0.29378682364302,1.02916221454378
0,0,0,0.300172274780666,1.03602687132001
0,0,0,0.30644820461508,1.04311759848239
0,0,0,0.312613049442267,1.05042839974872
0,0,0,0.318665273724397,1.05795311938724
0,0,0,0.324603371461369,1.06568544281849
0,0,0,0.330425867629547,1.07361889754465
0,0,0,0.336131319683269,1.08174685441364
0,0,0,0.341718319114606,1.09006252922412
0,0,0,0.347185493066254,1.09855898467602
0,0,0,0.352531505992341,1.10722913267028
0,0,0,0.357755061361692,1.1160657369598
0,0,0,0.362854903395975,1.12506141615258
0,0,0,0.36782981883973,1.13420864706654
0,0,0,0.372678638753064,1.14349976843424
0,0,0,0.377400240321343,1.1529269849542
0,0,0,0.381993548675246,1.16248237168447
0,0,0,0.386457538713932,1.17215787877255
0,0,0,0.390791236924486,1.18194533651437
0,0,0,0.394993723190382,1.1918364607341
0,0,0,0.399064132581911,1.20182285847477
0,0,0,0.403001657121304,1.21189603398901
0,0,0,0.406805547515527,1.2220473950174
0,0,0,0.410475114849529,1.23226825934138
0,0,0,0.414009732233104,1.24254986159597
0,0,0,0.417408836394372,1.252883360327
0,0,0,0.42067192921324,1.26325984527613
0,0,0,0.423798579188312,1.27367034487622
0,0,0,0.426788422830941,1.28410583393875
0,0,0,0.429641165980366,1.29455724151401
0,0,0,0.432356585034152,1.3050154589042
0,0,0,0.434934528088492,1.31547134780894
0,0,0,0.437374915983124,1.32591574858197
0,0,0,0.439677743246209,1.33633948857751
0,0,0,0.441843078934635,1.34673339056423
0,0,0,0.443871067365695,1.35708828118465
0,0,0,0.445761928736678,1.36739499943723
0,0,0,0.447515959628953,1.37764440515885
0,0,0,0.449133533393969,1.38782738748481
0,0,0,0.450615100418836,1.39793487326382
0,0,0,0.451961188269561,1.40795783540579
0,0,0,0.453172401710679,1.41788730114004
0,0,0,0.454249422600389,1.42771436016246
0,0,0,0.455193009660677,1.43743017265018
0,0,0,0.456003998122664,1.44702597712307
0,0,0,0.45668329924757,1.45649309813211
0,0,0,0.457231899724444,1.46582295375507
0,0,0,0.45765086094611,1.47500706288129
0,0,0,0.457941318165284,1.48403705226756
0,0,0,0.45810447953322,1.49290466334894
0,0,0,0.458141625023936,1.50160175878833
0,0,0,0.458054105246978,1.51012032875089
0,0,0,0.457843340152715,1.51845249688955
0,0,0,0.457510817633999,1.52659052602977
0,0,0,0.45705809202882,1.53452682354268
0,0,0,0.456486782528574,1.54225394639708
0,0,0,0.455798571497193,1.54976460588217
0,0,0,0.454995202706482,1.55705167199445
0,0,0,0.454078479493398,1.56410817748315
0,0,0,0.453050262845146,1.57092732155057
0,0,0,0.451912469418349,1.57750247320478
0,0,0,0.450667069498552,1.58382717426354
0,0,0,0.44931608490663,1.5898951420101
0,0,0,0.44786158685874,1.59570027150244
0,0,0,0.446305693786516,1.60123663753934
0,0,0,0.444650569124434,1.60649849628789
0,0,0,0.442898419071112,1.6114802865782
0,0,0,0.441051490331423,1.61617663087277
0,0,0,0.43911206784634,1.62058233591879
0,0,0,0.43708247251726,1.62469239309327
0,0,0,0.434965058931531,1.62850197845151
0,0,0,0.432762213095758,1.63200645249108
0,0,0,0.430476350183515,1.63520135964405
0,0,0,0.428109912303487,1.63808242751126
0,0,0,0.425665366294481,1.6406455658533
0,0,0,0.423145201552942,1.64288686535371
0,0,0,0.420551927898762,1.64480259617031
0,0,0,0.417888073484763,1.64638920629149
0,0,0,0.415156182754894,1.64764331971458
0,0,0,0.412358814456039,1.64856173446385
0,0,0,0.409498539707821,1.64914142046603
0,0,0,0.406577940134585,1.64937951730145
0,0,0,0.403599606063361,1.64927333184903
0,0,0,0.400566134791156,1.64882033584324
0,0,0,0.397480128924673,1.64801816336123
0,0,0,0.394344194795075,1.64686460825814
0,0,0,0.391160940949995,1.64535762156817
0,0,0,0.387932976724785,1.64349530888886
0,0,0,0.384662910894262,1.64127592776535
0,0,0,0.381353350406094,1.63869788509119
0,0,0,0.378006899196472,1.63575973454115
0,0,0,0.374626157088215,1.63246017405143
0,0,0,0.371213718771159,1.62879804336135
0,0,0,0.367772172864332,1.62477232163008
0,0,0,0.364304101058815,1.62038212514097
0,0,0,0.360812077340069,1.61562670510521
0,0,0,0.35729866728798,1.61050544557537
0,0,0,0.353766427452534,1.60501786147848
0,0,0,0.350217904802769,1.59916359677709
0,0,0,0.346655636246268,1.59294242276587
0,0,0,0.343082148216096,1.58635423650987
0,0,0,0.339499956321926,1.57939905942953
0,0,0,0.335911565061739,1.57207703603651
0,0,0,0.332319467590229,1.56438843282286
0,0,0,0.328726145539818,1.5563336373053
0,0,0,0.325134068890047,1.54791315722527
0,0,0,0.321545695880823,1.53912761990417
0,0,0,0.317963472964888,1.52997777174437
0,0,0,0.314389834794772,1.52046447789328
0,0,0,0.310827204239338,1.51058872204045
0,0,0,0.307277992424842,1.50035160636063
0,0,0,0.303744598795682,1.48975435158973
0,0,0,0.30022941118954,1.47879829722738
0,0,0,0.296734805921949,1.46748490185815
0,0,0,0.293263147875199,1.45581574358237
0,0,0,0.289816790586477,1.44379252054692
0,0,0,0.286398076330339,1.43141705156518
0,0,0,0.283009336190548,1.41869127681526
0,0,0,0.279652890116512,1.40561725860459
0,0,0,0.276331046959665,1.39219718218856
0,0,0,0.27304610448526,1.37843335663047
0,0,0,0.26980034935524,1.36432821568977
0,0,0,0.266596057078028,1.34988431872497
0,0,0,0.263435491921311,1.33510435159786
0,0,0,0.260320906784075,1.31999112756501
0,0,0,0.257254543024469,1.30454758814304
0,0,0,0.254238630240215,1.28877680393354
0,0,0,0.251275385998686,1.27268197539432
0,0,0,0.248367015514028,1.25626643354324
0,0,0,0.245515711268826,1.23953364058143
0,0,0,0.242723652578466,1.22248719042318
0,0,0,0.239993005096705,1.20513080911972
0,0,0,0.237325920259744,1.18746835516505
0,0,0,0.234724534669064,1.16950381967234
0,0,0,0.232190969412654,1.15124132640978
0,0,0,0.229727329322696,1.13268513168594
0,0,0,0.227335702170577,1.1138396240748
0,0,0,0.225018157799316,1.09470932397183
0,0,0,0.222776747193914,1.07529888297311
0,0,0,0.220613501490718,1.05561308307024
0,0,0,0.218530430926828,1.0356568356548
0,0,0,0.216529523731282,1.01543518032699
0,0,0,0.214612744959796,0.994953283503888
0,0,0,0.212782035275309,0.974216436823927
0,0,0,0.211039309676706,0.953230055344851
0,0,0,0.209386456178579,0.93199967553365
0,0,0,0.207825334444946,0.910530953047752
0,0,0,0.206357774380286,0.888829660307803
0,0,0,0.20498557468131,0.866901683863305
0,0,0,0.203710501353297,0.844753021553236
0,0,0,0.202534286194879,0.822389779464883
0,0,0,0.201458625255432,0.799818168694821
0,0,0,0.200485177269403,0.777044501916956
0,0,0,0.199615562071967,0.754075189763412
0,0,0,0.19885135900077,0.73091673702471
0,0,0,0.198194105288218,0.707575738676688
0,0,0,0.197645294449427,0.68405887574206
0,0,0,0.197206374670468,0.660372910995465
0,0,0,0.196878747202055,0.636524684521265
0,0,0,0.196663764763432,0.612521109134088
0,0,0,0.196562729961745,0.588369165672545
0,0,0,0.19657689373156,0.564075898177114
0,0,0,0.196707453799794,0.53964840896346
0,0,0,0.196955553180739,0.51509385360304
0,0,0,0.197322278706174,0.490419435822864
0,0,0,0.197808659595304,0.465632402336794
0,0,0,0.198415666069071,0.440740037620771
0,0,0,0.199144208013555,0.415749658644504
0,0,0,0.199995133696725,0.390668609572342
0,0,0,0.200969228542808,0.365504256445874
0,0,0,0.202067213968336,0.340263981860901
0,0,0,0.203289746283754,0.314955179651221
0,0,0,0.204637415664207,0.289585249591558
0,0,0,0.206110745192971,0.264161592131783
0,0,0,0.207710189980752,0.238691603174146
0,0,0,0.209436136363695,0.213182668905222
0,0,0,0.211288901183015,0.187642160693546
0,0,0,0.213268731148413,0.162077430063931
0,0,0,0.215375802287669,0.136495803758544
0,0,0,0.217610219484083,0.110904578894872
0,0,0,0.219972016103507,0.0853110182296805
0,0,0,0.222461153712105,0.0597223455379863
0,0,0,0.225077521885887,0.0341457411150571
0,0,0,0.227820938112696,0.0239686790020116
0,0,0,0.23069114778695,0.0283141105516074
0,0,0,0.233687824297247,0.0424406025225411
0,0,0,0.236810569206551,0.0678981504227546
0,0,0,0.240058912524382,0.093308528668847
0,0,0,0.243432313070232,0.118664904518631
0,0,0,0.246930158926901,0.143960516183381
0,0,0,0.250551767982436,0.169188676118323
0,0,0,0.25429638855885,0.194342774144159
0,0,0,0.258163200125601,0.219416280397813
0,0,0,0.262151314095606,0.244402748111237
0,0,0,0.266259774701098,0.269295816217791
0,0,0,0.27048755994672,0.294089211786238
0,0,0,0.274833582636583,0.318776752283072
0,0,0,0.279296691472222,0.343352347664499
0,0,0,0.283875672217847,0.367810002299871
0,0,0,0.28856924892922,0.392143816729001
0,0,0,0.293376085242375,0.416347989256263
0,0,0,0.298294785718053,0.440416817384922
0,0,0,0.303323897237737,0.464344699095453
0,0,0,0.30846191044697,0.488126133972342
0,0,0,0.3137072612415,0.511755724183819
0,0,0,0.319058332291784,0.535228175319893
0,0,0,0.32451345460118,0.558538297093894
0,0,0,0.33007090909326,0.581681003913349
0,0,0,0.335728928223453,0.604651315326152
0,0,0,0.341485697610372,0.627444356348376
0,0,0,0.347339357682112,0.65005535768007
0,0,0,0.353288005332706,0.672479655815738
0,0,0,0.359329695584257,0.694712693056265
0,0,0,0.365462443249967,0.716750017429199
0,0,0,0.37168422459371,0.738587282524334
0,0,0,0.377992978981504,0.760220247251596
0,0,0,0.384386610520792,0.781644775528346
0,0,0,0.390862989683172,0.802856835902952
0,0,0,0.397419954906604,0.823852501121799
0,0,0,0.404055314173228,0.844627947646494
0,0,0,0.410766846559076,0.865179455128149
0,0,0,0.417552303752156,0.88550340584537
0,0,0,0.424409411535677,0.905596284112526
0,0,0,0.4313358712333,0.925454675664641
0,0,0,0.438329361113615,0.945075267025103
0,0,0,0.4453875377512,0.964454844862089
0,0,0,0.452508037342049,0.983590295339517
0,0,0,0.45968847697115,1.00247860346791
0,0,0,0.4669264558306,1.02111685246047
0,0,0,0.474219556386622,1.03950222309923
0,0,0,0.481565345494293,1.05763199311601
0,0,0,0.488961375459106,1.07550353659236
0,0,0,0.496405185044679,1.09311432338274
0,0,0,0.503894300426277,1.11046191856443
0,0,0,0.511426236090143,1.12754398191772
0,0,0,0.518998495678824,1.14435826743933
0,0,0,0.526608572783099,1.1609026228918
0,0,0,0.534253951681306,1.17717498939124
0,0,0,0.541932108027161,1.19317340103547
0,0,0,0.549640509487513,1.20889598457423
0,0,0,0.557376616331696,1.22434095912283
0,0,0,0.565137881974275,1.23950663592031
0,0,0,0.572921753473549,1.2543914181327
0,0,0,0.580725671988095,1.26899380070188
0,0,0,0.588547073193963,1.28331237024002
0,0,0,0.596383387665518,1.2973458049692
0,0,0,0.604232041222773,1.31109287470607
0,0,0,0.612090455248636,1.32455244089008
0,0,0,0.619956046979342,1.33772345665468
0,0,0,0.627826229771625,1.35060496693976
0,0,0,0.635698413350388,1.36319610864372
0,0,0,0.643570004040546,1.37549611081319
0,0,0,0.651438404987028,1.38750429486836
0,0,0,0.659301016366788,1.39922007486139
0,0,0,0.667155235596933,1.4106429577652
0,0,0,0.67499845754295,1.42177254379008
0,0,0,0.682828074731079,1.43260852672486
0,0,0,0.690641477568931,1.44315069429963
0,0,0,0.698436054578306,1.45339892856662
0,0,0,0.706209192644224,1.46335320629571
0,0,0,0.713958277284041,1.47301359938113
0,0,0,0.721680692940468,1.48238027525549
0,0,0,0.729373823302163,1.49145349730746
0,0,0,0.737035051655519,1.50023362529906
0,0,0,0.744661761271003,1.5087211157789
0,0,0,0.752251335827348,1.516916522487
0,0,0,0.759801159876609,1.52482049674754
0,0,0,0.767308619353037,1.53243378784526
0,0,0,0.774771102128308,1.53975724338147
0,0,0,0.782185998615642,1.54679180960586
0,0,0,0.789550702424886,1.55353853171976
0,0,0,0.796862611070574,1.55999855414715
0,0,0,0.804119126734506,1.56617312076529
0,0,0,0.811317657084289,1.57206357511214
0,0,0,0.818455616148948,1.5776713605222
0,0,0,0.825530425252271,1.58299802023839
0,0,0,0.832539514004517,1.58804519746219
0,0,0,0.839480321352558,1.59281463535124
0,0,0,0.846350296688351,1.59730817695921
0,0,0,0.853146901015376,1.60152776511462
0,0,0,0.859867608172136,1.6054754422356
0,0,0,0.866509906111809,1.60915335007772
0,0,0,0.873071298236559,1.61256372941233
0,0,0,0.87954930478492,1.61570891963264
0,0,0,0.885941464270197,1.61859135828553
0,0,0,0.892245334967723,1.62121358052667
0,0,0,0.898458496448312,1.62357821849727
0,0,0,0.904578551155153,1.6256880006206
0,0,0,0.910603126021091,1.62754575081681
0,0,0,0.916529874122896,1.62915438763485
0,0,0,0.922356476368963,1.63051692330034
0,0,0,0.928080643216751,1.63163646267859
0,0,0,0.933700116415822,1.63251620215232
0,0,0,0.939212670772437,1.63315942841348
0,0,0,0.944616115931279,1.63356951716933
0,0,0,0.949908298169838,1.63374993176264
0,0,0,0.955087102200787,1.63370422170662
0,0,0,0.960150452977695,1.63343602113502
0,0,0,0.965096317499118,1.63294904716828
0,0,0,0.96992270660629,1.63224709819683
0,0,0,0.974627676769353,1.63133405208288
0,0,0,0.979209331857242,1.63021386428208
0,0,0,0.983665824886167,1.62889056588703
0,0,0,0.987995359741783,1.62736826159453
0,0,0,0.99219619287006,1.62565112759868
0,0,0,0.9962666349321,1.62374340941238
0,0,0,1.00020505241796,1.62164941961978
0,0,0,1.00400986921499,1.61937353556252
0,0,0,1.00767956812591,1.61692019696266
0,0,0,1.01121269233251,1.61429390348564
0,0,0,1.01460784680041,1.61149921224642
0,0,0,1.01786369962107,1.60854073526243
0,0,0,1.02097898328707,1.60542313685693
0,0,0,1.02395249589707,1.6021511310166
0,0,0,1.02678310228691,1.59872947870714
0,0,0,1.029469735084,1.59516298515109
0,0,0,1.03201139568169,1.59145649707186
0,0,0,1.03440715513131,1.58761489990809
0,0,0,1.03665615494944,1.58364311500294
0,0,0,1.03875760783831,1.5795460967722
0,0,0,1.04071079831764,1.57532882985596
0,0,0,1.04251508326653,1.57099632625812
0,0,0,1.04416989237413,1.56655362247807
0,0,0,1.04567472849849,1.56200577663913
0,0,0,1.04702916793293,1.55735786561812
0,0,0,1.04823286057989,1.55261498218032
0,0,0,1.04928553003229,1.54778223212431
0,0,0,1.05018697356311,1.54286473144098
0,0,0,1.05093706202369,1.53786760349078
0,0,0,1.05153573965204,1.53279597620349
0,0,0,1.05198302379256,1.52765497930446
0,0,0,1.05227900452879,1.52244974157122
0,0,0,1.05242384423123,1.51718538812441
0,0,0,1.05241777702242,1.51186703775641
0,0,0,1.05226110816194,1.50649980030144
0,0,0,1.05195421335394,1.50108877405027
0,0,0,1.05149753798035,1.49563904321287
0,0,0,1.0508915962628,1.49015567543183
0,0,0,1.05013697035696,1.48464371934948
0,0,0,1.04923430938265,1.47910820223121
0,0,0,1.04818432839368,1.47355412764736
0,0,0,1.04698780729124,1.46798647321597
0,0,0,1.04564558968501,1.46241018840812
0,0,0,1.04415858170614,1.4568301924178
0,0,0,1.04252775077626,1.4512513720976
0,0,0,1.04075412433714,1.44567857996163
0,0,0,1.03883878854499,1.44011663225651
0,0,0,1.03678288693432,1.43457030710128
0,0,0,1.03458761905531,1.42904434269685
0,0,0,1.03225423908951,1.42354343560509
0,0,0,1.02978405444807,1.41807223909767
0,0,0,1.02717842435685,1.41263536157464
0,0,0,1.02443875843286,1.407237365052
0,0,0,1.02156651525598,1.40188276371799
0,0,0,1.01856320094029,1.39657602255689
0,0,0,1.01543036770887,1.3913215560395
0,0,0,1.01216961247583,1.38612372687891
0,0,0,1.00878257543945,1.3809868448501
0,0,0,1.00527093868973,1.37591516567167
0,0,0,1.00163642483377,1.37091288994791
0,0,0,0.997880795642154,1.36598416216911
0,0,0,0.994005850719152,1.36113306976803
0,0,0,0.990013426199451,1.35636364223012
0,0,0,0.985905393474023,1.35167985025517
0,0,0,0.981683657947135,1.34708560496761
0,0,0,0.977350157826728,1.34258475717307
0,0,0,0.97290686294966,1.33818109665822
0,0,0,0.968355773643521,1.33387835153113
0,0,0,0.963698919626126,1.3296801875993
0,0,0,0.958938358943592,1.32559020778244
0,0,0,0.954076176947918,1.32161195155682
0,0,0,0.949114485314218,1.31774889442865
0,0,0,0.944055421098098,1.31400444743295
0,0,0,0.938901145832871,1.31038195665553
0,0,0,0.933653844666412,1.30688470277469
0,0,0,0.928315725537115,1.30351590062001
0,0,0,0.922889018388006,1.30027869874542
0,0,0,0.917375974418209,1.29717617901361
0,0,0,0.911778865370252,1.29421135618944
0,0,0,0.906099982852056,1.29138717753947
0,0,0,0.900341637691612,1.28870652243546
0,0,0,0.894506159322795,1.28617220195933
0,0,0,0.888595895200119,1.28378695850758
0,0,0,0.882613210240302,1.28155346539306
0,0,0,0.876560486288281,1.27947432644217
0,0,0,0.87044012160525,1.27755207558608
0,0,0,0.864254530376116,1.27578917644399
0,0,0,0.858006142233632,1.27418802189768
0,0,0,0.85169740179656,1.27275093365568
0,0,0,0.845330768218822,1.27148016180644
0,0,0,0.838908714746954,1.27037788435968
0,0,0,0.832433728282715,1.26944620677528
0,0,0,0.82590830894804,1.26868716147952
0,0,0,0.819334969649317,1.26810270736844
0,0,0,0.81271623563796,1.26769472929835
0,0,0,0.806054644064466,1.26746503756393
0,0,0,0.799352743522984,1.26741536736416
0,0,0,0.792613093583582,1.26754737825702
0,0,0,0.785838264309457,1.26786265360354
0,0,0,0.779030835756415,1.2683627000025
0,0,0,0.772193397452084,1.26904894671684
0,0,0,0.7653285478523,1.2699227450934
0,0,0,0.758438893772487,1.27098536797726
0,0,0,0.7515270497917,1.2722380091228
0,0,0,0.744595637627412,1.27368178260302
0,0,0,0.737647285479064,1.27531772221942
0,0,0,0.730684627338743,1.27714678091443
0,0,0,0.723710302267418,1.27916983018877
0,0,0,0.716726953635428,1.28138765952607
0,0,0,0.709737228326035,1.28380097582727
0,0,0,0.702743775901074,1.28641040285725
0,0,0,0.695749247728062,1.28921648070655
0,0,0,0.688756296068058,1.29221966527054
0,0,0,0.681767573124073,1.29542032774903
0,0,0,0.674785730049884,1.29881875416895
0,0,0,0.667813415919256,1.30241514493277
0,0,0,0.66085327665602,1.30620961439568
0,0,0,0.653907953925386,1.31020219047384
0,0,0,0.646980083987279,1.31439281428695
0,0,0,0.640072296512629,1.31878133983721
0,0,0,0.633187213363664,1.32336753372781
0,0,0,0.626327447339661,1.3281510749231
0,0,0,0.619495600889477,1.3331315545531
0,0,0,0.612694264792774,1.33830847576458
0,0,0,0.605926016811542,1.3436812536211
0,0,0,0.599193420314213,1.34924921505397
0,0,0,0.592499022874348,1.35501159886631
0,0,0,0.58584535484636,1.36096755579189
0,0,0,0.579234927920676,1.36711614861063
0,0,0,0.572670233660972,1.37345635232221
0,0,0,0.566153742026157,1.37998705437931
0,0,0,0.559687899879993,1.38670705498148
0,0,0,0.553275129491188,1.39361506743098
0,0,0,0.546917827026977,1.40070971855128
0,0,0,0.540618361043248,1.40798954916894
0,0,0,0.534379070974316,1.41545301465932
0,0,0,0.52820226562556,1.42309848555666
0,0,0,0.522090221671889,1.4309242482283
0,0,0,0.516045182165543,1.43892850561322
0,0,0,0.510069355056133,1.44710937802456
0,0,0,0.504164911726292,1.45546490401569
0,0,0,0.49833398554596,1.46399304130908
0,0,0,0.49257867044855,1.47269166778729
0,0,0,0.486901019531946,1.48155858254496
0,0,0,0.481303043687434,1.49059150700066
0,0,0,0.475786710259451,1.49978808606726
0,0,0,0.470353941739026,1.50914588937928
0,0,0,0.465006614493682,1.5186624125755
0,0,0,0.459746557536392,1.52833507863503
0,0,0,0.454575551336243,1.53816123926496
0,0,0,0.449495326673106,1.54813817633728
0,0,0,0.444507563538683,1.5582631033731
0,0,0,0.439613890085981,1.56853316707154
0,0,0,0.434815881629316,1.57894544888112
0,0,0,0.430115059696634,1.58949696661091
0,0,0,0.425512891135778,1.6001846760789
0,0,0,0.421010787276304,1.61100547279493
0,0,0,0.416610103148157,1.62195619367529
0,0,0,0.412312136758348,1.6330336187863
0,0,0,0.408118128426637,1.64423447311406
0,0,0,0.404029260181084,1.65555542835733
0,0,0,0.40004665521401,1.66699310474081
0,0,0,0.396171377398897,1.67854407284584
0,0,0,0.392404430868439,1.69020485545575
0,0,0,0.388746759653855,1.70197192941278
0,0,0,0.385199247385399,1.71384172748394
0,0,0,0.381762717053674,1.72581064023296
0,0,0,0.378437930831479,1.7378750178955
0,0,0,0.37522558995542,1.75003117225497
0,0,0,0.372126334666542,1.76227537851554
0,0,0,0.36914074420911,1.77460387716715
0,0,0,0.366269336886238,1.78701287586188
0,0,0,0.363512570171343,1.7994985512546
0,0,0,0.360870840873832,1.81205705084733
0,0,0,0.358344485357533,1.8246844948166
0,0,0,0.355933779810261,1.83737697782487
0,0,0,0.353638940562603,1.85013057081421
0,0,0,0.351460124454104,1.8629413227802
0,0,0,0.349397429244767,1.87580526252466
0,0,0,0.347450894069843,1.88871840038532
0,0,0,0.345620499935541,1.90167672994127
0,0,0,0.343906170253629,1.91467622969273
0,0,0,0.342307771412294,1.92771286471414
0,0,0,0.340825113381097,1.9407825882793
0,0,0,0.33945795034743,1.953881343458
0,0,0,0.338205981382037,1.96700506468309
0,0,0,0.337068851131061,1.98014967928762
0,0,0,0.336046150532161,1.99331110901144
0,0,0,0.335137417552006,2.00648527147692
0,0,0,0.334342137942844,2.01966808163368
0,0,0,0.333659746015393,2.03285545317217
0,0,0,0.333089625425767,2.04604329990606
0,0,0,0.332631109973822,2.05922753712385
0,0,0,0.332283484410661,2.07240408290968
0,0,0,0.332045985252841,2.08556885943392
0,0,0,0.331917801601022,2.09871779421398
0,0,0,0.331898075960892,2.11184682134586
0,0,0,0.33198590506416,2.12495188270725
0,0,0,0.332180340687633,2.13802892913281
0,0,0,0.33248039046841,2.15107392156261
0,0,0,0.332885018713353,2.1640828321645
0,0,0,0.333393147201087,2.1770516454316
0,0,0,0.334003655975003,2.18997635925576
0,0,0,0.334715384125601,2.20285298597818
0,0,0,0.335527130561064,2.21567755341843
0,0,0,0.336437654764562,2.22844610588285
0,0,0,0.337445677537446,2.24115470515378
0,0,0,0.338549881727172,2.25379943146066
0,0,0,0.339748912939325,2.26637638443444
0,0,0,0.341041380232956,2.27888168404645
0,0,0,0.342425856798765,2.29131147153304
0,0,0,0.343900880619797,2.30366191030733
0,0,0,0.345464955114342,2.31592918685928
0,0,0,0.347116549761082,2.32810951164523
0,0,0,0.348854100706435,2.34019911996847
0,0,0,0.35067601135441,2.35219427285161
0,0,0,0.352580652939267,2.36409125790223
0,0,0,0.354566365081567,2.37588639017294
0,0,0,0.356631456328087,2.38757601301665
0,0,0,0.358774204676544,2.39915649893854
0,0,0,0.360992858085877,2.41062425044528
0,0,0,0.363285634973169,2.42197570089277
0,0,0,0.365650724698334,2.43320731533309
0,0,0,0.368086288037728,2.44431559136158
0,0,0,0.370590457648107,2.45529705996473
0,0,0,0.373161338522306,2.46614828636956
0,0,0,0.375797008438196,2.47686587089518
0,0,0,0.378495518402404,2.48744644980701
0,0,0,0.381254893090628,2.49788669617407
0,0,0,0.384073131286104,2.5081833207299
0,0,0,0.386948206318124,2.51833307273717
0,0,0,0.389878066502305,2.52833274085651
0,0,0,0.39286063558459,2.53817915401945
0,0,0,0.395893813190734,2.54786918230569
0,0,0,0.398975475283233,2.55739973782475
0,0,0,0.402103474627569,2.56676777560174
0,0,0,0.405275641269651,2.57597029446729
0,0,0,0.408489783026333,2.58500433795139
0,0,0,0.411743685990801,2.5938669951807
0,0,0,0.415035115054761,2.60255540177908
0,0,0,0.418361814448997,2.61106674077105
0,0,0,0.421721508304259,2.61939824348724
0,0,0,0.425111901233829,2.62754719047185
0,0,0,0.428530678939647,2.63551091239092
0,0,0,0.431975508843227,2.64328679094121
0,0,0,0.435444040742941,2.65087225975852
0,0,0,0.438933907498884,2.65826480532506
0,0,0,0.442442725746566,2.66546196787471
0,0,0,0.445968096640515,2.67246134229536
0,0,0,0.449507606628727,2.67926057902754
0,0,0,0.453058828258882,2.68585738495818
0,0,0,0.456619321016959,2.6922495243085
0,0,0,0.460186632198944,2.6984348195152
0,0,0,0.463758297815919,2.70441115210356
0,0,0,0.467331843533063,2.71017646355159
0,0,0,0.470904785642458,2.715728756144
0,0,0,0.474474632069972,2.72106609381493
0,0,0,0.478038883415857,2.72618660297816
0,0,0,0.481595034028925,2.73108847334373
0,0,0,0.485140573113827,2.7357699587199
0,0,0,0.488672985870785,2.74022937779898
0,0,0,0.492189754667118,2.74446511492619
0,0,0,0.495688360239605,2.74847562085012
0,0,0,0.499166282926724,2.75225941345388
0,0,0,0.50262100392953,2.75581507846554
0,0,0,0.506050006599862,2.75914127014684
0,0,0,0.50945077775444,2.76223671195917
0,0,0,0.512820809013317,2.76510019720547
0,0,0,0.516157598160847,2.76773058964724
0,0,0,0.519458650527484,2.7701268240954
0,0,0,0.522721480390415,2.7722879069741
0,0,0,0.52594361239091,2.77421291685656
0,0,0,0.529122582966397,2.77590100497178
0,0,0,0.532255941794877,2.77735139568147
0,0,0,0.535341253249475,2.77856338692606
0,0,0,0.538376097860628,2.7795363506393
0,0,0,0.541358073783618,2.78026973313027
0,0,0,0.54428479826872,2.78076305543246
0,0,0,0.547153909131622,2.78101591361887
0,0,0,0.549963066221421,2.78102797908283
0,0,0,0.552709952883569,2.7807989987837
0,0,0,0.5553922774152,2.78032879545707
0,0,0,0.558007774510189,2.77961726778887
0,0,0,0.560554206691239,2.77866439055311
0,0,0,0.563029365726514,2.77747021471279
0,0,0,0.565431074028149,2.77603486748361
0,0,0,0.567757186030053,2.77435855236052
0,0,0,0.570005589542608,2.77244154910647
0,0,0,0.572174207081737,2.77028421370372
0,0,0,0.57426099716996,2.76788697826729
0,0,0,0.576263955607142,2.76525035092066
0,0,0,0.578181116708728,2.76237491563389
0,0,0,0.580010554509306,2.75926133202406
0,0,0,0.581750383929438,2.75591033511833
0,0,0,0.583398761903874,2.75232273507989
0,0,0,0.584953888469309,2.74849941689699
0,0,0,0.586414007810018,2.7444413400355
0,0,0,0.587777409259716,2.74014953805527
0,0,0,0.589042428258312,2.73562511819095
0,0,0,0.590207447262229,2.73086926089762
0,0,0,0.591270896607053,2.72588321936185
0,0,0,0.592231255321607,2.72066831897892
0,0,0,0.593087051892522,2.71522595679668
0,0,0,0.593836864978588,2.70955760092693
0,0,0,0.594479324074358,2.7036647899251
0,0,0,0.595013110122536,2.69754913213883
0,0,0,0.595436956074938,2.69121230502668
0,0,0,0.595749647401919,2.68465605444747
0,0,0,0.595950022550224,2.67788219392144
0,0,0,0.596036973349579,2.67089260386419
0,0,0,0.596009445368302,2.66368923079422
0,0,0,0.595866438218338,2.65627408651536
0,0,0,0.595607005810525,2.6486492472749
0,0,0,0.595230256560608,2.64081685289869
0,0,0,0.594735353547142,2.63277910590419
0,0,0,0.594121514622084,2.62453827059272
0,0,0,0.593388012475317,2.61609667212184
0,0,0,0.592534174654348,2.6074566955592
0,0,0,0.591559383540433,2.59862078491895
0,0,0,0.590463076282753,2.58959144218174
0,0,0,0.589244744691966,2.58037122629967
0,0,0,0.587903935094957,2.57096275218719
0,0,0,0.586440248152297,2.56136868969908
0,0,0,0.584853338640323,2.55159176259676
0,0,0,0.583142915199603,2.5416347475039
0,0,0,0.581308740051546,2.53150047285252
0,0,0,0.579350628685259,2.52119181782062
0,0,0,0.577268449516393,2.51071171126231
0,0,0,0.575062123520063,2.50006313063163
0,0,0,0.572731623839727,2.48924910090083
0,0,0,0.570276975373991,2.4782726934742
0,0,0,0.567698254343336,2.46713702509827
0,0,0,0.56499558783868,2.45584525676932
0,0,0,0.562169153353666,2.44440059263894
0,0,0,0.559219178302602,2.43280627891839
0,0,0,0.556145939525844,2.42106560278256
0,0,0,0.552949762784419,2.4091818912741
0,0,0,0.549631022245649,2.39715851020839
0,0,0,0.546190139961368,2.38499886307983
0,0,0,0.54262758534041,2.37270638996992
0,0,0,0.538943874616763,2.36028456645768
0,0,0,0.535139570314986,2.3477369025325
0,0,0,0.531215280714003,2.33506694151002
0,0,0,0.527171659310719,2.32227825895103
0,0,0,0.523009404284515,2.3093744615836
0,0,0,0.518729257963595,2.29635918622856
0,0,0,0.514332006294239,2.28323609872835
0,0,0,0.509818478313747,2.27000889287911
0,0,0,0.5051895456277,2.25668128936594
0,0,0,0.500446121892278,2.2432570347012
0,0,0,0.495589162302009,2.22973990016548
0,0,0,0.490619663083361,2.216133680751
0,0,0,0.485538660994482,2.20244219410703
0,0,0,0.480347232831111,2.18866927948695
0,0,0,0.475046494938823,2.17481879669634
0,0,0,0.469637602731488,2.1608946250381
0,0,0,0.464121750215678,2.14690066226983
0,0,0,0.458500169520915,2.13284082354483
0,0,0,0.452774130435143,2.11871904036011
0,0,0,0.446944939945179,2.10453925950072
0,0,0,0.441013941781371,2.09030544198108
0,0,0,0.434982515965906,2.07602156198249
0,0,0,0.428852078364013,2.06169160578617
0,0,0,0.422624080237191,2.04731957070065
0,0,0,0.416300007797643,2.0329094639829
0,0,0,0.409881381762873,2.01846530175215
0,0,0,0.40336975690957,2.00399110789455
0,0,0,0.396766721625547,1.9894909129605
0,0,0,0.390073897458764,1.97496875305335
0,0,0,0.383292938662249,1.96042866870229
0,0,0,0.37642553173377,1.94587470372693
0,0,0,0.369473394948978,1.93131090408852
0,0,0,0.362438277886973,1.91674131672746
0,0,0,0.355321960946962,1.90216998838671
0,0,0,0.348126254854826,1.88760096441983
0,0,0,0.340853000158459,1.87303828758338
0,0,0,0.333504066710607,1.85848599681265
0,0,0,0.326081353138125,1.84394812598023
0,0,0,0.318586786296459,1.82942870263688
0,0,0,0.311022320708324,1.81493174673406
0,0,0,0.303389937985491,1.80046126932781
0,0,0,0.295691646232701,1.78602127126351
0,0,0,0.28792947943273,1.77161574184129
0,0,0,0.280105496811829,1.75724865746187
0,0,0,0.272221782184562,1.74292398025262
0,0,0,0.264280443277489,1.72864565667404
0,0,0,0.256283611030861,1.71441761610635
0,0,0,0.248233438877887,1.7002437694167
0,0,0,0.24013210200096,1.68612800750708
0,0,0,0.231981796564561,1.67207419984327
0,0,0,0.22378473892436,1.65808619296531
0,0,0,0.215543164812456,1.64416780898009
0,0,0,0.207259328498518,1.63032284403666
0,0,0,0.19893550192687,1.61655506678501
0,0,0,0.190573973829508,1.60286821681925
0,0,0,0.182177048815281,1.58926600310607
0,0,0,0.1737470464355,1.57575210239965
0,0,0,0.165286300226294,1.56233015764403
0,0,0,0.156797156728198,1.54900377636438
0,0,0,0.148281974483589,1.53577652904837
0,0,0,0.139743123012443,1.5226519475192
0,0,0,0.131182981767442,1.50963352330171
0,0,0,0.12260393906901,1.49672470598329
0,0,0,0.114008391021295,1.48392890157121
0,0,0,0.105398740410153,1.4712494708482
0,0,0,0.0967773955841178,1.458689727728
0,0,0,0.0881467693196391,1.44625293761291
0,0,0,0.0795092776716976,1.43394231575522
0,0,0,0,1.42176102562451
0,0,0,0,1.40971217728291
0,0,0,0,1.39779882577037
0,0,0,0,1.38602396950207
0,0,0,0,1.37439054868008
0,0,0,0,1.36290144372141
0,0,0,0,1.35155947370468
0,0,0,0,1.34036739483742
0,0,0,0,1.32932789894635
0,0,0,0,1.31844361199246
0,0,0,0,1.30771709261334
0,0,0,0,1.29715083069463
0,0,0,0,1.28674724597258
0,0,0,0,1.2765086866698
0,0,0,0,1.26643742816617
0,0,0,0,1.25653567170662
0,0,0,0,1.24680554314776
0,0,0,0,1.23724909174482
0,0,0,0,1.22786828898093
0,0,0,0,1.21866502743983
0,0,0,0,1.20964111972391
0,0,0,0,1.20079829741857
0,0,0,0,1.19213821010443
0,0,0,0,1.18366242441835
0,0,0,0,1.17537242316447
0,0,0,0,1.16726960447599
0,0,0,0,1.15935528102872
0,0,0,0,1.15163067930691
0,0,0,0,1.14409693892199
0,0,0,0,1.13675511198474
0,0,0,0,1.12960616253104
0,0,0,0,1.1226509660016
0,0,0,0,1.11589030877557
0,0,0,0,1.10932488775812
0,0,0,0,1.10295531002176
0,0,0,0,1.09678209250106
0,0,0,0,1.0908056617406
0,0,0,0,1.08502635369532
0,0,0,0,1.07944441358297
0,0,0,0,1.0740599957877
0,0,0,0,1.06887316381414
0,0,0,0,1.063883890291
0,0,0,0,1.05909205702318
0,0,0,0,1.05449745509133
0,0,0,0,1.05009978499775
0,0,0,0,1.0458986568573
0,0,0,0,1.04189359063218
0,0,0,0,1.03808401640918
0,0,0,0,1.0344692747179
0,0,0,0,1.0310486168888
0,0,0,0,1.02782120544929
0,0,0,0,1.02478611455664
0,0,0,0,1.02194233046608
0,0,0,0,1.01928875203265
0,0,0,0,1.01682419124517
0,0,0,0,1.01454737379107
0,0,0,0,1.01245693965032
0,0,0,0,1.01055144371715
0,0,0,0,1.00882935644813
0,0,0,0,1.00728906453515
0,0,0,0,1.00592887160191
0,0,0,0,1.00474699892276
0,0,0,0,1.00374158616243
0,0,0,0,1.00291069213561
0,0,0,0,1.00225229558524
0,0,0,0,1.00176429597825
0,0,0,0,1.00144451431811
0,0,0,0,1.00129069397296
0,0,0,0,1.00130050151863
0,0,0,0,1.00147152759595
0,0,0,0,1.00180128778131
0,0,0,0,1.00228722347039
0,0,0,0,1.00292670277421
0,0,0,0,1.0037170214273
0,0,0,0,1.0046554037077
0,0,0,0,1.0057390033685
0,0,0,0,1.00696490458096
0,0,0,0,1.00833012288901
0,0,0,0,1.00983160617545
0,0,0,0,1.01146623563976
0,0,0,0,1.01323082678799
0,0,0,0,1.01512213043486
0,0,0,0,1.0171368337186
0,0,0,0,1.01927156112909
0,0,0,0,1.02152287554951
0,0,0,0,1.02388727931257
0,0,0,0,1.0263612152716
0,0,0,0,1.02894106788743
0,0,0,0,1.03162316433175
0,0,0,0,1.03440377560785
0,0,0,0,1.0372791176894
0,0,0,0,1.0402453526784
0,0,0,0,1.04329858998289
0,0,0,0,1.0464348875157
0,0,0,0,1.0496502529147
0,0,0,0,1.05294064478595
0,0,0,0,1.05630197397026
0,0,0,0,1.0597301048343
0,0,0,0,1.06322085658708
0,0,0,0,1.06677000462255
0,0,0,0,1.07037328188932
0,0,0,0,1.07402638028807
0,0,0,0,1.07772495209768
0,0,0,0,1.0814646114303
0,0,0,0,1.08524093571652
0,0,0,0,1.08904946722077
0,0,0,0,1.09288571458763
0,0,0,0,1.09674515441949
0,0,0,0,1.10062323288576
0,0,0,0,1.10451536736405
0,0,0,0,1.10841694811332
0,0,0,0,1.11232333997922
0,0,0,0,1.11622988413148
0,0,0,0,1.12013189983332
0,0,0,0,1.1240246862427
0,0,0,0,1.12790352424493
0,0,0,0,1.13176367831642
0,0,0,0,1.13560039841897
0,0,0,0,1.13940892192392
0,0,0,0,1.14318447556559
0,0,0,0,1.14692227742306
0,0,0,0,1.15061753892941
0,0,0,0,1.15426546690741
0,0,0,0,1.15786126563052
0,0,0,0,1.16140013890803
0,0,0,0,1.16487729219292
0,0,0,0,1.16828793471118
0,0,0,0,1.17162728161101
0,0,0,0,1.17489055613037
0,0,0,0,1.17807299178123
0,0,0,0,1.18116983454877
0,0,0,0,1.18417634510373
0,0,0,0,1.18708780102619
0,0,0,0,1.18989949903865
0,0,0,0,1.19260675724653
0,0,0,0,1.19520491738424
0,0,0,0,1.19768934706433
0,0,0,0,1.20005544202816
0,0,0,0,1.20229862839551
0,0,0,0,1.20441436491118
0,0,0,0,1.20639814518638
0,0,0,0,1.20824549993275
0,0,0,0,1.20995199918662
0,0,0,0,1.21151325452164
0,0,0,0,1.21292492124724
0,0,0,0,1.21418270059106
0,0,0,0,1.21528234186282
0,0,0,0,1.21621964459795
0,0,0,0,1.21699046067837
0,0,0,0,1.21759069642876
0,0,0,0,1.21801631468601
0,0,0,0,1.21826333684003
0,0,0,0,1.21832784484383
0,0,0,0,1.21820598319113
0,0,0,0,1.21789396085963
0,0,0,0,1.21738805321806
0,0,0,0,1.21668460389554
0,0,0,0,1.21578002661148
0,0,0,0,1.21467080696449
0,0,0,0,1.21335350417893
0,0,0,0,1.21182475280763
0,0,0,0,1.21008126438958
0,0,0,0,1.20811982906127
0,0,0,0,1.20593731712077
0,0,0,0,1.2035306805433
0,0,0,0,1.20089695444755
0,0,0,0,1.19803325851188
0,0,0,0,1.19493679833961
0,0,0,0,1.19160486677293
0,0,0,0,1.18803484515469
0,0,0,0,1.18422420453785
0,0,0,0,1.18017050684211
0,0,0,0,1.17587140595762
0,0,0,0,1.1713246487955
0,0,0,0,1.16652807628523
0,0,0,0,1.16147962431901
0,0,0,0,1.15617732464304
0,0,0,0,1.15061930569629
0,0,0,0,1.14480379339407
0,0,0,0,1.13872911186971
0,0,0,0,1.13239368415049
0,0,0,0,1.12579603279238
0,0,0,0,1.11893478046232
0,0,0,0,1.11180865047029
0,0,0,0,1.10441646725337
0,0,0,0,1.096757156812
0,0,0,0,1.08882974709942
0,0,0,0,1.08063336836555
0,0,0,0,1.07216725345598
0,0,0,0,1.06343073806755
0,0,0,0,1.05442326096151
0,0,0,0,1.04514436413542
0,0,0,0,1.03559369295525
0,0,0,0,1.02577099624868
0,0,0,0,1.01567612636116
0,0,0,0,1.00530903917589
0,0,0,0,0.994669794099117
0,0,0,0,0.983758554012107
0,0,0,0,0.972575585191172
0,0,0,0,0.961121257197074
0,0,0,0,0.949396042735127
0,0,0,0,0.937400517487497
0,0,0,0,0.925135359918779
0,0,0,0,0.912601351056403
0,0,0,0,0.899799374246997
0,0,0,0,0.886730414889955
0,0,0,0,0.873395560149485
0,0,0,0,0.859795998646248
0,0,0,0,0.845933020129731
0,0,0,0,0.831808015132318
0,0,0,0,0.817422474606227
0,0,0,0,0.802777989544035
0,0,0,0,0.787876250583867
0,0,0,0,0.772719047599849
0,0,0,0,0.757308269278687
0,0,0,0,0.741645902682881
0,0,0,0,0.725734032801232
0,0,0,0,0.709574842086978
0,0,0,0,0.693170609984064
0,0,0,0,0.676523712441634
0,0,0,0,0.659636621417099
0,0,0,0,0.642511904367739
0,0,0,0,0.625152223730788
0,0,0,0,0.607560336391988
0,0,0,0,0.589739093142235
0,0,0,0,0.57169143812204
0,0,0,0,0.553420408253352
0,0,0,0,0.534929132658156
0,0,0,0,0.516220832063231
0,0,0,0,0.497298818190213
0,0,0,0,0.478166493130186
0,0,0,0,0.458827348701795
0,0,0,0,0.439284965791791
0,0,0,0,0.419543013676856
0,0,0,0,0.399605249325477
0,0,0,0,0.379475516678499
0,0,0,0,0.35915774590691
0,0,0,0,0.338655952645382
0,0,0,0,0.317974237200025
0,0,0,0,0.297116783728614
0,0,0,0,0.276087859391634
0,0,0,0,0.254891813472401
0,0,0,0,0.233533076464414
0,0,0,0,0.212016159124066
0,0,0,0,0.190345651486897
0,0,0,0,0.168526221845464
0,0,0,0,0.14656261568682
0,0,0,0,0.12445965458783
0,0,0,0,0.102222235066237
0,0,0,0,0.0798553273857115
0,0,0,0,0.0668396453225189
0,0,0,0,0.0671805443964769
0,0,0,0,0.0675025444028221
0,0,0,0,0.067806166560354
0,0,0,0,0.0680919462691971
0,0,0,0,0.0683604331718231
0,0,0,0,0.079906303894167
0,0,0,0,0.103121771861239
0,0,0,0,0.126418899391593
0,0,0,0,0.149792055917827
0,0,0,0,0.17323555381782
0,0,0,0,0.196743650293839
0,0,0,0,0.220310549317069
0,0,0,0,0.243930403638049
0,0,0,0,0.267597316863835
0,0,0,0,0.291305345602051
0,0,0,0,0.31504850167217
0,0,0,0,0.338820754384078
0,0,0,0,0.362616032883723
0,0,0,0,0.386428228565635
0,0,0,0,0.410251197551667
0,0,0,0,0.434078763235412
0,0,0,0,0.457904718891316
0,0,0,0,0.481722830347384
0,0,0,0,0.505526838720205
0,0,0,0,0.529310463210851
0,0,0,0,0.553067403959857
0,0,0,0,0.576791344959486
0,0,0,0,0.600475957021138
0,0,0,0,0.624114900795641
0,0,0,0,0.647701829843932
0,0,0,0,0.671230393755561
0,0,0,0,0.69469424131206
0,0,0,0,0.718087023692277
0,0,0,0,0.741402397716471
0,0,0,0,0.764634029125862
0,0,0,0,0.78777559589412
0,0,0,0,0.810820791567324
0,0,0,0,0.833763328628449
0,0,0,0,0.856596941882734
0,0,0,0,0.879315391859889
0,0,0,0,0.901912468229107
0,0,0,0,0.924381993222783
0,0,0,0,0.946717825064731
0,0,0,0,0.968913861398705
0,0,0,0,0.990964042712957
0,0,0,0,1.01286235575646
0,0,0,0,1.03460283694258
0,0,0,0,1.05617957573593
0,0,0,0,1.07758671801804
0,0,0,0,1.09881846942759
0,0,0,0,1.11986909867123
0,0,0,0,1.1407329408006
0,0,0,0,1.16140440045167
0,0,0,0,1.18187795504248
0,0,0,0,1.20214815792522
0,0,0,0,1.22220964148928
0,0,0,0,1.24205712021133
0,0,0,0,1.26168539364922
0,0,0,0,1.28108934937631
0,0,0,0,1.30026396585314
0,0,0,0,1.31920431523342
0,0,0,0,1.33790556610176
0,0,0,0,1.35636298614024
0,0,0,0,1.37457194472184
0,0,0,0,1.39252791542819
0,0,0,0,1.41022647848994
0,0,0,0,1.42766332314788
0,0,0,0,1.44483424993325
0,0,0,0,1.46173517286601
0,0,0,0,1.47836212156994
0,0,0,0,1.49471124330364
0,0,0,0,1.51077880490681
0,0,0,0,1.52656119466141
0,0,0,0,1.54205492406726
0,0,0,0,1.55725662953237
0,0,0,0,1.57216307397783
0,0,0,0,1.58677114835785
0,0,0,0,1.60107787309534
0,0,0,0,1.61508039943388
0,0,0,0,1.6287760107069
0,0,0,0,1.64216212352499
0,0,0,0,1.6552362888829
0,0,0,0,1.66799619318702
0,0,0,0,1.68043965920529
0,0,0,0,1.6925646469408
0,0,0,0,1.70436925443077
0,0,0,0,1.71585171847278
0,0,0,0,1.72701041527988
0,0,0,0,1.73784386106658
0,0,0,0,1.74835071256746
0,0,0,0,1.75852976749061
0,0,0,0,1.76837996490822
0,0,0,0,1.77790038558463
0,0,0,0,1.78709025224217
0,0,0,0,1.79594892977752
0,0,0,0,1.80447592541364
0,0,0,0,1.81267088880212
0,0,0,0,1.82053361207222
0,0,0,0,1.82806402982926
0,0,0,0,1.83526221910395
0,0,0,0,1.84212839925406
0,0,0,0,1.84866293181977
0,0,0,0,1.8548663203339
0,0,0,0,1.86073921008828
0,0,0,0,1.866282387857
0,0,0,0,1.87149678157743
0,0,0,0,1.87638345998984
0,0,0,0,1.88094363223588
0,0,0,0,1.88517864741655
0,0,0,0,1.88908999410968
0,0,0,0,1.89267929984714
0,0,0,0,1.89594833055156
0,0,0,0,1.89889898993243
0,0,0,0,1.90153331884114
0,0,0,0,1.90385349458436
0,0,0,0,1.90586183019522
0,0,0,0,1.90756077366131
0,0,0,0,1.90895290710874
0,0,0,0,1.91004094594092
0,0,0,0,1.91082773793121
0,0,0,0,1.91131626226783
0,0,0,0,1.91150962854987
0,0,0,0,1.91141107573282
0,0,0,0,1.91102397102213
0,0,0,0,1.91035180871306
0,0,0,0,1.90939820897547
0,0,0,0,1.90816691658146
0,0,0,0,1.9066617995745
0,0,0,0,1.90488684787814
0,0,0,0,1.90284617184258
0,0,0,0,1.90054400072758
0,0,0,0,1.8979846811198
0,0,0,0,1.89517267528317
0,0,0,0,1.89211255944065
0,0,0,0,1.88880902198582
0,0,0,0,1.88526686162315
0,0,0,0,1.88149098543537
0,0,0,0,1.87748640687704
0,0,0,0,1.87325824369303
0,0,0,0,1.8688117157613
0,0,0,0,1.86415214285889
0,0,0,0,1.8592849423508
0,0,0,0,1.85421562680123
0,0,0,0,1.84894980150692
0,0,0,0,1.84349316195259
0,0,0,0,1.83785149118856
0,0,0,0,1.832030657131
0,0,0,0,1.8260366097852
0,0,0,0,1.81987537839279
0,0,0,0,1.81355306850374
0,0,0,0,1.80707585897445
0,0,0,0,1.80044999889326
0,0,0,0,1.79368180443502
0,0,0,0,1.78677765564664
0,0,0,0,1.77974399316552
0,0,0,0,1.77258731487337
0,0,0,0,1.76531417248766
0,0,0,0,1.75793116809353
0,0,0,0,1.75044495061908
0,0,0,0,1.7428622122569
0,0,0,0,1.73518968483545
0,0,0,0,1.72743413614332
0,0,0,0,1.71960236621035
0,0,0,0,1.71170120354912
0,0,0,0,1.70373750136075
0,0,0,0,1.69571813370918
0,0,0,0,1.68764999166794
0,0,0,0,1.67953997944371
0,0,0,0,1.6713950104811
0,0,0,0,1.663222003553
0,0,0,0,1.6550278788411
0,0,0,0,1.64681955401103
0,0,0,0,1.63860394028689
0,0,0,0,1.63038793852965
0,0,0,0,1.6221784353241
0,0,0,0,1.61398229907907
0,0,0,0,1.6058063761454
0,0,0,0,1.5976574869564
0,0,0,0,1.58954242219516
0,0,0,0,1.58146793899337
0,0,0,0,1.57344075716591
0,0,0,0,1.5654675554856
0,0,0,0,1.55755496800224
0,0,0,0,1.54970958041025
0,0,0,0,1.54193792646845
0,0,0,0,1.53424648447642
0,0,0,0,1.52664167381049
0,0,0,0,1.51912985152344
0,0,0,0,1.5117173090108
0,0,0,0,1.50441026874732
0,0,0,0,1.49721488109637
0,0,0,0,1.49013722119512
0,0,0,0,1.4831832859182
0,0,0,0,1.47635899092212
0,0,0,0,1.46967016777272
0,0,0,0,1.46312256115758
0,0,0,0,1.45672182618526
0,0,0,0,1.45047352577271
0,0,0,0,1.44438312812242
0,0,0,0,1.43845600429019
0,0,0,0,1.43269742584457
0,0,0,0,1.42711256261849
0,0,0,0,1.42170648055364
0,0,0,0,1.41648413963774
0,0,0,0,1.4114503919347
0,0,0,0,1.40660997970757
0,0,0,0,1.4019675336337
0,0,0,0,1.39752757111166
0,0,0,0,1.39329449465909
0,0,0,0,1.38927259040032
0,0,0,0,1.3854660266428
0,0,0,0,1.3818788525409
0,0,0,0,1.3785149968455
0,0,0,0,1.37537826673783
0,0,0,0,1.37247234674559
0,0,0,0,1.3698007977395
0,0,0,0,1.36736705600816
0,0,0,0,1.36517443240894
0,0,0,0,1.36322611159268
0,0,0,0,1.36152515129972
0,0,0,0,1.36007448172477
0,0,0,0,1.35887690494799
0,0,0,0,1.35793509442977
0,0,0,0,1.35725159456628
0,0,0,0,1.35682882030329
0,0,0,0,1.35666905680528
0,0,0,0,1.35677445917715
0,0,0,0,1.35714705223577
0,0,0,0,1.35778873032836
0,0,0,0,1.35870125719518
0,0,0,0,1.35988626587353
0,0,0,0,1.36134525864049
0,0,0,0,1.36307960699166
0,0,0,0,1.3650905516532
0,0,0,0,1.36737920262479
0,0,0,0,1.36994653925082
0,0,0,0,1.37279341031755
0,0,0,0,1.37592053417391
0,0,0,0,1.37932849887368
0,0,0,0,1.38301776233707
0,0,0,0,1.38698865252961
0,0,0,0,1.39124136765665
0,0,0,0,1.39577597637159
0,0,0,0,1.4005924179965
0,0,0,0,1.40569050275347
0,0,0,0,1.41106991200564
0,0,0,0,1.41673019850662
0,0,0,0,1.42267078665755
0,0,0,0,1.42889097277077
0,0,0,0,1.43538992533979
0,0,0,0,1.44216668531481
0,0,0,0,1.44922016638374
0,0,0,0,1.45654915525856
0,0,0,0,1.46415231196705
0,0,0,0,1.47202817015018
0,0,0,0,1.48017513736566
0,0,0,0,1.48859149539807
0,0,0,0,1.49727540057654
0,0,0,0,1.50622488410077
0,0,0,0,1.51543785237656
0,0,0,0,1.52491208736213
0,0,0,0,1.53464524692658
0,0,0,0,1.54463486522209
0,0,0,0,1.55487835307166
0,0,0,0,1.56537299837404
0,0,0,0,1.57611596652955
0,0,0,0,1.58710430088262
0,0,0,0,1.59833492319286
0,0,0,0,1.60980463413065
0,0,0,0,1.62151011380059
0,0,0,0,1.63344792229624
0,0,0,0,1.64561450028828
0,0,0,0,1.65800616964895
0,0,0,0,1.67061913411535
0,0,0,0,1.68344947999451
0,0,0,0,1.69649317691292
0,0,0,0,1.70974607861348
0,0,0,0,1.72320392380253
0,0,0,0,1.73686233705001
0,0,0,0,1.75071682974548
0,0,0,0,1.76476280111269
0,0,0,0,1.77899553928576
0,0,0,0,1.79341022244935
0,0,0,0,1.80800192004569
0,0,0,0,1.82276559405095
0,0,0,0,1.83769610032352
0,0,0,0,1.85278819002638
0,0,0,0,1.86803651112613
0,0,0,0,1.88343560997049
0,0,0,0,1.89897993294657
0,0,0,0,1.91466382822157
0,0,0,0,1.93048154756766
0,0,0,0,1.94642724827263
0,0,0,0,1.9624949951375
0,0,0,0,1.97867876256248
0,0,0,0,1.99497243672201
0,0,0,0,2.01136981782978
0,0,0,0,2.02786462249419
0,0,0,0,2.04445048616468
0,0,0,0,2.06112096566885
0,0,0,0,2.07786954184043
0,0,0,0,2.0946896222376
0,0,0,0,2.11157454395109
0,0,0,0,2.12851757650126
0,0,0,0,2.14551192482293
0,0,0,0,2.16255073233686
0,0,0,0,2.17962708410602
0,0,0,0,2.19673401007507
0,0,0,0,2.21386448839089
0,0,0,0,2.23101144880183
0,0,0,0,2.2481677761332
0,0,0,0,2.26532631383633
0,0,0,0,2.28247986760797
0,0,0,0,2.29962120907717
0,0,0,0,2.316743079556
0,0,0,0,2.33383819385052
0,0,0,0,2.35089924412846
0,0,0,0,2.3679189038393
0,0,0,0,2.38488983168282
0,0,0,0,2.40180467562195
0,0,0,0,2.41865607693506
0,0,0,0,2.43543667430368
0,0,0,0,2.45213910793054
0,0,0,0,2.46875602368331
0,0,0,0,2.48528007725923
0,0,0,0,2.50170393836561
0,0,0,0,2.51802029491113
0,0,0,0,2.53422185720306
0,0,0,0,2.55030136214527
0,0,0,0,2.56625157743181
0,0,0,0,2.58206530573121
0,0,0,0,2.59773538885633
0,0,0,0,2.61325471191465
0,0,0,0,2.62861620743432
0,0,0,0,2.64381285946066
0,0,0,0,2.65883770761876
0,0,0,0,2.67368385113702
0,0,0,0,2.68834445282738
0,0,0,0,2.70281274301755
0,0,0,0,2.71708202343091
0,0,0,0,2.73114567101007
0,0,0,0,2.74499714167976
0,0,0,0,2.75862997404546
0,0,0,0,2.77203779302395
0,0,0,0,2.78521431340234
0,0,0,0,2.79815334332227
0,0,0,0,2.81084878768622
0,0,0,0,2.82329465148306
0,0,0,0,2.83548504303023
0,0,0,0,2.84741417713
0,0,0,0,2.85907637813777
0,0,0,0,2.87046608294038
0,0,0,0,2.88157784384256
0,0,0,0,2.89240633136027
0,0,0,0,2.90294633691932
0,0,0,0,2.91319277545856
0,0,0,0,2.92314068793645
0,0,0,0,2.93278524374065
0,0,0,0,2.94212174300009
0,0,0,0,2.95114561879932
0,0,0,0,2.95985243929525
0,0,0,0,2.9682379097363
0,0,0,0,2.97629787438445
0,0,0,0,2.98402831834065
0,0,0,0,2.99142536927444
0,0,0,0,2.9984852990585
0,0,0,0,3.00520452530913
0,0,0,0,3.01157961283392
0,0,0,0,3.01760727498779
0,0,0,0,3.0232843749387
0,0,0,0,3.02860792684461
0,0,0,0,3.03357509694306
0,0,0,0,3.03818320455516
0,0,0,0,3.04242972300547
0,0,0,0,3.04631228045954
0,0,0,0,3.04982866068086
0,0,0,0,3.05297680370888
0,0,0,0,3.05575480645989
0,0,0,0,3.05816092325249
0,0,0,0,3.06019356625932
0,0,0,0,3.06185130588677
0,0,0,0,3.06313287108426
0,0,0,0,3.0640371495847
0,0,0,0,3.06456318807762
0,0,0,0,3.06471019231642
0,0,0,0,3.06447752716112
0,0,0,0,3.06386471655783
0,0,0,0,3.06287144345617
0,0,0,0,3.06149754966567
0,0,0,0,3.05974303565219
0,0,0,0,3.05760806027514
0,0,0,0,3.0550929404663
0,0,0,0,3.05219815085083
0,0,0,0,3.04892432331108
0,0,0,0,3.04527224649345
0,0,0,0,3.04124286525874
0,0,0,0,3.03683728007605
0,0,0,0,3.03205674636034
0,0,0,0,3.02690267375359
0,0,0,0,3.02137662534935
0,0,0,0,3.01548031686055
0,0,0,0,3.0092156157301
0,0,0,0,3.00258454018384
0,0,0,0,2.99558925822541
0,0,0,0,2.9882320865724
0,0,0,0,2.98051548953308
0,0,0,0,2.97244207782306
0,0,0,0,2.9640146073211
0,0,0,0,2.95523597776324
0,0,0,0,2.94610923137452
0,0,0,0,2.93663755143726
0,0,0,0,2.92682426079534
0,0,0,0,2.91667282029336
0,0,0,0,2.90618682715006
0,0,0,0,2.89537001326508
0,0,0,0,2.88422624345837
0,0,0,0,2.87275951364159
0,0,0,0,2.86097394892067
0,0,0,0,2.84887380162917
0,0,0,0,2.83646344929191
0,0,0,0,2.82374739251827
0,0,0,0,2.81073025282513
0,0,0,0,2.79741677038909
0,0,0,0,2.78381180172799
0,0,0,0,2.76992031731165
0,0,0,0,2.75574739910217
0,0,0,0,2.74129823802405
0,0,0,0,2.72657813136458
0,0,0,0,2.71159248010513
0,0,0,0,2.69634678618418
0,0,0,0,2.68084664969291
0,0,0,0,2.66509776600514
0,0,0,0,2.64910592284041
0,0,0,0,2.63287699726551
0,0,0,0,2.61641695263321
0,0,0,0,2.59973183546078
0,0,0,0,2.58282777225019
0,0,0,0,2.56571096625213
0,0,0,0,2.54838769417603
0,0,0,0,2.53086430284848
0,0,0,0,2.51314720582265
0,0,0,0,2.49524287994134
0,0,0,0,2.47715786185651
0,0,0,0,2.45889874450832
0,0,0,0,2.4404721735666
0,0,0,0,2.42188484383819
0,0,0,0,2.40314349564331
0,0,0,0,2.38425491116433
0,0,0,0,2.36522591077067
0,0,0,0,2.34606334932315
0,0,0,0,2.32677411246164
0,0,0,0,2.30736511287964
0,0,0,0,2.28784328658956
0,0,0,0,2.26821558918251
0,0,0,0,2.24848899208646
0,0,0,0,2.22867047882653
0,0,0,0,2.20876704129135
0,0,0,0,2.18878567600927
0,0,0,0,2.16873338043824
0,0,0,0,2.1486171492732
0,0,0,0,2.1284439707746
0,0,0,0,2.10822082312193
0,0,0,0,2.08795467079573
0,0,0,0,2.06765246099169
0,0,0,0,2.04732112007032
0,0,0,0,2.0269675500456
0,0,0,0,2.00659862511579
0,0,0,0,1.98622118823972
0,0,0,0,1.9658420477614
0,0,0,0,1.94546797408611
0,0,0,0,1.92510569641055
0,0,0,0,1.90476189950981
0,0,0,0,1.88444322058371
0,0,0,0,1.86415624616464
0,0,0,0,1.84390750908941
0,0,0,0,1.82370348553692
0,0,0,0,1.80355059213349
0,0,0,0,1.78345518312787
0,0,0,0,1.76342354763705
0,0,0,0,1.74346190696461
0,0,0,0,1.72357641199252
0,0,0,0,1.70377314064767
0,0,0,0,1.68405809544383
0,0,0,0,1.6644372010998
0,0,0,0,1.64491630223427
0,0,0,0,1.62550116113776
0,0,0,0,1.60619745562185
0,0,0,0,1.58701077694576
0,0,0,0,1.56794662782016
0,0,0,0,1.54901042048793
0,0,0,0,1.53020747488155
0,0,0,0,1.51154301685653
0,0,0,0,1.49302217650025
0,0,0,0,1.47464998651531
0,0,0,0,1.45643138067671
0,0,0,0,1.43837119236153
0,0,0,0,1.42047415315022
0,0,0,0,1.4027448914982
0,0,0,0,1.38518793147633
0,0,0,0,1.36780769157905
0,0,0,0,1.35060848359853
0,0,0,0,1.33359451156333
0,0,0,0,1.31676987074007
0,0,0,0,1.30013854669621
0,0,0,0,1.28370441442247
0,0,0,0,1.26747123751295
0,0,0,0,1.25144266740141
0,0,0,0,1.23562224265156
0,0,0,0,1.22001338830002
0,0,0,0,1.20461941524957
0,0,0,0,1.18944351971147
0,0,0,0,1.1744887826946
0,0,0,0,1.15975816953979
0,0,0,0,1.14525452949773
0,0,0,0,1.13098059534832
0,0,0,0,1.11693898306033
0,0,0,0,1.10313219148912
0,0,0,0,1.08956260211127
0,0,0,0,1.07623247879434
0,0,0,0,1.06314396760032
0,0,0,0,1.05029909662134
0,0,0,0,1.03769977584619
0,0,0,0,1.02534779705662
0,0,0,0,1.01324483375182
0,0,0,0,1.00139244110026
0,0,0,0,0.98979205591765
0,0,0,0,0.978444996670227
0,0,0,0,0.967352463502188
0,0,0,0,0.95651553828687
0,0,0,0,0.945935184700591
0,0,0,0,0.935612248318822
0,0,0,0,0.925547456733995
0,0,0,0,0.915741419694669
0,0,0,0,0.906194629265537
0,0,0,0,0.896907460008243
0,0,0,0,0.887880169182665
0,0,0,0,0.879112896968795
0,0,0,0,0.870605666709079
0,0,0,0,0.86235838517148
0,0,0,0,0.854370842833386
0,0,0,0,0.846642714186678
0,0,0,0,0.839173558064408
0,0,0,0,0.831962817989395
0,0,0,0,0.825009822545442
0,0,0,0,0.818313785771628
0,0,0,0,0.811873807580478
0,0,0,0,0.805688874200668
0,0,0,0,0.799757858645082
0,0,0,0,0.794079521205099
0,0,0,0,0.788652509972046
0,0,0,0,0.783475361386701
0,0,0,0,0.778546500817885
0,0,0,0,0.773864243171267
0,0,0,0,0.76942679352928
0,0,0,0,0.765232247823419
0,0,0,0,0.761278593539973
0,0,0,0,0.757563710460286
0,0,0,0,0.754085371436803
0,0,0,0,0.75084124320598
0,0,0,0,0.747828887239259
0,0,0,0,0.745045760633213
0,0,0,0,0.742489217040078
0,0,0,0,0.740156507639721
0,0,0,0,0.738044782154195
0,0,0,0,0.736151089905949
0,0,0,0,0.734472380920722
0,0,0,0,0.733005507076128
0,0,0,0,0.731747223296897
0,0,0,0,0.730694188797679
0,0,0,0,0.729842968374277
0,0,0,0,0.729190033744073
0,0,0,0,0.728731764936415
0,0,0,0,0.728464451733586
0,0,0,0,0.728384295163025
0,0,0,0,0.728487409041175
0,0,0,0,0.728769821569533
0,0,0,0,0.72922747698313
0,0,0,0,0.729856237251793
0,0,0,0,0.73065188383428
0,0,0,0,0.73161011948535
0,0,0,0,0.732726570115829
0,0,0,0,0.733996786705428
0,0,0,0,0.735416247268144
0,0,0,0,0.736980358869888
0,0,0,0,0.738684459697935
0,0,0,0,0.740523821181529
0,0,0,0,0.742493650163147
0,0,0,0,0.744589091119534
0,0,0,0,0.746805228431652
0,0,0,0,0.749137088702638
0,0,0,0,0.75157964312255
0,0,0,0,0.754127809878846
0,0,0,0,0.756776456611135
0,0,0,0,0.759520402908978
0,0,0,0,0.762354422851059
0,0,0,0,0.765273247584204
0,0,0,0,0.768271567940562
0,0,0,0,0.771344037091077
0,0,0,0,0.77448527323345
0,0,0,0,0.777689862312503
0,0,0,0,0.780952360771015
0,0,0,0,0.78426729832883
0,0,0,0,0.78762918078795
0,0,0,0,0.791032492861522
0,0,0,0,0.794471701024192
0,0,0,0,0.797941256381482
0,0,0,0,0.801435597555816
0,0,0,0,0.804949153586548
0,0,0,0,0.808476346841545
0,0,0,0,0.812011595937728
0,0,0,0,0.815549318667897
0,0,0,0,0.819083934931295
0,0,0,0,0.822609869665174
0,0,0,0,0.826121555774722
0,0,0,0,0.829613437058757
0,0,0,0,0.833079971128317
0,0,0,0,0.836515632315752
0,0,0,0,0.839914914571434
0,0,0,0,0.843272334345582
0,0,0,0,0.846582433452586
0,0,0,0,0.849839781915203
0,0,0,0,0.853038980786188
0,0,0,0,0.856174664944764
0,0,0,0,0.859241505865578
0,0,0,0,0.862234214357712
0,0,0,0,0.865147543271493
0,0,0,0,0.867976290170704
0,0,0,0,0.870715299968181
0,0,0,0,0.873359467522601
0,0,0,0,0.875903740194357
0,0,0,0,0.878343120358726
0,0,0,0,0.880672667874297
0,0,0,0,0.882887502505056
0,0,0,0,0.884982806294204
0,0,0,0,0.886953825888429
0,0,0,0,0.888795874810804
0,0,0,0,0.890504335681173
0,0,0,0,0.892074662382572
0,0,0,0,0.89350238217257
0,0,0,0,0.894783097738359
0,0,0,0,0.895912489194682
0,0,0,0,0.896886316023581
0,0,0,0,0.897700418955324
0,0,0,0,0.898350721789667
0,0,0,0,0.898833233156926
0,0,0,0,0.899144048218354
0,0,0,0,0.899279350305406
0,0,0,0,0.899235412497564
0,0,0,0,0.899008599138489
0,0,0,0,0.898595367290439
0,0,0,0,0.897992268126773
0,0,0,0,0.897195948262674
0,0,0,0,0.896203151024164
0,0,0,0,0.895010717655551
0,0,0,0,0.893615588465633
0,0,0,0,0.8920148039129
0,0,0,0,0.890205505630161
0,0,0,0,0.888184937389014
0,0,0,0,0.885950446004624
0,0,0,0,0.883499482181392
0,0,0,0,0.880829601300078
0,0,0,0,0.877938464146936
0,0,0,0,0.874823837585653
0,0,0,0,0.871483595172598
0,0,0,0,0.86791571771629
0,0,0,0,0.864118293781617
0,0,0,0,0.860089520139728
0,0,0,0,0.855827702164257
0,0,0,0,0.851331254174661
0,0,0,0,0.846598699727516
0,0,0,0,0.841628671856439
0,0,0,0,0.836419913261529
0,0,0,0,0.830971276448987
0,0,0,0,0.825281723821749
0,0,0,0,0.819350327721875
0,0,0,0,0.81317627042535
0,0,0,0,0.806758844090097
0,0,0,0,0.800097450657923
0,0,0,0,0.79319160171276
0,0,0,0,0.786040918286951
0,0,0,0,0.77864513063463
0,0,0,0,0.771004077952611
0,0,0,0,0.763117708061778
0,0,0,0,0.754986077045664
0,0,0,0,0.746609348846929
0,0,0,0,0.737987794822418
0,0,0,0,0.729121793257252
0,0,0,0,0.720011828838312
0,0,0,0,0.710658492087636
0,0,0,0,0.701062478756023
0,0,0,0,0.691224589177267
0,0,0,0,0.681145727583268
0,0,0,0,0.670826901380471
0,0,0,0,0.660269220387781
0,0,0,0,0.649473896036351
0,0,0,0,0.63844224053142
0,0,0,0,0.627175665976509
0,0,0,0,0.615675683460173
0,0,0,0,0.603943902105573
0,0,0,0,0.591982028083073
0,0,0,0,0.579791863586074
0,0,0,0,0.567375305770331
0,0,0,0,0.554734345656978
0,0,0,0,0.541871066999476
0,0,0,0,0.528787645114687
0,0,0,0,0.515486345678454
0,0,0,0,0.501969523485758
0,0,0,0,0.488239621175922
0,0,0,0,0.47429916792303
0,0,0,0,0.460150778091955
0,0,0,0,0.445797149860258
0,0,0,0,0.4312410638065
0,0,0,0,0.416485381465131
0,0,0,0,0.401533043848636
0,0,0,0,0.386387069937195
0,0,0,0,0.371050555136481
0,0,0,0,0.355526669704121
0,0,0,0,0.339818657145347
0,0,0,0,0.323929832578478
0,0,0,0,0.307863581070913
0,0,0,0,0.291623355946287
0,0,0,0,0.275212677063545
0,0,0,0,0.258635129068703
0,0,0,0,0.241894359620191
0,0,0,0,0.224994077588468
0,0,0,0,0.207938051231031
0,0,0,0,0.190730106343574
0,0,0,0,0.17337412438844
0,0,0,0,0.155874040601248
0,0,0,0,0.138233842076903
0,0,0,0,0.120457565835983
0,0,0,0,0.120083210273175
0,0,0,0,0.120661758667388
0,0,0,0,0.121216885365189
0,0,0,0,0.121749309324847
0,0,0,0,0.122259757355555
0,0,0,0,0.122748963503978
0,0,0,0,0.123217668443714
0,0,0,0,0.123666618869696
0,0,0,0,0.124096566894989
0,0,0,0,0.124508269453267
0,0,0,0,0.124902487707608
0,0,0,0,0.125279986463595
0,0,0,0,0.125641533590765
0,0,0,0,0.140335913126587
0,0,0,0,0.159641061075875
0,0,0,0,0.179012539373215
0,0,0,0,0.198445771095281
0,0,0,0,0.217936166111469
0,0,0,0,0.237479123144065
0,0,0,0,0.257070031821211
0,0,0,0,0.276704274721382
0,0,0,0,0.296377229407914
0,0,0,0,0.316084270452379
0,0,0,0,0.335820771445343
0,0,0,0,0.355582106993418
0,0,0,0,0.375363654701155
0,0,0,0,0.395160797136755
0,0,0,0,0.41496892378025
0,0,0,0,0.43478343295309
0,0,0,0,0.454599733728
0,0,0,0,0.47441324781801
0,0,0,0,0.494219411443665
0,0,0,0,0.514013677177361
0,0,0,0,0.533791515763919
0,0,0,0,0.553548417916421
0,0,0,0,0.573279896086525
0,0,0,0,0.592981486208356
0,0,0,0,0.6126487494153
0,0,0,0,0.632277273728881
0,0,0,0,0.651862675719128
0,0,0,0,0.671400602135768
0,0,0,0,0.690886731509685
0,0,0,0,0.710316775724088
0,0,0,0,0.729686481554967
0,0,0,0,0.748991632180343
0,0,0,0,0.768228048657964
0,0,0,0,0.787391591371116
0,0,0,0,0.806478161442232
0,0,0,0,0.825483702114058
0,0,0,0,0.844404200098236
0,0,0,0,0.863235686891022
0,0,0,0,0.881974240056181
0,0,0,0,0.900615984474849
0,0,0,0,0.919157093562372
0,0,0,0,0.93759379045224
0,0,0,0,0.955922349146917
0,0,0,0,0.974139095635882
0,0,0,0,0.992240408980852
0,0,0,0,1.01022272236839
0,0,0,0,1.02808252413003
0,0,0,0,1.04581635873012
0,0,0,0,1.06342082772169
0,0,0,0,1.08089259067048
0,0,0,0,1.09822836604746
0,0,0,0,1.11542493209017
0,0,0,0,1.1324791276331
0,0,0,0,1.1493878529076
0,0,0,0,1.16614807031144
0,0,0,0,1.1827568051486
0,0,0,0,1.19921114633956
0,0,0,0,1.21550824710243
0,0,0,0,1.23164532560544
0,0,0,0,1.24761966559109
0,0,0,0,1.26342861697231
0,0,0,0,1.2790695964012
0,0,0,0,1.29454008781071
0,0,0,0,1.30983764292943
0,0,0,0,1.32495988177026
0,0,0,0,1.33990449309323
0,0,0,0,1.35466923484262
0,0,0,0,1.36925193455915
0,0,0,0,1.38365048976747
0,0,0,0,1.39786286833921
0,0,0,0,1.41188710883214
0,0,0,0,1.42572132080574
0,0,0,0,1.43936368511345
0,0,0,0,1.45281245417206
0,0,0,0,1.46606595220849
0,0,0,0,1.47912257548428
0,0,0,0,1.49198079249811
0,0,0,0,1.50463914416657
0,0,0,0,1.51709624398356
0,0,0,0,1.52935077815845
0,0,0,0,1.54140150573335
0,0,0,0,1.55324725867955
0,0,0,0,1.56488694197354
0,0,0,0,1.57631953365263
0,0,0,0,1.58754408485042
0,0,0,0,1.59855971981227
0,0,0,0,1.60936563589085
0,0,0,0,1.61996110352198
0,0,0,0,1.63034546618084
0,0,0,0,1.64051814031854
0,0,0,0,1.65047861527928
0,0,0,0,1.66022645319696
0,0,0,0,1.66976128887429
0,0,0,0,1.67908282964562
0,0,0,0,1.68819085520987
0,0,0,0,1.69708521745541
0,0,0,0,1.70576584025986
0,0,0,0,1.71423271927181
0,0,0,0,1.7224859216731
0,0,0,0,1.73052558592172
0,0,0,0,1.73835192147534
0,0,0,0,1.74596520849521
0,0,0,0,1.75336579753057
0,0,0,0,1.76055410918339
0,0,0,0,1.76753063375345
0,0,0,0,1.77429593086354
0,0,0,0,1.78085062906487
0,0,0,0,1.78719542542253
0,0,0,0,1.79333108508087
0,0,0,0,1.79925844080877
0,0,0,0,1.80497839252477
0,0,0,0,1.81049190680181
0,0,0,0,1.81580001635169
0,0,0,0,1.82090381948911
0,0,0,0,1.82580447957513
0,0,0,0,1.83050322444008
0,0,0,0,1.83500134578591
0,0,0,0,1.83930019856785
0,0,0,0,1.84340120035527
0,0,0,0,1.84730583067197
0,0,0,0,1.85101563031555
0,0,0,0,1.85453220065619
0,0,0,0,1.85785720291454
0,0,0,0,1.86099235741899
0,0,0,0,1.86393944284222
0,0,0,0,1.86670029541715
0,0,0,0,1.86927680813226
0,0,0,0,1.87167092990656
0,0,0,0,1.87388466474408
0,0,0,0,1.87592007086825
0,0,0,0,1.87777925983605
0,0,0,0,1.87946439563235
0,0,0,0,1.88097769374445
0,0,0,0,1.88232142021709
0,0,0,0,1.8834978906882
0,0,0,0,1.88450946940549
0,0,0,0,1.88535856822435
0,0,0,0,1.88604764558723
0,0,0,0,1.88657920548475
0,0,0,0,1.88695579639913
0,0,0,0,1.88718001022995
0,0,0,0,1.88725448120295
0,0,0,0,1.88718188476204
0,0,0,0,1.88696493644509
0,0,0,0,1.88660639074384
0,0,0,0,1.8861090399485
0,0,0,0,1.88547571297745
0,0,0,0,1.88470927419256
0,0,0,0,1.88381262220073
0,0,0,0,1.88278868864216
0,0,0,0,1.88164043696579
0,0,0,0,1.88037086119281
0,0,0,0,1.87898298466844
0,0,0,0,1.87747985880303
0,0,0,0,1.87586456180266
0,0,0,0,1.87414019739036
0,0,0,0,1.87230989351825
0,0,0,0,1.87037680107143
0,0,0,0,1.86834409256435
0,0,0,0,1.86621496083026
0,0,0,0,1.86399261770447
0,0,0,0,1.86168029270229
0,0,0,0,1.8592812316921
0,0,0,0,1.85679869556455
0,0,0,0,1.85423595889843
0,0,0,0,1.85159630862411
0,0,0,0,1.84888304268513
0,0,0,0,1.84609946869889
0,0,0,0,1.84324890261691
0,0,0,0,1.84033466738572
0,0,0,0,1.83736009160879
0,0,0,0,1.83432850821054
0,0,0,0,1.83124325310291
0,0,0,0,1.82810766385542
0,0,0,0,1.82492507836921
0,0,0,0,1.82169883355607
0,0,0,0,1.81843226402272
0,0,0,0,1.81512870076155
0,0,0,0,1.81179146984802
0,0,0,0,1.8084238911457
0,0,0,0,1.8050292770194
0,0,0,0,1.80161093105706
0,0,0,0,1.79817214680118
0,0,0,0,1.79471620649006
0,0,0,0,1.79124637980974
0,0,0,0,1.78776592265701
0,0,0,0,1.78427807591406
0,0,0,0,1.78078606423539
0,0,0,0,1.77729309484729
0,0,0,0,1.77380235636056
0,0,0,0,1.77031701759678
0,0,0,0,1.76684022642863
0,0,0,0,1.76337510863471
0,0,0,0,1.7599247667691
0,0,0,0,1.75649227904625
0,0,0,0,1.7530806982413
0,0,0,0,1.74969305060635
0,0,0,0,1.7463323348029
0,0,0,0,1.7430015208507
0,0,0,0,1.7397035490934
0,0,0,0,1.73644132918106
0,0,0,0,1.73321773906984
0,0,0,0,1.73003562403915
0,0,0,0,1.72689779572623
0,0,0,0,1.72380703117848
0,0,0,0,1.72076607192365
0,0,0,0,1.71777762305796
0,0,0,0,1.71484435235231
0,0,0,0,1.71196888937665
0,0,0,0,1.7091538246426
0,0,0,0,1.70640170876432
0,0,0,0,1.70371505163781
0,0,0,0,1.7010963216385
0,0,0,0,1.69854794483736
0,0,0,0,1.69607230423528
0,0,0,0,1.69367173901606
0,0,0,0,1.69134854381763
0,0,0,0,1.68910496802187
0,0,0,0,1.68694321506265
0,0,0,0,1.6848654417524
0,0,0,0,1.6828737576269
0,0,0,0,1.68097022430849
0,0,0,0,1.67915685488744
0,0,0,0,1.67743561332173
0,0,0,0,1.6758084138549
0,0,0,0,1.67427712045212
0,0,0,0,1.67284354625448
0,0,0,0,1.67150945305127
0,0,0,0,1.67027655077047
0,0,0,0,1.66914649698718
0,0,0,0,1.66812089645018
0,0,0,0,1.66720130062648
0,0,0,0,1.66638920726383
0,0,0,0,1.66568605997129
0,0,0,0,1.66509324781778
0,0,0,0,1.6646121049486
0,0,0,0,1.66424391021998
0,0,0,0,1.66398988685172
0,0,0,0,1.66385120209772
0,0,0,0,1.66382896693481
0,0,0,0,1.66392423576951
0,0,0,0,1.66413800616307
0,0,0,0,1.66447121857468
0,0,0,0,1.66492475612297
0,0,0,0,1.66549944436584
0,0,0,0,1.66619605109872
0,0,0,0,1.66701528617128
0,0,0,0,1.66795780132271
0,0,0,0,1.6690241900357
0,0,0,0,1.67021498740908
0,0,0,0,1.67153067004935
0,0,0,0,1.67297165598113
0,0,0,0,1.67453830457661
0,0,0,0,1.67623091650416
0,0,0,0,1.67804973369614
0,0,0,0,1.6799949393361
0,0,0,0,1.68206665786529
0,0,0,0,1.68426495500888
0,0,0,0,1.6865898378216
0,0,0,0,1.68904125475333
0,0,0,0,1.69161909573431
0,0,0,0,1.69432319228031
0,0,0,0,1.69715331761791
0,0,0,0,1.70010918682961
0,0,0,0,1.7031904570193
0,0,0,0,1.70639672749742
0,0,0,0,1.70972753998028
0,0,0,0,1.71318237883345
0,0,0,0,1.71676067130401
0,0,0,0,1.72046178779075
0,0,0,0,1.72428504213126
0,0,0,0,1.72822969190925
0,0,0,0,1.73229493878232
0,0,0,0,1.73647992882983
0,0,0,0,1.74078375292118
0,0,0,0,1.74520544710423
0,0,0,0,1.74974399301379
0,0,0,0,1.75439831830021
0,0,0,0,1.75916729707783
0,0,0,0,1.7640497503933
0,0,0,0,1.7690444467135
0,0,0,0,1.77415010243303
0,0,0,0,1.77936538240105
0,0,0,0,1.78468890046723
0,0,0,0,1.79011922004673
0,0,0,0,1.7956548547039
0,0,0,0,1.80129426875446
0,0,0,0,1.80703587788602
0,0,0,0,1.81287804979652
0,0,0,0,1.81881910485045
0,0,0,0,1.82485731675242
0,0,0,0,1.83099091323794
0,0,0,0,1.83721807678085
0,0,0,0,1.8435369453173
0,0,0,0,1.84994561298583
0,0,0,0,1.85644213088304
0,0,0,0,1.86302450783474
0,0,0,0,1.86969071118202
0,0,0,0,1.8764386675818
0,0,0,0,1.88326626382162
0,0,0,0,1.8901713476481
0,0,0,0,1.89715172860862
0,0,0,0,1.90420517890598
0,0,0,0,1.91132943426536
0,0,0,0,1.91852219481323
0,0,0,0,1.9257811259678
0,0,0,0,1.93310385934041
0,0,0,0,1.94048799364752
0,0,0,0,1.94793109563282
0,0,0,0,1.95543070099881
0,0,0,0,1.96298431534763
0,0,0,0,1.97058941513046
0,0,0,0,1.97824344860514
0,0,0,0,1.9859438368014
0,0,0,0,1.99368797449337
0,0,0,0,2.00147323117879
0,0,0,0,2.00929695206448
0,0,0,0,2.01715645905756
0,0,0,0,2.0250490517621
0,0,0,0,2.03297200848049
0,0,0,0,2.04092258721928
0,0,0,0,2.04889802669901
0,0,0,0,2.05689554736744
0,0,0,0,2.06491235241595
0,0,0,0,2.07294562879851
0,0,0,0,2.08099254825286
0,0,0,0,2.08905026832354
0,0,0,0,2.09711593338621
0,0,0,0,2.10518667567305
0,0,0,0,2.11325961629872
0,0,0,0,2.12133186628651
0,0,0,0,2.12940052759436
0,0,0,0,2.13746269414034
0,0,0,0,2.14551545282731
0,0,0,0,2.15355588456626
0,0,0,0,2.1615810652982
0,0,0,0,2.16958806701416
0,0,0,0,2.17757395877292
0,0,0,0,2.18553580771634
0,0,0,0,2.19347068008187
0,0,0,0,2.20137564221198
0,0,0,0,2.20924776156023
0,0,0,0,2.21708410769377
0,0,0,0,2.22488175329191
0,0,0,0,2.23263777514063
0,0,0,0,2.24034925512264
0,0,0,0,2.24801328120296
0,0,0,0,2.25562694840954
0,0,0,0,2.26318735980901
0,0,0,0,2.27069162747705
0,0,0,0,2.27813687346335
0,0,0,0,2.28552023075099
0,0,0,0,2.2928388442099
0,0,0,0,2.30008987154436
0,0,0,0,2.30727048423431
0,0,0,0,2.31437786847027
0,0,0,0,2.32140922608178
0,0,0,0,2.32836177545909
0,0,0,0,2.33523275246804
0,0,0,0,2.34201941135791
0,0,0,0,2.34871902566216
0,0,0,0,2.35532888909187
0,0,0,0,2.36184631642159
0,0,0,0,2.36826864436786
0,0,0,0,2.37459323245977
0,0,0,0,2.38081746390172
0,0,0,0,2.38693874642826
0,0,0,0,2.39295451315066
0,0,0,0,2.39886222339527
0,0,0,0,2.40465936353344
0,0,0,0,2.41034344780292
0,0,0,0,2.41591201912049
0,0,0,0,2.42136264988591
0,0,0,0,2.42669294277672
0,0,0,0,2.43190053153416
0,0,0,0,2.43698308173962
0,0,0,0,2.44193829158189
0,0,0,0,2.44676389261485
0,0,0,0,2.45145765050539
0,0,0,0,2.4560173657717
0,0,0,0,2.46044087451145
0,0,0,0,2.46472604911994
0,0,0,0,2.468870798998
0,0,0,0,2.47287307124942
0,0,0,0,2.47673085136792
0,0,0,0,2.48044216391327
0,0,0,0,2.4840050731766
0,0,0,0,2.48741768383473
0,0,0,0,2.49067814159312
0,0,0,0,2.49378463381762
0,0,0,0,2.49673539015453
0,0,0,0,2.49952868313905
0,0,0,0,2.5021628287918
0,0,0,0,2.50463618720325
0,0,0,0,2.50694716310592
0,0,0,0,2.50909420643419
0,0,0,0,2.51107581287148
0,0,0,0,2.5128905243846
0,0,0,0,2.51453692974524
0,0,0,0,2.51601366503816
0,0,0,0,2.51731941415618
0,0,0,0,2.51845290928155
0,0,0,0,2.5194129313536
0,0,0,0,2.52019831052257
0,0,0,0,2.52080792658924
0,0,0,0,2.52124070943037
0,0,0,0,2.52149563940959
0,0,0,0,2.52157174777368
0,0,0,0,2.52146811703405
0,0,0,0,2.52118388133303
0,0,0,0,2.52071822679518
0,0,0,0,2.52007039186294
0,0,0,0,2.51923966761693
0,0,0,0,2.51822539808039
0,0,0,0,2.51702698050763
0,0,0,0,2.51564386565647
0,0,0,0,2.51407555804436
0,0,0,0,2.51232161618708
0,0,0,0,2.51038165282107
0,0,0,0,2.50825533511566
0,0,0,0,2.50594238485657
0,0,0,0,2.50344257861982
0,0,0,0,2.50075574792673
0,0,0,0,2.4978817793817
0,0,0,0,2.49482061479227
0,0,0,0,2.49157225127178
0,0,0,0,2.4881367413241
0,0,0,0,2.48451419291054
0,0,0,0,2.48070476949882
0,0,0,0,2.47670869009383
0,0,0,0,2.47252622925035
0,0,0,0,2.46815771706739
0,0,0,0,2.46360353916417
0,0,0,0,2.45886413663766
0,0,0,0,2.45394000600175
0,0,0,0,2.44883169910761
0,0,0,0,2.44353982304567
0,0,0,0,2.4380650400288
0,0,0,0,2.4324080672569
0,0,0,0,2.4265696767627
0,0,0,0,2.42055069523889
0,0,0,0,2.4143520038465
0,0,0,0,2.40797453800459
0,0,0,0,2.40141928716114
0,0,0,0,2.39468729454538
0,0,0,0,2.38777965690137
0,0,0,0,2.38069752420298
0,0,0,0,2.37344209935039
0,0,0,0,2.36601463784796
0,0,0,0,2.3584164474638
0,0,0,0,2.3506488878709
0,0,0,0,2.34271337027005
0,0,0,0,2.3346113569946
0,0,0,0,2.32634436109715
0,0,0,0,2.3179139459183
0,0,0,0,2.30932172463765
0,0,0,0,2.30056935980704
0,0,0,0,2.29165856286632
0,0,0,0,2.28259109364173
0,0,0,0,2.27336875982704
0,0,0,0,2.26399341644763
0,0,0,0,2.25446696530774
0,0,0,0,2.24479135442093
0,0,0,0,2.23496857742413
0,0,0,0,2.22500067297526
0,0,0,0,2.21488972413482
0,0,0,0,2.20463785773148
0,0,0,0,2.19424724371203
0,0,0,0,2.18372009447579
0,0,0,0,2.1730586641938
0,0,0,0,2.16226524811284
0,0,0,0,2.15134218184481
0,0,0,0,2.14029184064127
0,0,0,0,2.12911663865389
0,0,0,0,2.11781902818049
0,0,0,0,2.10640149889743
0,0,0,0,2.09486657707814
0,0,0,0,2.08321682479839
0,0,0,0,2.07145483912825
0,0,0,0,2.05958325131119
0,0,0,0,2.04760472593045
0,0,0,0,2.03552196006289
0,0,0,0,2.02333768242073
0,0,0,0,2.0110546524812
0,0,0,0,1.99867565960441
0,0,0,0,1.98620352213976
0,0,0,0,1.97364108652109
0,0,0,0,1.9609912263506
0,0,0,0,1.94825684147211
0,0,0,0,1.93544085703356
0,0,0,0,1.92254622253924
0,0,0,0,1.9095759108917
0,0,0,0,1.89653291742378
0,0,0,0,1.88342025892092
0,0,0,0,1.8702409726338
0,0,0,0,1.85699811528176
0,0,0,0,1.84369476204704
0,0,0,0,1.83033400556007
0,0,0,0,1.81691895487604
0,0,0,0,1.80345273444295
0,0,0,0,1.78993848306127
0,0,0,0,1.77637935283552
0,0,0,0,1.76277850811781
0,0,0,0,1.74913912444366
0,0,0,0,1.73546438746023
0,0,0,0,1.72175749184719
0,0,0,0,1.70802164023033
0,0,0,0,1.69426004208824
0,0,0,0,1.68047591265211
0,0,0,0,1.66667247179899
0,0,0,0,1.65285294293853
0,0,0,0,1.63902055189361
0,0,0,0,1.6251785257749
0,0,0,0,1.61133009184961
0,0,0,0,1.5974784764047
0,0,0,0,1.58362690360467
0,0,0,0,1.56977859434425
0,0,0,0,1.55593676509616
0,0,0,0,1.54210462675426
0,0,0,0,1.52828538347215
0,0,0,0,1.51448223149784
0,0,0,0,1.50069835800433
0,0,0,0,1.4869369399167
0,0,0,0,1.47320114273585
0,0,0,0,1.45949411935929
0,0,0,0,1.44581900889916
0,0,0,0,1.43217893549793
0,0,0,0,1.4185770071421
0,0,0,0,1.40501631447421
0,0,0,0,1.39149992960353
0,0,0,0,1.37803090491593
0,0,0,0,1.36461227188311
0,0,0,0,1.35124703987186
0,0,0,0,1.33793819495357
0,0,0,0,1.32468869871457
0,0,0,0,1.31150148706767
0,0,0,0,1.29837946906542
0,0,0,0,1.28532552571567
0,0,0,0,1.27234250879967
0,0,0,0,1.25943323969359
0,0,0,0,1.24660050819374
0,0,0,0,1.23384707134608
0,0,0,0,1.22117565228074
0,0,0,0,1.20858893905192
0,0,0,0,1.19608958348394
0,0,0,0,1.18368020002394
0,0,0,0,1.17136336460192
0,0,0,0,1.15914161349868
0,0,0,0,1.14701744222241
0,0,0,0,1.13499330439446
0,0,0,0,1.12307161064509
0,0,0,0,1.11125472751969
0,0,0,0,1.09954497639641
0,0,0,0,1.08794463241557
0,0,0,0,1.07645592342186
0,0,0,0,1.06508102891977
0,0,0,0,1.0538220790431
0,0,0,0,1.04268115353921
0,0,0,0,1.03166028076869
0,0,0,0,1.02076143672117
0,0,0,0,1.00998654404798
0,0,0,0,0.999337471112393
0,0,0,0,0.988816031057991
0,0,0,0,0.978423980896059
0,0,0,0,0.968163020612536
0,0,0,0,0.958034792295243
0,0,0,0,0.948040879282069
0,0,0,0,0.938182805330703
0,0,0,0,0.928462033810679
0,0,0,0,0.918879966918231
0,0,0,0,0.909437944914634
0,0,0,0,0.900137245388677
0,0,0,0,0.890979082543726
0,0,0,0,0.881964606510101
0,0,0,0,0.873094902683205
0,0,0,0,0.864370991087928
0,0,0,0,0.855793825769977
0,0,0,0,0.84736429421442
0,0,0,0,0.839083216792099
0,0,0,0,0.830951346234193
0,0,0,0,0.822969367135552
0,0,0,0,0.815137895486948
0,0,0,0,0.807457478236896
0,0,0,0,0.799928592883168
0,0,0,0,0.792551647094466
0,0,0,0,0.78532697836254
0,0,0,0,0.778254853684923
0,0,0,0,0.77133546927873
0,0,0,0,0.764568950325571
0,0,0,0,0.75795535074787
0,0,0,0,0.751494653016778
0,0,0,0,0.745186767991768
0,0,0,0,0.739031534792144
0,0,0,0,0.733028720700503
0,0,0,0,0.727178021098198
0,0,0,0,0.721479059432987
0,0,0,0,0.715931387218781
0,0,0,0,0.710534484067588
0,0,0,0,0.705287757753626
0,0,0,0,0.700190544309527
0,0,0,0,0.695242108154699
0,0,0,0,0.690441642255682
0,0,0,0,0.685788268318438
0,0,0,0,0.681281037012518
0,0,0,0,0.676918928226939
0,0,0,0,0.672700851357634
0,0,0,0,0.668625645626376
0,0,0,0,0.664692080430979
0,0,0,0,0.660898855726572
0,0,0,0,0.65724460243781
0,0,0,0,0.65372788290176
0,0,0,0,0.650347191341344
0,0,0,0,0.647100954368981
0,0,0,0,0.643987531520295
0,0,0,0,0.641005215817625
0,0,0,0,0.638152234363064
0,0,0,0,0.635426748960763
0,0,0,0,0.632826856768302
0,0,0,0,0.630350590976724
0,0,0,0,0.627995921519154
0,0,0,0,0.625760755807454
0,0,0,0,0.623642939496897
0,0,0,0,0.62164025727839
0,0,0,0,0.619750433697981
0,0,0,0,0.617971134003431
0,0,0,0,0.616299965017438
0,0,0,0,0.614734476037255
0,0,0,0,0.613272159760422
0,0,0,0,0.611910453236227
0,0,0,0,0.61064673884267
0,0,0,0,0.609478345288468
0,0,0,0,0.608402548639975
0,0,0,0,0.607416573372488
0,0,0,0,0.606517593445729
0,0,0,0,0.605702733403184
0,0,0,0,0.604969069494815
0,0,0,0,0.604313630822988
0,0,0,0,0.603733400511133
0,0,0,0,0.603225316894837
0,0,0,0,0.602786274734989
0,0,0,0,0.60241312645262
0,0,0,0,0.602102683385085
0,0,0,0,0.60185171706314
0,0,0,0,0.601656960508621
0,0,0,0,0.601515109552205
0,0,0,0,0.601422824170986
0,0,0,0,0.60137672984532
0,0,0,0,0.601373418934604
0,0,0,0,0.601409452071511
0,0,0,0,0.601481359574202
0,0,0,0,0.601585642876157
0,0,0,0,0.601718775973017
0,0,0,0,0.601877206886054
0,0,0,0,0.602057359141717
0,0,0,0,0.602255633266762
0,0,0,0,0.602468408298449
0,0,0,0,0.602692043309192
0,0,0,0,0.60292287894522
0,0,0,0,0.60315723897858
0,0,0,0,0.603391431871936
0,0,0,0,0.603621752355546
0,0,0,0,0.603844483015799
0,0,0,0,0.604055895894704
0,0,0,0,0.604252254099644
0,0,0,0,0.604429813422684
0,0,0,0,0.604584823968896
0,0,0,0,0.60471353179285
0,0,0,0,0.604812180542608
0,0,0,0,0.604877013110535
0,0,0,0,0.60490427329009
0,0,0,0,0.60489020743798
0,0,0,0,0.604831066140675
0,0,0,0,0.604723105884818
0,0,0,0,0.604562590730353
0,0,0,0,0.604345793985913
0,0,0,0,0.604068999885402
0,0,0,0,0.603728505265037
0,0,0,0,0.603320621239981
0,0,0,0,0.602841674879741
0,0,0,0,0.602288010881434
0,0,0,0,0.601655993240043
0,0,0,0,0.600942006914855
0,0,0,0,0.6001424594911
0,0,0,0,0.599253782835998
0,0,0,0,0.59827243474826
0,0,0,0,0.597194900600203
0,0,0,0,0.596017694971536
0,0,0,0,0.594737363273959
0,0,0,0,0.593350483365685
0,0,0,0,0.591853667154978
0,0,0,0,0.590243562191837
0,0,0,0,0.588516853246957
0,0,0,0,0.586670263877074
0,0,0,0,0.584700557975814
0,0,0,0,0.582604541309277
0,0,0,0,0.580379063035342
0,0,0,0,0.578021017206103
0,0,0,0,0.575527344252339
0,0,0,0,0.57289503244941
0,0,0,0,0.570121119363698
0,0,0,0,0.567202693278848
0,0,0,0,0.564136894600984
0,0,0,0,0.560920917242255
0,0,0,0,0.557552009981872
0,0,0,0,0.554027477804024
0,0,0,0,0.550344683211918
0,0,0,0,0.546501047517345
0,0,0,0,0.542494052105
0,0,0,0,0.538321239671149
0,0,0,0,0.533980215435802
0,0,0,0,0.529468648328
0,0,0,0,0.52478427214358
0,0,0,0,0.51992488667493
0,0,0,0,0.514888358812216
0,0,0,0,0.509672623615582
0,0,0,0,0.504275685356803
0,0,0,0,0.498695618534967
0,0,0,0,0.492930568857343
0,0,0,0,0.486978754191115
0,0,0,0,0.480838465485444
0,0,0,0,0.474508067660935
0,0,0,0,0.467986000467932
0,0,0,0,0.461270779313032
0,0,0,0,0.454360996053517
0,0,0,0,0.447255319759576
0,0,0,0,0.439952497444126
0,0,0,0,0.432451354759998
0,0,0,0,0.424750796664512
0,0,0,0,0.416849808051156
0,0,0,0,0.408747454348453
0,0,0,0,0.400442882085889
0,0,0,0,0.391935319426849
0,0,0,0,0.383224076668597
0,0,0,0,0.374308546709284
0,0,0,0,0.365188205482032
0,0,0,0,0.355862612356147
0,0,0,0,0.346331410505508
0,0,0,0,0.336594327244256
0,0,0,0,0.326651174329835
0,0,0,0,0.316501848233568
0,0,0,0,0.306146330378888
0,0,0,0,0.295584687347292
0,0,0,0,0.284817071052316
0,0,0,0,0.273843718881597
0,0,0,0,0.262664953807226
0,0,0,0,0.251281184464616
0,0,0,0,0.239692905200032
0,0,0,0,0.227900696087027
0,0,0,0,0.215905222911975
0,0,0,0,0.203707237128893
0,0,0,0,0.191307575783796
0,0,0,0,0.178707161408766
0,0,0,0,0.165907001886017
0,0,0,0,0.152908190282004
0,0,0,0,0.139711904652045
0,0,0,0,0.12631940781535
0,0,0,0,0.120249714103827
0,0,0,0,0.12170151381946
0,0,0,0,0.123130149279061
0,0,0,0,0.124535759581938
0,0,0,0,0.125918487437933
0,0,0,0,0.127278479257889
0,0,0,0,0.128615885249721
0,0,0,0,0.12993085952139
0,0,0,0,0.131223560191219
0,0,0,0,0.13249414950298
0,0,0,0,0.133742793946897
0,0,0,0,0.134969664385863
0,0,0,0,0.136174936186338
0,0,0,0,0.137358789353184
0,0,0,0,0.138521408668244
0,0,0,0,0.13966298383263
0,0,0,0,0.140783709610312
0,0,0,0,0.146359557229562
0,0,0,0,0.163130007365008
0,0,0,0,0.180054211738224
0,0,0,0,0.19712922988644
0,0,0,0,0.214352048689642
0,0,0,0,0.231719583241103
0,0,0,0,0.249228677746049
0,0,0,0,0.266876106448709
0,0,0,0,0.284658574587774
0,0,0,0,0.302572719380539
0,0,0,0,0.320615111035858
0,0,0,0,0.338782253796091
0,0,0,0,0.357070587008245
0,0,0,0,0.375476486224537
0,0,0,0,0.393996264332539
0,0,0,0,0.412626172715088
0,0,0,0,0.431362402440351
0,0,0,0,0.450201085481941
0,0,0,0,0.469138295969599
0,0,0,0,0.488170051470452
0,0,0,0,0.507292314301142
0,0,0,0,0.526500992870911
0,0,0,0,0.545791943055919
0,0,0,0,0.565160969604939
0,0,0,0,0.584603827576464
0,0,0,0,0.604116223807498
0,0,0,0,0.623693818414061
0,0,0,0,0.643332226323459
0,0,0,0,0.663027018838448
0,0,0,0,0.682773725233269
0,0,0,0,0.702567834381524
0,0,0,0,0.722404796415926
0,0,0,0,0.742280024419759
0,0,0,0,0.762188896150016
0,0,0,0,0.782126755791961
0,0,0,0,0.802088915745036
0,0,0,0,0.822070658439732
0,0,0,0,0.842067238185227
0,0,0,0,0.862073883047408
0,0,0,0,0.882085796756901
0,0,0,0,0.902098160646603
0,0,0,0,0.922106135618325
0,0,0,0,0.94210486413784
0,0,0,0,0.962089472257828
0,0,0,0,0.982055071668015
0,0,0,0,1.00199676177173
0,0,0,0,1.02190963178814
0,0,0,0,1.04178876287926
0,0,0,0,1.0616292303008
0,0,0,0,1.08142610557602
0,0,0,0,1.10117445869127
0,0,0,0,1.1208693603124
0,0,0,0,1.1405058840207
0,0,0,0,1.1600791085672
0,0,0,0,1.17958412014407
0,0,0,0,1.19901601467172
0,0,0,0,1.21836990010027
0,0,0,0,1.23764089872387
0,0,0,0,1.25682414950647
0,0,0,0,1.27591481041738
0,0,0,0,1.29490806077506
0,0,0,0,1.31379910359751
0,0,0,0,1.33258316795755
0,0,0,0,1.35125551134129
0,0,0,0,1.36981142200795
0,0,0,0,1.38824622134933
0,0,0,0,1.40655526624701
0,0,0,0,1.42473395142547
0,0,0,0,1.44277771179928
0,0,0,0,1.46068202481234
0,0,0,0,1.4784424127674
0,0,0,0,1.49605444514385
0,0,0,0,1.51351374090181
0,0,0,0,1.53081597077075
0,0,0,0,1.54795685952042
0,0,0,0,1.5649321882125
0,0,0,0,1.58173779643074
0,0,0,0,1.59836958448783
0,0,0,0,1.61482351560715
0,0,0,0,1.63109561807737
0,0,0,0,1.64718198737823
0,0,0,0,1.66307878827552
0,0,0,0,1.67878225688359
0,0,0,0,1.6942887026936
0,0,0,0,1.70959451056579
0,0,0,0,1.72469614268411
0,0,0,0,1.73959014047162
0,0,0,0,1.75427312646503
0,0,0,0,1.76874180614693
0,0,0,0,1.7829929697342
0,0,0,0,1.79702349392117
0,0,0,0,1.81083034357632
0,0,0,0,1.82441057339107
0,0,0,0,1.83776132948032
0,0,0,0,1.85087985093085
0,0,0,0,1.8637634712984
0,0,0,0,1.87640962005662
0,0,0,0,1.88881582398738
0,0,0,0,1.9009797085199
0,0,0,0,1.91289899901416
0,0,0,0,1.92457152198863
0,0,0,0,1.93599520629158
0,0,0,0,1.94716808421529
0,0,0,0,1.95808829255276
0,0,0,0,1.96875407359634
0,0,0,0,1.97916377607785
0,0,0,0,1.98931585604996
0,0,0,0,1.99920887770834
0,0,0,0,2.00884151415459
0,0,0,0,2.01821254809957
0,0,0,0,2.02732087250715
0,0,0,0,2.03616549117822
0,0,0,0,2.04474551927512
0,0,0,0,2.05306018378624
0,0,0,0,2.06110882393125
0,0,0,0,2.06889089150671
0,0,0,0,2.07640595117252
0,0,0,0,2.08365368067932
0,0,0,0,2.09063387103704
0,0,0,0,2.0973464266249
0,0,0,0,2.10379136524329
0,0,0,0,2.10996881810762
0,0,0,0,2.11587902978478
0,0,0,0,2.12152235807239
0,0,0,0,2.12689927382128
0,0,0,0,2.13201036070172
0,0,0,0,2.13685631491369
0,0,0,0,2.14143794484176
0,0,0,0,2.14575617065488
0,0,0,0,2.14981202385178
0,0,0,0,2.15360664675214
0,0,0,0,2.15714129193427
0,0,0,0,2.16041732161961
0,0,0,0,2.16343620700462
0,0,0,0,2.16619952754045
0,0,0,0,2.16870897016089
0,0,0,0,2.17096632845917
0,0,0,0,2.1729735018139
0,0,0,0,2.17473249446472
0,0,0,0,2.17624541453814
0,0,0,0,2.17751447302402
0,0,0,0,2.17854198270303
0,0,0,0,2.17933035702574
0,0,0,0,2.17988210894359
0,0,0,0,2.18019984969241
0,0,0,0,2.18028628752866
0,0,0,0,2.18014422641919
0,0,0,0,2.17977656468458
0,0,0,0,2.17918629359687
0,0,0,0,2.17837649593198
0,0,0,0,2.17735034447718
0,0,0,0,2.17611110049435
0,0,0,0,2.17466211213932
0,0,0,0,2.17300681283784
0,0,0,0,2.17114871961869
0,0,0,0,2.16909143140456
0,0,0,0,2.16683862726105
0,0,0,0,2.16439406460459
0,0,0,0,2.16176157736967
0,0,0,0,2.15894507413619
0,0,0,0,2.15594853621738
0,0,0,0,2.15277601570919
0,0,0,0,2.14943163350166
0,0,0,0,2.14591957725307
0,0,0,0,2.14224409932781
0,0,0,0,2.13840951469846
0,0,0,0,2.1344201988133
0,0,0,0,2.13028058542984
0,0,0,0,2.12599516441548
0,0,0,0,2.12156847951625
0,0,0,0,2.11700512609457
0,0,0,0,2.11230974883724
0,0,0,0,2.10748703943462
0,0,0,0,2.10254173423227
0,0,0,0,2.0974786118562
0,0,0,0,2.09230249081299
0,0,0,0,2.08701822706608
0,0,0,0,2.08163071158956
0,0,0,0,2.07614486790088
0,0,0,0,2.07056564957387
0,0,0,0,2.06489803773354
0,0,0,0,2.05914703853423
0,0,0,0,2.05331768062258
0,0,0,0,2.04741501258703
0,0,0,0,2.04144410039534
0,0,0,0,2.03541002482192
0,0,0,0,2.0293178788666
0,0,0,0,2.02317276516658
0,0,0,0,2.0169797934033
0,0,0,0,2.01074407770611
0,0,0,0,2.00447073405435
0,0,0,0,1.99816487767983
0,0,0,0,1.9918316204715
0,0,0,0,1.98547606838414
0,0,0,0,1.97910331885288
0,0,0,0,1.97271845821547
0,0,0,0,1.96632655914426
0,0,0,0,1.9599326780895
0,0,0,0,1.95354185273599
0,0,0,0,1.94715909947499
0,0,0,0,1.94078941089296
0,0,0,0,1.93443775327927
0,0,0,0,1.92810906415436
0,0,0,0,1.92180824982038
0,0,0,0,1.91554018293583
0,0,0,0,1.9093097001161
0,0,0,0,1.90312159956146
0,0,0,0,1.89698063871412
0,0,0,0,1.89089153194608
0,0,0,0,1.88485894827916
0,0,0,0,1.87888750913881
0,0,0,0,1.87298178614309
0,0,0,0,1.86714629892829
0,0,0,0,1.86138551301237
0,0,0,0,1.85570383769766
0,0,0,0,1.85010562401397
0,0,0,0,1.84459516270323
0,0,0,0,1.8391766822467
0,0,0,0,1.833854346936
0,0,0,0,1.82863225498856
0,0,0,0,1.82351443670864
0,0,0,0,1.81850485269465
0,0,0,0,1.81360739209341
0,0,0,0,1.80882587090217
0,0,0,0,1.80416403031884
0,0,0,0,1.79962553514107
0,0,0,0,1.7952139722145
0,0,0,0,1.79093284893065
0,0,0,0,1.78678559177466
0,0,0,0,1.78277554492328
0,0,0,0,1.77890596889303
0,0,0,0,1.77518003923877
0,0,0,0,1.77160084530273
0,0,0,0,1.76817138901382
0,0,0,0,1.76489458373726
0,0,0,0,1.76177325317424
0,0,0,0,1.75881013031143
0,0,0,0,1.75600785642016
0,0,0,0,1.75336898010466
0,0,0,0,1.75089595639923
0,0,0,0,1.7485911459138
0,0,0,0,1.74645681402732
0,0,0,0,1.74449513012855
0,0,0,0,1.74270816690363
0,0,0,0,1.74109789966983
0,0,0,0,1.73966620575471
0,0,0,0,1.73841486392034
0,0,0,0,1.73734555383253
0,0,0,0,1.73645985557041
0,0,0,0,1.73575924918129
0,0,0,0,1.73524511427763
0,0,0,0,1.73491872967401
0,0,0,0,1.73478127306476
0,0,0,0,1.73483382074114
0,0,0,0,1.73507734734725
0,0,0,0,1.73551272567392
0,0,0,0,1.73614072648969
0,0,0,0,1.73696201840823
0,0,0,0,1.7379771677913
0,0,0,0,1.73918663868668
0,0,0,0,1.74059079280002
0,0,0,0,1.7421898895003
0,0,0,0,1.74398408585784
0,0,0,0,1.74597343671443
0,0,0,0,1.74815789478484
0,0,0,0,1.75053731078913
0,0,0,0,1.75311143361523
0,0,0,0,1.75587991051113
0,0,0,0,1.75884228730642
0,0,0,0,1.76199800866244
0,0,0,0,1.76534641835088
0,0,0,0,1.7688867595603
0,0,0,0,1.77261817523035
0,0,0,0,1.77653970841335
0,0,0,0,1.78065030266302
0,0,0,0,1.78494880245019
0,0,0,0,1.78943395360539
0,0,0,0,1.79410440378818
0,0,0,0,1.79895870298318
0,0,0,0,1.80399530402286
0,0,0,0,1.80921256313724
0,0,0,0,1.81460874053033
0,0,0,0,1.82018200098379
0,0,0,0,1.82593041448778
0,0,0,0,1.83185195689945
0,0,0,0,1.83794451062914
0,0,0,0,1.84420586535475
0,0,0,0,1.85063371876469
0,0,0,0,1.85722567732975
0,0,0,0,1.86397925710423
0,0,0,0,1.87089188455713
0,0,0,0,1.87796089743349
0,0,0,0,1.8851835456467
0,0,0,0,1.89255699220234
0,0,0,0,1.90007831415384
0,0,0,0,1.90774450359093
0,0,0,0,1.91555246866124
0,0,0,0,1.92349903462568
0,0,0,0,1.93158094494839
0,0,0,0,1.93979486242167
0,0,0,0,1.94813737032667
0,0,0,0,1.95660497363039
0,0,0,0,1.9651941002196
0,0,0,0,1.97390110217233
0,0,0,0,1.98272225706737
0,0,0,0,1.99165376933255
0,0,0,0,2.0006917716321
0,0,0,0,2.00983232629378
0,0,0,0,2.01907142677607
0,0,0,0,2.02840499917603
0,0,0,0,2.03782890377801
0,0,0,0,2.04733893664377
0,0,0,0,2.05693083124405
0,0,0,0,2.06660026013205
0,0,0,0,2.07634283665881
0,0,0,0,2.0861541167308
0,0,0,0,2.09602960060943
0,0,0,0,2.10596473475298
0,0,0,0,2.11595491370025
0,0,0,0,2.1259954819963
0,0,0,0,2.13608173615971
0,0,0,0,2.14620892669115
0,0,0,0,2.15637226012286
0,0,0,0,2.16656690110858
0,0,0,0,2.17678797455328
0,0,0,0,2.18703056778212
0,0,0,0,2.19728973274795
0,0,0,0,2.20756048827631
0,0,0,0,2.2178378223473
0,0,0,0,2.22811669441311
0,0,0,0,2.23839203775021
0,0,0,0,2.24865876184511
0,0,0,0,2.25891175481216
0,0,0,0,2.26914588584246
0,0,0,0,2.279356007682
0,0,0,0,2.28953695913793
0,0,0,0,2.29968356761104
0,0,0,0,2.3097906516531
0,0,0,0,2.31985302354694
0,0,0,0,2.32986549190792
0,0,0,0,2.33982286430443
0,0,0,0,2.34971994989589
0,0,0,0,2.35955156208593
0,0,0,0,2.36931252118891
0,0,0,0,2.37899765710745
0,0,0,0,2.38860181201906
0,0,0,0,2.39811984306938
0,0,0,0,2.40754662506998
0,0,0,0,2.41687705319834
0,0,0,0,2.42610604569767
0,0,0,0,2.43522854657436
0,0,0,0,2.44423952829045
0,0,0,0,2.45313399444903
0,0,0,0,2.46190698246996
0,0,0,0,2.4705535662536
0,0,0,0,2.47906885883018
0,0,0,0,2.48744801499238
0,0,0,0,2.49568623390877
0,0,0,0,2.50377876171579
0,0,0,0,2.51172089408578
0,0,0,0,2.51950797876909
0,0,0,0,2.52713541810757
0,0,0,0,2.53459867151758
0,0,0,0,2.54189325794011
0,0,0,0,2.54901475825595
0,0,0,0,2.55595881766388
0,0,0,0,2.56272114801964
0,0,0,0,2.56929753013402
0,0,0,0,2.57568381602856
0,0,0,0,2.58187593114433
0,0,0,0,2.58786987650649
0,0,0,0,2.59366173083982
0,0,0,0,2.59924765263421
0,0,0,0,2.60462388215886
0,0,0,0,2.60978674342363
0,0,0,0,2.61473264608619
0,0,0,0,2.61945808730355
0,0,0,0,2.62395965352707
0,0,0,0,2.62823402223947
0,0,0,0,2.63227796363314
0,0,0,0,2.63608834222853
0,0,0,0,2.6396621184321
0,0,0,0,2.6429963500327
0,0,0,0,2.64608819363601
0,0,0,0,2.64893490603628
0,0,0,0,2.65153384552499
0,0,0,0,2.65388247313584
0,0,0,0,2.65597835382593
0,0,0,0,2.65781915759276
0,0,0,0,2.65940266052687
0,0,0,0,2.66072674580004
0,0,0,0,2.66178940458907
0,0,0,0,2.66258873693501
0,0,0,0,2.66312295253817
0,0,0,0,2.66339037148889
0,0,0,0,2.66338942493442
0,0,0,0,2.66311865568205
0,0,0,0,2.66257671873903
0,0,0,0,2.66176238178947
0,0,0,0,2.66067452560879
0,0,0,0,2.65931214441604
0,0,0,0,2.65767434616485
0,0,0,0,2.65576035277325
0,0,0,0,2.65356950029322
0,0,0,0,2.65110123902031
0,0,0,0,2.64835513354429
0,0,0,0,2.64533086274107
0,0,0,0,2.64202821970697
0,0,0,0,2.63844711163569
0,0,0,0,2.63458755963888
0,0,0,0,2.63044969851096
0,0,0,0,2.62603377643881
0,0,0,0,2.62134015465715
0,0,0,0,2.61636930705032
0,0,0,0,2.61112181970104
0,0,0,0,2.60559839038703
0,0,0,0,2.599799828026
0,0,0,0,2.59372705206991
0,0,0,0,2.58738109184903
0,0,0,0,2.58076308586645
0,0,0,0,2.57387428104389
0,0,0,0,2.56671603191924
0,0,0,0,2.55928979979666
0,0,0,0,2.5515971518497
0,0,0,0,2.54363976017813
0,0,0,0,2.53541940081921
0,0,0,0,2.52693795271372
0,0,0,0,2.51819739662754
0,0,0,0,2.50919981402936
0,0,0,0,2.49994738592491
0,0,0,0,2.49044239164842
0,0,0,0,2.48068720761187
0,0,0,0,2.47068430601244
0,0,0,0,2.46043625349878
0,0,0,0,2.44994570979671
0,0,0,0,2.43921542629479
0,0,0,0,2.42824824459026
0,0,0,0,2.41704709499614
0,0,0,0,2.40561499500969
0,0,0,0,2.3939550477431
0,0,0,0,2.38207044031684
0,0,0,0,2.36996444221628
0,0,0,0,2.35764040361214
0,0,0,0,2.34510175364551
0,0,0,0,2.33235199867795
0,0,0,0,2.3193947205074
0,0,0,0,2.30623357455056
0,0,0,0,2.29287228799248
0,0,0,0,2.27931465790404
0,0,0,0,2.26556454932818
0,0,0,0,2.25162589333557
0,0,0,0,2.23750268505059
0,0,0,0,2.22319898164853
0,0,0,0,2.20871890032491
0,0,0,0,2.19406661623764
0,0,0,0,2.1792463604234
0,0,0,0,2.16426241768878
0,0,0,0,2.14911912447762
0,0,0,0,2.13382086671535
0,0,0,0,2.11837207763163
0,0,0,0,2.1027772355623
0,0,0,0,2.08704086173198
0,0,0,0,2.07116751801841
0,0,0,0,2.05516180469994
0,0,0,0,2.0390283581873
0,0,0,0,2.02277184874113
0,0,0,0,2.00639697817656
0,0,0,0,1.9899084775563
0,0,0,0,1.97331110487349
0,0,0,0,1.95660964272611
0,0,0,0,1.93980889598399
0,0,0,0,1.92291368945028
0,0,0,0,1.90592886551873
0,0,0,0,1.88885928182835
0,0,0,0,1.87170980891698
0,0,0,0,1.85448532787545
0,0,0,0,1.83719072800368
0,0,0,0,1.81983090447066
0,0,0,0,1.80241075597943
0,0,0,0,1.78493518243914
0,0,0,0,1.76740908264538
0,0,0,0,1.74983735197065
0,0,0,0,1.73222488006628
0,0,0,0,1.71457654857769
0,0,0,0,1.69689722887413
0,0,0,0,1.67919177979486
0,0,0,0,1.66146504541294
0,0,0,0,1.64372185281827
0,0,0,0,1.62596700992198
0,0,0,0,1.60820530328083
0,0,0,0,1.59044149594745
0,0,0,0,1.57268032534491
0,0,0,0,1.55492650116651
0,0,0,0,1.53718470330397
0,0,0,0,1.5194595798041
0,0,0,0,1.50175574485529
0,0,0,0,1.48407777680517
0,0,0,0,1.46643021621044
0,0,0,0,1.44881756391984
0,0,0,0,1.43124427919139
0,0,0,0,1.4137147778448
0,0,0,0,1.39623343044993
0,0,0,0,1.3788045605521
0,0,0,0,1.36143244293509
0,0,0,0,1.34412130192256
0,0,0,0,1.32687530971844
0,0,0,0,1.30969858478708
0,0,0,0,1.29259519027346
0,0,0,0,1.27556913246424
0,0,0,0,1.25862435928982
0,0,0,0,1.24176475886791
0,0,0,0,1.224994158089
0,0,0,0,1.20831632124371
0,0,0,0,1.19173494869263
0,0,0,0,1.17525367557839
0,0,0,0,1.15887607058042
0,0,0,0,1.14260563471207
0,0,0,0,1.12644580016054
0,0,0,0,1.11039992916904
0,0,0,0,1.09447131296159
0,0,0,0,1.07866317070997
0,0,0,0,1.0629786485427
0,0,0,0,1.04742081859601
0,0,0,0,1.03199267810619
0,0,0,0,1.01669714854339
0,0,0,0,1.00153707478623
0,0,0,0,0.986515224337062
0,0,0,0,0.971634286577322
0,0,0,0,0.956896872062646
0,0,0,0,0.942305511857282
0,0,0,0,0.927862656907312
0,0,0,0,0.913570677452183
0,0,0,0,0.899431862474038
0,0,0,0,0.885448419184394
0,0,0,0,0.871622472547471
0,0,0,0,0.857956064839827
0,0,0,0,0.844451155245587
0,0,0,0,0.83110961948679
0,0,0,0,0.817933249488259
0,0,0,0,0.804923753076482
0,0,0,0,0.79208275371188
0,0,0,0,0.779411790253957
0,0,0,0,0.766912316758794
0,0,0,0,0.75458570230827
0,0,0,0,0.742433230870595
0,0,0,0,0.730456101191605
0,0,0,0,0.718655426716176
0,0,0,0,0.70703223553954
0,0,0,0,0.695587470387783
0,0,0,0,0.684321988627211
0,0,0,0,0.673236562302106
0,0,0,0,0.662331878200463
0,0,0,0,0.651608537947337
0,0,0,0,0.641067058125395
0,0,0,0,0.63070787042237
0,0,0,0,0.620531321805062
0,0,0,0,0.610537674719603
0,0,0,0,0.600727107317722
0,0,0,0,0.591099713708822
0,0,0,0,0.581655504237989
0,0,0,0,0.572394405786883
0,0,0,0,0.563316262104171
0,0,0,0,0.554420834157053
0,0,0,0,0.545707800509486
0,0,0,0,0.537176757724818
0,0,0,0,0.528827220793102
0,0,0,0,0.52065862358305
0,0,0,0,0.512670319318595
0,0,0,0,0.504861581080021
0,0,0,0,0.497231602329709
0,0,0,0,0.489779497462474
0,0,0,0,0.482504302380577
0,0,0,0,0.475404975093403
0,0,0,0,0.468480396341986
0,0,0,0,0.461729370248318
0,0,0,0,0.455150624989667
0,0,0,0,0.448742813497893
0,0,0,0,0.442504514184015
0,0,0,0,0.43643423168796
0,0,0,0,0.430530397653783
0,0,0,0,0.424791371530346
0,0,0,0,0.419215441397747
0,0,0,0,0.413800824819377
0,0,0,0,0.408545669720006
0,0,0,0,0.40344805528973
0,0,0,0,0.398505992914127
0,0,0,0,0.393717427130567
0,0,0,0,0.389080236610811
0,0,0,0,0.38459223516995
0,0,0,0,0.380251172801812
0,0,0,0,0.376054736740753
0,0,0,0,0.37200055254997
0,0,0,0,0.368086185236288
0,0,0,0,0.364309140391363
0,0,0,0,0.360666865359353
0,0,0,0,0.357156750430865
0,0,0,0,0.353776130063211
0,0,0,0,0.350522284126715
0,0,0,0,0.347392439177006
0,0,0,0,0.344383769753084
0,0,0,0,0.34149339970092
0,0,0,0,0.338718403522362
0,0,0,0,0.336055807749022
0,0,0,0,0.333502592340869
0,0,0,0,0.331055692109104
0,0,0,0,0.328711998162986
0,0,0,0,0.326468359380101
0,0,0,0,0.324321583899656
0,0,0,0,0.322268440638231
0,0,0,0,0.320305660827497
0,0,0,0,0.318429939573238
0,0,0,0,0.316637937435095
0,0,0,0,0.314926282026328
0,0,0,0,0.313291569632912
0,0,0,0,0.311730366851172
0,0,0,0,0.310239212243254
0,0,0,0,0.308814618009475
0,0,0,0,0.307453071676835
0,0,0,0,0.306151037802688
0,0,0,0,0.304904959692691
0,0,0,0,0.30371126113201
0,0,0,0,0.302566348128898
0,0,0,0,0.301466610669446
0,0,0,0,0.300408424482646
0,0,0,0,0.299388152814459
0,0,0,0,0.298402148209989
0,0,0,0,0.297446754302472
0,0,0,0,0.296518307607975
0,0,0,0,0.295613139324633
0,0,0,0,0.294727577135203
0,0,0,0,0.293857947011737
0,0,0,0,0.2930005750211
0,0,0,0,0.292151789130164
0,0,0,0,0.291307921009321
0,0,0,0,0.290465307833164
0,0,0,0,0.289620294076991
0,0,0,0,0.288769233307888
0,0,0,0,0.287908489969121
0,0,0,0,0.287034441156559
0,0,0,0,0.28614347838589
0,0,0,0,0.285232009349284
0,0,0,0,0.284296459660452
0,0,0,0,0.28333327458657
0,0,0,0,0.282338920766098
0,0,0,0,0.281309887911206
0,0,0,0,0.280242690493492
0,0,0,0,0.27913386941205
0,0,0,0,0.277979993642544
0,0,0,0,0.276777661866223
0,0,0,0,0.275523504077866
0,0,0,0,0.274214183171411
0,0,0,0,0.272846396502395
0,0,0,0,0.271416877426129
0,0,0,0,0.269922396810564
0,0,0,0,0.268359764523061
0,0,0,0,0.266725830889999
0,0,0,0,0.265017488128472
0,0,0,0,0.263231671749155
0,0,0,0,0.261365361929651
0,0,0,0,0.259415584857459
0,0,0,0,0.257379414041909
0,0,0,0,0.255253971594451
0,0,0,0,0.253036429476522
0,0,0,0,0.250724010714573
0,0,0,0,0.248313990581634
0,0,0,0,0.245803697744883
0,0,0,0,0.243190515378905
0,0,0,0,0.240471882244024
0,0,0,0,0.237645293729545
0,0,0,0,0.234708302861467
0,0,0,0,0.231658521274363
0,0,0,0,0.228493620147284
0,0,0,0,0.225211331103377
0,0,0,0,0.221809447073136
0,0,0,0,0.218285823121122
0,0,0,0,0.214638377236036
0,0,0,0,0.210865091084178
0,0,0,0,0.20696401072619
0,0,0,0,0.202933247297162
0,0,0,0,0.198770977650104
0,0,0,0,0.194475444962935
0,0,0,0,0.190044959309031
0,0,0,0,0.185477898191475
0,0,0,0,0.180772707041293
0,0,0,0,0.17592789967968
0,0,0,0,0.170942058744618
0,0,0,0,0.165813836081997
0,0,0,0,0.160541953101584
0,0,0,0,0.155125201098014
0,0,0,0,0.149562441537287
0,0,0,0,0.143852606308847
0,0,0,0,0.137994697943776
0,0,0,0,0.131987789799297
0,0,0,0,0.125831026210042
0,0,0,0,0.119523622606388
0,0,0,0,0.118665072656767
0,0,0,0,0.121166423282964
0,0,0,0,0.123641719722845
0,0,0,0,0.126090614939559
0,0,0,0,0.128512776826716
0,0,0,0,0.130907888415741
0,0,0,0,0.133275648070774
0,0,0,0,0.135615769668367
0,0,0,0,0.13792798276473
0,0,0,0,0.140212032747469
0,0,0,0,0.142467680974594
0,0,0,0,0.144694704898435
0,0,0,0,0.146892898175532
0,0,0,0,0.149062070762494
0,0,0,0,0.151202048997852
0,0,0,0,0.153312675668494
0,0,0,0,0.155393810063051
0,0,0,0,0.157445328010909
0,0,0,0,0.159467121906381
0,0,0,0,0.161459100720022
0,0,0,0,0.163421189994499
0,0,0,0,0.165353331827589
0,0,0,0,0.167255484841944
0,0,0,0,0.169127624139738
0,0,0,0,0.170969741245129
0,0,0,0,0.172781844033255
0,0,0,0,0.174563956645328
0,0,0,0,0.176316119392571
0,0,0,0,0.178038388645531
0,0,0,0,0.179730836712057
0,0,0,0,0.181393551703716
0,0,0,0,0.183026637388245
0,0,0,0,0.184630213032594
0,0,0,0,0.186204413233272
0,0,0,0,0.19703652357768
0,0,0,0,0.208699938935113
0,0,0,0,0.220494684736418
0,0,0,0,0.23241904312944
0,0,0,0,0.244471242240504
0,0,0,0,0.256649457073063
0,0,0,0,0.26895181042496
0,0,0,0,0.281376373823784
0,0,0,0,0.293921168480052
0,0,0,0,0.306584166257798
0,0,0,0,0.319363290662155
0,0,0,0,0.332256417843636
0,0,0,0,0.345261377618554
0,0,0,0,0.358375954505343
0,0,0,0,0.371597888776161
0,0,0,0,0.384924877523537
0,0,0,0,0.398354575741399
0,0,0,0,0.411884597420201
0,0,0,0,0.42551251665553
0,0,0,0,0.439235868769844
0,0,0,0,0.453052151446641
0,0,0,0,0.466958825876797
0,0,0,0,0.480953317916304
0,0,0,0,0.495033019255003
0,0,0,0,0.509195288595778
0,0,0,0,0.523437452843486
0,0,0,0,0.537756808303292
0,0,0,0,0.552150621887589
0,0,0,0,0.566616132331018
0,0,0,0,0.581150551413012
0,0,0,0,0.595751065187161
0,0,0,0,0.610414835216815
0,0,0,0,0.625138999816279
0,0,0,0,0.639920675296987
0,0,0,0,0.654756957217955
0,0,0,0,0.669644921639915
0,0,0,0,0.684581626382407
0,0,0,0,0.699564112283216
0,0,0,0,0.714589404459455
0,0,0,0,0.729654513569664
0,0,0,0,0.744756437076183
0,0,0,0,0.759892160507214
0,0,0,0,0.77505865871779
0,0,0,0,0.790252897149132
0,0,0,0,0.805471833085556
0,0,0,0,0.820712416908413
0,0,0,0,0.835971593346283
0,0,0,0,0.851246302720891
0,0,0,0,0.866533482187944
0,0,0,0,0.881830066972403
0,0,0,0,0.897132991597492
0,0,0,0,0.912439191106744
0,0,0,0,0.927745602278633
0,0,0,0,0.943049164833048
0,0,0,0,0.958346822629109
0,0,0,0,0.973635524853693
0,0,0,0,0.988912227200108
0,0,0,0,1.00417389303646
0,0,0,0,1.01941749456302
0,0,0,0,1.03464001395819
0,0,0,0,1.04983844451259
0,0,0,0,1.0650097917506
0,0,0,0,1.08015107453914
0,0,0,0,1.09525932618302
0,0,0,0,1.11033159550656
0,0,0,0,1.12536494792104
0,0,0,0,1.14035646647752
0,0,0,0,1.15530325290472
0,0,0,0,1.17020242863163
0,0,0,0,1.18505113579437
0,0,0,0,1.19984653822724
0,0,0,0,1.2145858224373
0,0,0,0,1.22926619856257
0,0,0,0,1.24388490131336
0,0,0,0,1.25843919089653
0,0,0,0,1.27292635392253
0,0,0,0,1.28734370429494
0,0,0,0,1.30168858408237
0,0,0,0,1.31595836437257
0,0,0,0,1.33015044610848
0,0,0,0,1.34426226090631
0,0,0,0,1.35829127185535
0,0,0,0,1.37223497429949
0,0,0,0,1.38609089660034
0,0,0,0,1.399856600882
0,0,0,0,1.41352968375721
0,0,0,0,1.4271077770351
0,0,0,0,1.44058854841032
0,0,0,0,1.45396970213371
0,0,0,0,1.46724897966436
0,0,0,0,1.48042416030322
0,0,0,0,1.49349306180816
0,0,0,0,1.50645354099073
0,0,0,0,1.51930349429437
0,0,0,0,1.53204085835445
0,0,0,0,1.54466361053995
0,0,0,0,1.55716976947607
0,0,0,0,1.56955739555132
0,0,0,0,1.5818245914058
0,0,0,0,1.59396950239786
0,0,0,0,1.60599031705839
0,0,0,0,1.61788526752429
0,0,0,0,1.62965262995517
0,0,0,0,1.64129072493265
0,0,0,0,1.65279791784233
0,0,0,0,1.66417261923857
0,0,0,0,1.67541328519234
0,0,0,0,1.68651841762203
0,0,0,0,1.69748656460753
0,0,0,0,1.7083163206877
0,0,0,0,1.71900632714124
0,0,0,0,1.72955527225124
0,0,0,0,1.73996189155343
0,0,0,0,1.75022496806827
0,0,0,0,1.76034333251706
0,0,0,0,1.77031586352217
0,0,0,0,1.78014148779146
0,0,0,0,1.78981918028699
0,0,0,0,1.79934796437836
0,0,0,0,1.80872691198039
0,0,0,0,1.81795514367563
0,0,0,0,1.82703182882154
0,0,0,0,1.83595618564261
0,0,0,0,1.84472748130743
0,0,0,0,1.85334503199067
0,0,0,0,1.86180820292043
0,0,0,0,1.87011640841058
0,0,0,0,1.87826911187851
0,0,0,0,1.88626582584818
0,0,0,0,1.89410611193863
0,0,0,0,1.90178958083793
0,0,0,0,1.90931589226267
0,0,0,0,1.91668475490315
0,0,0,0,1.92389592635403
0,0,0,0,1.93094921303082
0,0,0,0,1.93784447007203
0,0,0,0,1.94458160122716
0,0,0,0,1.95116055873036
0,0,0,0,1.95758134316011
0,0,0,0,1.96384400328463
0,0,0,0,1.96994863589324
0,0,0,0,1.97589538561369
0,0,0,0,1.98168444471534
0,0,0,0,1.98731605289842
0,0,0,0,1.99279049706924
0,0,0,0,1.9981081111014
0,0,0,0,2.00326927558313
0,0,0,0,2.00827441755057
0,0,0,0,2.01312401020725
0,0,0,0,2.01781857262965
0,0,0,0,2.02235866945892
0,0,0,0,2.02674491057872
0,0,0,0,2.03097795077931
0,0,0,0,2.0350584894079
0,0,0,0,2.03898727000518
0,0,0,0,2.04276507992829
0,0,0,0,2.04639274996005
0,0,0,0,2.04987115390464
0,0,0,0,2.05320120816973
0,0,0,0,2.0563838713352
0,0,0,0,2.05942014370828
0,0,0,0,2.06231106686557
0,0,0,0,2.0650577231816
0,0,0,0,2.06766123534436
0,0,0,0,2.07012276585762
0,0,0,0,2.07244351653033
0,0,0,0,2.07462472795315
0,0,0,0,2.07666767896214
0,0,0,0,2.07857368608986
0,0,0,0,2.0803441030039
0,0,0,0,2.08198031993312
0,0,0,0,2.08348376308153
0,0,0,0,2.08485589403023
0,0,0,0,2.08609820912731
0,0,0,0,2.08721223886612
0,0,0,0,2.08819954725195
0,0,0,0,2.08906173115732
0,0,0,0,2.0898004196662
0,0,0,0,2.09041727340716
0,0,0,0,2.09091398387596
0,0,0,0,2.0912922727475
0,0,0,0,2.09155389117766
0,0,0,0,2.091700619095
0,0,0,0,2.09173426448287
0,0,0,0,2.09165666265189
0,0,0,0,2.0914696755034
0,0,0,0,2.0911751907839
0,0,0,0,2.09077512133085
0,0,0,0,2.09027140431027
0,0,0,0,2.08966600044626
0,0,0,0,2.0889608932428
0,0,0,0,2.08815808819829
0,0,0,0,2.08725961201301
0,0,0,0,2.08626751178983
0,0,0,0,2.08518385422872
0,0,0,0,2.08401072481509
0,0,0,0,2.08275022700267
0,0,0,0,2.08140448139094
0,0,0,0,2.0799756248978
0,0,0,0,2.07846580992755
0,0,0,0,2.07687720353484
0,0,0,0,2.07521198658472
0,0,0,0,2.07347235290935
0,0,0,0,2.07166050846161
0,0,0,0,2.0697786704661
0,0,0,0,2.06782906656786
0,0,0,0,2.06581393397923
0,0,0,0,2.06373551862514
0,0,0,0,2.06159607428738
0,0,0,0,2.05939786174804
0,0,0,0,2.05714314793273
0,0,0,0,2.05483420505367
0,0,0,0,2.05247330975329
0,0,0,0,2.0500627422486
0,0,0,0,2.04760478547669
0,0,0,0,2.04510172424176
0,0,0,0,2.042555844364
0,0,0,0,2.03996943183079
0,0,0,0,2.03734477195037
0,0,0,0,2.03468414850861
0,0,0,0,2.03198984292885
0,0,0,0,2.0292641334356
0,0,0,0,2.02650929422197
0,0,0,0,2.02372759462151
0,0,0,0,2.02092129828455
0,0,0,0,2.01809266235943
0,0,0,0,2.01524393667902
0,0,0,0,2.01237736295255
0,0,0,0,2.00949517396332
0,0,0,0,2.00659959277241
0,0,0,0,2.00369283192871
0,0,0,0,2.00077709268545
0,0,0,0,1.9978545642236
0,0,0,0,1.99492742288229
0,0,0,0,1.9919978313965
0,0,0,0,1.98906793814229
0,0,0,0,1.98613987638969
0,0,0,0,1.98321576356356
0,0,0,0,1.98029770051253
0,0,0,0,1.97738777078631
0,0,0,0,1.97448803992141
0,0,0,0,1.97160055473555
0,0,0,0,1.96872734263097
0,0,0,0,1.96587041090657
0,0,0,0,1.96303174607932
0,0,0,0,1.96021331321489
0,0,0,0,1.95741705526769
0,0,0,0,1.95464489243043
0,0,0,0,1.95189872149342
0,0,0,0,1.94918041521353
0,0,0,0,1.94649182169314
0,0,0,0,1.94383476376904
0,0,0,0,1.94121103841141
0,0,0,0,1.93862241613305
0,0,0,0,1.93607064040881
0,0,0,0,1.93355742710546
0,0,0,0,1.93108446391717
0,0,0,0,1.92865340982654
0,0,0,0,1.92626589456084
0,0,0,0,1.92392351806306
0,0,0,0,1.92162784997569
0,0,0,0,1.91938042913444
0,0,0,0,1.91718276307282
0,0,0,0,1.91503632753782
0,0,0,0,1.91294256601647
0,0,0,0,1.91090288927364
0,0,0,0,1.90891867490091
0,0,0,0,1.9069912668768
0,0,0,0,1.90512197513813
0,0,0,0,1.903312075163
0,0,0,0,1.90156280756501
0,0,0,0,1.8998753776991
0,0,0,0,1.89825095527896
0,0,0,0,1.89669067400604
0,0,0,0,1.89519563121045
0,0,0,0,1.89376688750348
0,0,0,0,1.89240546644214
0,0,0,0,1.8911123542056
0,0,0,0,1.88988849928369
0,0,0,0,1.88873481217752
0,0,0,0,1.88765216511233
0,0,0,0,1.88664139176262
0,0,0,0,1.88570328698963
0,0,0,0,1.8848386065913
0,0,0,0,1.8840480670648
0,0,0,0,1.8833323453817
0,0,0,0,1.8826920787759
0,0,0,0,1.88212786454425
0,0,0,0,1.88164025986025
0,0,0,0,1.88122978160066
0,0,0,0,1.88089690618527
0,0,0,0,1.88064206942979
0,0,0,0,1.88046566641203
0,0,0,0,1.88036805135151
0,0,0,0,1.88034953750244
0,0,0,0,1.88041039706037
0,0,0,0,1.88055086108225
0,0,0,0,1.88077111942048
0,0,0,0,1.88107132067051
0,0,0,0,1.88145157213244
0,0,0,0,1.88191193978654
0,0,0,0,1.88245244828278
0,0,0,0,1.88307308094437
0,0,0,0,1.88377377978558
0,0,0,0,1.88455444554363
0,0,0,0,1.88541493772492
0,0,0,0,1.88635507466548
0,0,0,0,1.88737463360583
0,0,0,0,1.88847335078016
0,0,0,0,1.88965092151993
0,0,0,0,1.89090700037191
0,0,0,0,1.89224120123064
0,0,0,0,1.89365309748532
0,0,0,0,1.89514222218118
0,0,0,0,1.89670806819526
0,0,0,0,1.89835008842663
0,0,0,0,1.90006769600098
0,0,0,0,1.90186026448961
0,0,0,0,1.90372712814273
0,0,0,0,1.90566758213699
0,0,0,0,1.90768088283732
0,0,0,0,1.90976624807282
0,0,0,0,1.91192285742677
0,0,0,0,1.91414985254066
0,0,0,0,1.91644633743198
0,0,0,0,1.918811378826
0,0,0,0,1.921244006501
0,0,0,0,1.92374321364727
0,0,0,0,1.92630795723935
0,0,0,0,1.92893715842169
0,0,0,0,1.93162970290735
0,0,0,0,1.93438444138975
0,0,0,0,1.9372001899672
0,0,0,0,1.94007573058006
0,0,0,0,1.94300981146043
0,0,0,0,1.94600114759399
0,0,0,0,1.9490484211941
0,0,0,0,1.95215028218755
0,0,0,0,1.95530534871219
0,0,0,0,1.95851220762586
0,0,0,0,1.96176941502661
0,0,0,0,1.96507549678388
0,0,0,0,1.96842894908051
0,0,0,0,1.97182823896515
0,0,0,0,1.97527180491508
0,0,0,0,1.97875805740893
0,0,0,0,1.98228537950929
0,0,0,0,1.98585212745471
0,0,0,0,1.98945663126104
0,0,0,0,1.9930971953317
0,0,0,0,1.99677209907672
0,0,0,0,2.00047959754019
0,0,0,0,2.00421792203583
0,0,0,0,2.00798528079059
0,0,0,0,2.01177985959571
0,0,0,0,2.01559982246533
0,0,0,0,2.01944331230189
0,0,0,0,2.0233084515686
0,0,0,0,2.02719334296825
0,0,0,0,2.03109607012828
0,0,0,0,2.03501469829182
0,0,0,0,2.03894727501444
0,0,0,0,2.04289183086626
0,0,0,0,2.04684638013915
0,0,0,0,2.05080892155887
0,0,0,0,2.05477743900176
0,0,0,0,2.05874990221573
0,0,0,0,2.06272426754528
0,0,0,0,2.06669847866036
0,0,0,0,2.07067046728872
0,0,0,0,2.07463815395151
0,0,0,0,2.07859944870191
0,0,0,0,2.08255225186654
0,0,0,0,2.08649445478928
0,0,0,0,2.09042394057746
0,0,0,0,2.09433858484998
0,0,0,0,2.09823625648733
0,0,0,0,2.1021148183829
0,0,0,0,2.10597212819593
0,0,0,0,2.10980603910523
0,0,0,0,2.11361440056396
0,0,0,0,2.1173950590549
0,0,0,0,2.12114585884623
0,0,0,0,2.12486464274742
0,0,0,0,2.12854925286515
0,0,0,0,2.13219753135894
0,0,0,0,2.13580732119641
0,0,0,0,2.13937646690784
0,0,0,0,2.14290281533991
0,0,0,0,2.14638421640838
0,0,0,0,2.1498185238464
0,0,0,0,2.15320359595986
0,0,0,0,2.15653729637574
0,0,0,0,2.15981749478525
0,0,0,0,2.16304206768962
0,0,0,0,2.16620889914256
0,0,0,0,2.16931588149019
0,0,0,0,2.17236091610853
0,0,0,0,2.17534191413823
0,0,0,0,2.17825679721637
0,0,0,0,2.18110349820521
0,0,0,0,2.1838799619176
0,0,0,0,2.18658414583903
0,0,0,0,2.18921402084601
0,0,0,0,2.19176757192067
0,0,0,0,2.19424279886141
0,0,0,0,2.19663771698936
0,0,0,0,2.19895035785056
0,0,0,0,2.20117876991369
0,0,0,0,2.20332101926299
0,0,0,0,2.20537519028654
0,0,0,0,2.20733938635932
0,0,0,0,2.20921173052122
0,0,0,0,2.21099036614965
0,0,0,0,2.21267345762654
0,0,0,0,2.21425919099971
0,0,0,0,2.21574577463826
0,0,0,0,2.21713143988194
0,0,0,0,2.21841444168421
0,0,0,0,2.21959305924889
0,0,0,0,2.22066559666015
0,0,0,0,2.22163038350577
0,0,0,0,2.22248577549328
0,0,0,0,2.22323015505906
0,0,0,0,2.22386193196998
0,0,0,0,2.22437954391754
0,0,0,0,2.22478145710426
0,0,0,0,2.22506616682214
0,0,0,0,2.22523219802302
0,0,0,0,2.22527810588059
0,0,0,0,2.22520247634399
0,0,0,0,2.22500392668266
0,0,0,0,2.2246811060223
0,0,0,0,2.22423269587182
0,0,0,0,2.223657410641
0,0,0,0,2.22295399814867
0,0,0,0,2.22212124012131
0,0,0,0,2.22115795268175
0,0,0,0,2.22006298682785
0,0,0,0,2.21883522890104
0,0,0,0,2.21747360104433
0,0,0,0,2.21597706164979
0,0,0,0,2.21434460579529
0,0,0,0,2.21257526567014
0,0,0,0,2.21066811098968
0,0,0,0,2.20862224939849
0,0,0,0,2.20643682686205
0,0,0,0,2.20411102804672
0,0,0,0,2.20164407668784
0,0,0,0,2.19903523594572
0,0,0,0,2.19628380874947
0,0,0,0,2.19338913812834
0,0,0,0,2.19035060753055
0,0,0,0,2.18716764112933
0,0,0,0,2.18383970411611
0,0,0,0,2.1803663029806
0,0,0,0,2.17674698577767
0,0,0,0,2.17298134238086
0,0,0,0,2.16906900472242
0,0,0,0,2.16500964701966
0,0,0,0,2.16080298598746
0,0,0,0,2.15644878103694
0,0,0,0,2.15194683446007
0,0,0,0,2.1472969916
0,0,0,0,2.14249914100725
0,0,0,0,2.13755321458135
0,0,0,0,2.13245918769807
0,0,0,0,2.12721707932198
0,0,0,0,2.1218269521043
0,0,0,0,2.116288912466
0,0,0,0,2.11060311066591
0,0,0,0,2.10476974085401
0,0,0,0,2.09878904110953
0,0,0,0,2.09266129346413
0,0,0,0,2.08638682390972
0,0,0,0,2.07996600239125
0,0,0,0,2.07339924278412
0,0,0,0,2.06668700285642
0,0,0,0,2.05982978421566
0,0,0,0,2.05282813224034
0,0,0,0,2.04568263599604
0,0,0,0,2.0383939281362
0,0,0,0,2.03096268478736
0,0,0,0,2.02338962541924
0,0,0,0,2.01567551269925
0,0,0,0,2.00782115233171
0,0,0,0,1.99982739288174
0,0,0,0,1.99169512558383
0,0,0,0,1.98342528413506
0,0,0,0,1.97501884447316
0,0,0,0,1.96647682453936
0,0,0,0,1.95780028402603
0,0,0,0,1.9489903241093
0,0,0,0,1.94004808716665
0,0,0,0,1.93097475647953
0,0,0,0,1.92177155592108
0,0,0,0,1.91243974962909
0,0,0,0,1.90298064166428
0,0,0,0,1.89339557565381
0,0,0,0,1.88368593442048
0,0,0,0,1.87385313959733
0,0,0,0,1.86389865122799
0,0,0,0,1.85382396735282
0,0,0,0,1.84363062358091
0,0,0,0,1.83332019264815
0,0,0,0,1.82289428396139
0,0,0,0,1.81235454312889
0,0,0,0,1.80170265147715
0,0,0,0,1.79094032555422
0,0,0,0,1.78006931661973
0,0,0,0,1.76909141012159
0,0,0,0,1.75800842515976
0,0,0,0,1.74682221393698
0,0,0,0,1.73553466119668
0,0,0,0,1.72414768364828
0,0,0,0,1.71266322938003
0,0,0,0,1.70108327725936
0,0,0,0,1.68940983632115
0,0,0,0,1.67764494514377
0,0,0,0,1.6657906712134
0,0,0,0,1.65384911027642
0,0,0,0,1.64182238568021
0,0,0,0,1.62971264770262
0,0,0,0,1.61752207286993
0,0,0,0,1.60525286326383
0,0,0,0,1.59290724581729
0,0,0,0,1.5804874715996
0,0,0,0,1.56799581509082
0,0,0,0,1.55543457344554
0,0,0,0,1.54280606574639
0,0,0,0,1.53011263224729
0,0,0,0,1.51735663360663
0,0,0,0,1.50454045011057
0,0,0,0,1.49166648088664
0,0,0,0,1.4787371431077
0,0,0,0,1.46575487118651
0,0,0,0,1.45272211596113
0,0,0,0,1.43964134387113
0,0,0,0,1.42651503612499
0,0,0,0,1.41334568785876
0,0,0,0,1.40013580728608
0,0,0,0,1.38688791483989
0,0,0,0,1.37360454230598
0,0,0,0,1.36028823194839
0,0,0,0,1.34694153562716
0,0,0,0,1.33356701390828
0,0,0,0,1.32016723516561
0,0,0,0,1.30674477467773
0,0,0,0,1.29330221371555
0,0,0,0,1.27984213862314
0,0,0,0,1.26636713989346
0,0,0,0,1.2528798112366
0,0,0,0,1.23938274864207
0,0,0,0,1.22587854943528
0,0,0,0,1.21236981132835
0,0,0,0,1.19885913146541
0,0,0,0,1.18534910546286
0,0,0,0,1.17184232644462
0,0,0,0,1.15834138407288
0,0,0,0,1.14484886357445
0,0,0,0,1.13136734476307
0,0,0,0,1.11789940105805
0,0,0,0,1.10444759849941
0,0,0,0,1.09101449476
0,0,0,0,1.07760263815483
0,0,0,0,1.06421456664794
0,0,0,0,1.05085280685725
0,0,0,0,1.03751987305773
0,0,0,0,1.02421826618315
0,0,0,0,1.01095047282696
0,0,0,0,0.997718964242637
0,0,0,0,0.984526195343804
0,0,0,0,0.971374603704712
0,0,0,0,0.958266608561369
0,0,0,0,0.945204609813805
0,0,0,0,0.93219098702997
0,0,0,0,0.919228098451618
0,0,0,0,0.906318280002739
0,0,0,0,0.893463844300949
0,0,0,0,0.880667079672366
0,0,0,0,0.867930249170441
0,0,0,0,0.855255589599278
0,0,0,0,0.842645310541887
0,0,0,0,0.830101593393972
0,0,0,0,0.817626590403732
0,0,0,0,0.805222423718175
0,0,0,0,0.792891184436593
0,0,0,0,0.780634931671577
0,0,0,0,0.768455691618295
0,0,0,0,0.756355456632407
0,0,0,0,0.744336184317374
0,0,0,0,0.732399796621481
0,0,0,0,0.72054817894538
0,0,0,0,0.708783179260472
0,0,0,0,0.697106607238926
0,0,0,0,0.685520233395668
0,0,0,0,0.674025788243085
0,0,0,0,0.662624961458873
0,0,0,0,0.6513194010677
0,0,0,0,0.640110712637071
0,0,0,0,0.629000458488135
0,0,0,0,0.617990156921828
0,0,0,0,0.607081281460944
0,0,0,0,0.596275260108679
0,0,0,0,0.585573474624152
0,0,0,0,0.574977259815378
0,0,0,0,0.564487902850265
0,0,0,0,0.554106642586115
0,0,0,0,0.543834668918043
0,0,0,0,0.533673122146919
0,0,0,0,0.523623092367137
0,0,0,0,0.513685618874824
0,0,0,0,0.503861689596758
0,0,0,0,0.4941522405406
0,0,0,0,0.484558155266667
0,0,0,0,0.475080264381814
0,0,0,0,0.465719345055629
0,0,0,0,0.456476120559471
0,0,0,0,0.447351259828599
0,0,0,0,0.438345377047755
0,0,0,0,0.429459031260499
0,0,0,0,0.420692726002645
0,0,0,0,0.412046908960023
0,0,0,0,0.403521971650877
0,0,0,0,0.395118249132533
0,0,0,0,0.386836019735352
0,0,0,0,0.378675504818837
0,0,0,0,0.370636868555446
0,0,0,0,0.362720217739459
0,0,0,0,0.354925601621677
0,0,0,0,0.347253011770142
0,0,0,0,0.339702381957003
0,0,0,0,0.33227358807165
0,0,0,0,0.324966448060144
0,0,0,0,0.317780721891096
0,0,0,0,0.310716111548038
0,0,0,0,0.303772261048278
0,0,0,0,0.296948756488387
0,0,0,0,0.290245126116188
0,0,0,0,0.283660840429394
0,0,0,0,0.277195312300746
0,0,0,0,0.270847897129777
0,0,0,0,0.264617893020992
0,0,0,0,0.258504540988562
0,0,0,0,0.25250702518736
0,0,0,0,0.246624473170315
0,0,0,0,0.240855956171974
0,0,0,0,0.235200489418186
0,0,0,0,0.229657032461738
0,0,0,0,0.22422448954394
0,0,0,0,0.218901709981839
0,0,0,0,0.213687488581115
0,0,0,0,0.208580566074361
0,0,0,0,0.203579629584631
0,0,0,0,0.198683313114116
0,0,0,0,0.193890198057667
0,0,0,0,0.18919881374111
0,0,0,0,0.184607637984038
0,0,0,0,0.180115097686914
0,0,0,0,0.17571956944228
0,0,0,0,0.171419380169841
0,0,0,0,0.167212807775203
0,0,0,0,0.163098081831957
0,0,0,0,0.159073384287018
0,0,0,0,0.155136850188773
0,0,0,0,0.151286568437944
0,0,0,0,0.147520582560797
0,0,0,0,0.143836891504498
0,0,0,0,0.14023345045422
0,0,0,0,0.1367081716719
0,0,0,0,0.133258925356132
0,0,0,0,0.129883540523087
0,0,0,0,0.126579805908016
0,0,0,0,0.123345470887113
0,0,0,0,0.120178246419339
0,0,0,0,0.117075806007929
0,0,0,0,0.114035786681221
0,0,0,0,0.111055789992444
0,0,0,0,0.108133383038155
0,0,0,0,0.105266099494928
0,0,0,0,0.102451440673905
0,0,0,0,0.0996868765928387
0,0,0,0,0.0969698470653118
0,0,0,0,0.0942977628065673
0,0,0,0,0.0916680065557302
0,0,0,0,0.0890779342138545
0,0,0,0,0.0865248759974048
0,0,0,0,0.0840061376068079
0,0,0,0,0.0815190014095045
0,0,0,0,0.0790607276371132
0,0,0,0,0.0766285555962482
0,0,0,0,0.0742197048924146
0,0,0,0,0.0718313766666203
0,0,0,0,0.0694607548440737
0,0,0,0,0.0671050073945695
0,0,0,0,0.0647612876038798
0,0,0,0,0.0624267353558314


==> data/admm/different_initial_point_violation.csv <==
0.00149519713840296,0.0154356157818596,0.374347147781469,0.568944826622838,0.606586327929707
0.00136567048730951,0.0129667315040167,0.374450440394547,0.125645580934019,0.450630985776011
0.000528336856173484,0.00660753149286752,0.0901497779307495,0.296776577361258,0.328222921898277
9.74501061146715e-05,0.000392742527591139,0.0270873261133561,0.20833445354144,0.192055342797192
0,0.00264264110629409,0.0292618359958363,0.102327034644664,0.0913698246276748
0,0.00478914141221187,0.0384014804748555,0.038921756486292,0.0480572579120391
0,0.00580558409936338,0.042012408876796,0.0678195036099294,0.0669344848957503
0,0.00569778579273894,0.0375649703952371,0.0354215423916191,0.0233411742644191
0,0.00473259532639059,0.0297656501353916,0.0273182723920737,0.0233904800242223
0,0.00321060481891422,0.0196555614334001,0.0231222579540786,0.0318161963010339
0,0.00144030982934762,0.00921056848733248,0.0306703526321239,0.0347222335849842
0,0.000574637226614438,0.00564307091605287,0.0318740941604403,0.0310758155418103
0,0.00169954417374629,0.014729423827391,0.0279714056437347,0.0235329848986112
0,0.00265000080318534,0.0203265129276464,0.0219939041289338,0.023391348486305
0,0.00305863154469943,0.0221461578335127,0.0190257489811136,0.0232152697288992
0,0.00294559466342181,0.0204800107567888,0.0171776440492204,0.0230166013041668
0,0.00240654023676534,0.0160801432172355,0.01279623472795,0.0228228152174973
0,0.00158676287282866,0.0105974300621368,0.0128544669194897,0.0226551666277766
0,0.000651871590100828,0.00501448260529647,0.0162873776927119,0.0225278954353116
0,0.000454480151075742,0.00282812113461717,0.0168539202911113,0.0224477006672136
0,0.000961656649405507,0.00767589530260071,0.014890856377485,0.0224136426162023
0,0.00142978294734664,0.0106972390129496,0.0116638293398066,0.0224175292603693
0,0.00161233998159482,0.0117206692541166,0.00975055165330607,0.0224450404558099
0,0.00152492657650671,0.0108901758318739,0.00812951768354742,0.0224778247489578
0,0.00122139399050214,0.00859807722030381,0.00545218293426197,0.0224964602525727
0,0.000779976431219742,0.00573933922798142,0.00670911820017184,0.0224837299476418
0,0.000287845815126753,0.00275543229269026,0.00858235555052345,0.0224274062655427
0,0.00029807367425394,0.00140596114562852,0.0089341389342269,0.022321835436275
0,0.000538923760984966,0.0039984753371527,0.00800758126077938,0.0221680171318246
0,0.000768338189076512,0.00562977844514956,0.00632236569241029,0.0219723689123957
0,0.000847639916945475,0.00620341510240285,0.00477665801641836,0.0217447019601082
0,0.000787555695579978,0.00579084097087157,0.00400309105465002,0.0214960031662902
0,0.000618152920096482,0.00459643101978657,0.00444678356492456,0.0212364777280547
0,0.000381399072090116,0.00308421866354069,0.00491660311000724,0.0209740960243858
0,0.000150440849812805,0.0025479644664215,0.00535824955466657,0.0207137199775554
0,0.000187131387505257,0.00271883160266329,0.00576743055349271,0.0204567925910457
0,0.000299447619590998,0.00287638827138248,0.00614107458936924,0.0202015369137704
0,0.00041120895548441,0.00302009094888825,0.00647751316859541,0.0199435877680864
0,0.000444270551465342,0.00328986368493878,0.00677640286097786,0.0196769464130926
0,0.000405544791782342,0.00326407272427176,0.00703843247463648,0.0193951053722078
0,0.000311692761227,0.00336354325180335,0.00726490673017877,0.0190921572798809
0,0.000185146768526767,0.00344752843447246,0.00745730991519594,0.0187637007946055
0,0.000169860785409037,0.00351572110994683,0.0076169351447018,0.0184073996313511
0,0.000169668344166873,0.00356785412651112,0.0077446315883774,0.018023129327853
0,0.000168738373643507,0.00360370711586896,0.00784068827506079,0.0176127364605441
0,0.000219604546590646,0.00362311634116641,0.00790484729377217,0.0171795091661787
0,0.000232552675804021,0.00362598629466079,0.00793642261190419,0.0167274977177779
0,0.000208618578448783,0.00361230136912208,0.00793449085479103,0.0162608262971533
0,0.000158852103499862,0.00358213587452308,0.00789811505643817,0.0157831110803086
0,0.000155161134477555,0.00353566090970775,0.00782656147746363,0.0152970593342122
0,0.000151064966288417,0.00347314705564164,0.00771947421520197,0.0148042816463725
0,0.000146570803031931,0.00339496244761867,0.00757698290495207,0.0143053120565478
0,0.000141669825837965,0.00330156643128995,0.00739973367908847,0.0137998017693237
0,0.000136343660211591,0.0031934996338451,0.00718884920552892,0.0132868320990832
0,0.000130571786359057,0.00307137179578787,0.00694583614202143,0.0127652816868797
0,0.000124338493733278,0.00293584901149768,0.00667246501862268,0.0122341822632348
0,0.000117638267873033,0.0027876420408888,0.00637064782199964,0.0116930062571852
0,0.000110478931071856,0.002627497060888,0.00604233375411262,0.0111418469478925
0,0.000102882340808741,0.00245618968228009,0.0056894361062188,0.0105814744384692
0,9.48828895429576e-05,0.00227452238750619,0.00531379519108438,0.0100132740383367
0,0,0.0020833248969184,0.00491717537386338,0.00943909309108512
0,0,0.00188345647439994,0.0045012892003235,0.00886103447396835
0,0,0.0016758089172404,0.0040678386499578,0.00828123852132737
0,0,0.00146130895945773,0.00361856257702603,0.00770169067446028
0,0,0.00124091902242693,0.00315528024357128,0.00712408195063668
0,0,0.0010156356100563,0.0026799231498526,0.00654973624299593
0,0,0.00083067652573604,0.00219455060290849,0.00597960528823124
0,0,0.000654983479223492,0.00170134796287913,0.00541759314745924
0,0,0.000477629647975153,0.00120260958959417,0.00493019433191516
0,0,0.000299451887210811,0.00109638188079886,0.00528664731488304
0,0,0.000313639411037847,0.00102942079294577,0.00564206751879759
0,0,0.000382036409074388,0.000963231738936532,0.00599609141752311
0,0,0.000610344775764687,0.0011596549950042,0.00634836003469541
0,0,0.000836997484426616,0.00157274950773389,0.00669851994655862
0,0,0.00105920372933649,0.00197789126906017,0.00704622519541054
0,0,0.00127602038023028,0.00237336712852915,0.00739114006561836
0,0,0.00148653799566983,0.00275759066452125,0.00773294243399564
0,0,0.00168988168912554,0.00314200307393209,0.00807132724533
0,0,0.00188521205658185,0.00356715661494672,0.00840600960984217
0,0,0.00207172657185214,0.00397330794812167,0.00873672707396828
0,0,0.00224866167793708,0.00435867994173764,0.00906324075839127
0,0,0.00241529560897838,0.00472158921263838,0.00938533525214391
0,0,0.00257095180434072,0.00506045106872371,0.00970281735721373
0,0,0.00271500265170294,0.00537378628101434,0.0100155139551492
0,0,0.00284687323506713,0.0056602291599786,0.0103232693855927
0,0,0.00296604476848783,0.00591853622028982,0.0106259427698213
0,0,0.00307205745738887,0.00614759467505613,0.0109234056787106
0,0,0.00316451262804529,0.00634643007715971,0.0112155404462702
0,0,0.00324307407911542,0.00651421258326854,0.011502239289623
0,0,0.00330746871423782,0.00665026151601772,0.0117834042418678
0,0,0.00335748659346299,0.00675404810753691,0.0120589477633201
0,0,0.00339298058299933,0.00682519649610616,0.012328793791743
0,0,0.00341386578533645,0.00686348319802907,0.0125928789373859
0,0,0.00342011890092755,0.00686883537663746,0.0128511535279211
0,0,0.00341177761935643,0.00684132827414496,0.0131035822561808
0,0,0.00338894007579782,0.00678118216085424,0.0133501442669612
0,0,0.00335176435052945,0.00668875909724195,0.0135908326207353
0,0,0.00330046794531202,0.00656455971033351,0.0138256531736755
0,0,0.00323532714636124,0.00640922007291733,0.0140546229987573
0,0,0.00315667618054716,0.00628109438496283,0.0142777685303169
0,0,0.0030649060864619,0.00616211145734624,0.0144951236382603
0,0,0.0029604632493539,0.00602182879469965,0.0147067278282834
0,0,0.00284384758155468,0.00586093538587118,0.0149126247261863
0,0,0.00271561036104856,0.00568020281399301,0.0151128609467462
0,0,0.00257635176482612,0.00548048687738523,0.0153074853816098
0,0,0.00242671814743525,0.00526272714597703,0.015496548877322
0,0,0.00226739911801027,0.00502794442111582,0.0156801042231807
0,0,0.00209912446253352,0.00477723638265348,0.0158582063354989
0,0,0.00192266094525895,0.00451177191503871,0.0160309125128559
0,0,0.00173880900786144,0.0042327846842713,0.0161982826452556
0,0,0.00154839937061374,0.00394156649734018,0.0163603792850356
0,0,0.00135228952950686,0.00363946084385847,0.016517267523043
0,0,0.00115136013830536,0.0033278568371875,0.0166690146533092
0,0,0.000946511265299627,0.0030081835832434,0.0168156896467228
0,0,0.000738658520103741,0.00268190484724973,0.0169573624837222
0,0,0.000528729054583038,0.00235051378753515,0.0170941034143623
0,0,0.000320883330757443,0.00201552749179651,0.0172259822198866
0,0,0.000263323454769593,0.00167848108119606,0.0173530675438827
0,0,0.000338209070906204,0.00134092122608098,0.0174754263455769
0,0,0.00049771644751867,0.00178338310049153,0.0175931235063323
0,0,0.000655022453241505,0.00223607513438637,0.0177062215968672
0,0,0.000809444492658962,0.00268102411079918,0.0178147807908685
0,0,0.00096031743749414,0.00311642342238616,0.0179188588935321
0,0,0.00111371408020289,0.00354320562129867,0.0180185114430657
0,0,0.00130078329372793,0.00397015866559747,0.0181137918400344
0,0,0.00148094579294966,0.00438217373970579,0.0182047514631618
0,0,0.00165342257559759,0.00477762955937328,0.0182914397393794
0,0,0.00181747151854597,0.00515499002180281,0.0183739041485085
0,0,0.00197239067987948,0.00551280919221264,0.0184521901566844
0,0,0.00211752140843324,0.00584973559137453,0.0185263410853169
0,0,0.00225225124652484,0.00616451583538774,0.0185963979323353
0,0,0.00237601661130432,0.00645599769373617,0.0186623991685436
0,0,0.00248830524040913,0.00672313263673208,0.0187243805337877
0,0,0.00258865838854866,0.00696497794003298,0.018782374855522
0,0,0.00267667276323505,0.00718069840440616,0.0188364119071453
0,0,0.00275200218996494,0.00736956773625541,0.0188865183162987
0,0,0.00281435899950913,0.00753096962145422,0.0189327175254906
0,0,0.00286351513233599,0.00766439851399336,0.0189750298002087
0,0,0.00289930295736723,0.00776946015320829,0.019013472274027
0,0,0.00292161580409941,0.00784587181923951,0.019048059016797
0,0,0.00293040820856397,0.00789346233536004,0.0190788011110375
0,0,0.00292569587467748,0.00791217182673226,0.0191057067231047
0,0,0.00290755535333972,0.00790205124660009,0.0191287811578564
0,0,0.00287612344230442,0.00786326168153534,0.0191480268906554
0,0,0.00283159631050647,0.00779607344613964,0.0191634435783168
0,0,0.00277422835129287,0.0077008649740819,0.0191750280443158
0,0,0.00270433076994381,0.0075781215065952,0.0191827742505134
0,0,0.00262226991200987,0.00742843357215167,0.0191866732602833
0,0,0.00252846534030715,0.00725249524287769,0.0191867132019057
0,0,0.00242338766985487,0.00705110214540428,0.0191828792399528
0,0,0.00230755617153025,0.00682514919726729,0.0191751535606675
0,0,0.00218153615668482,0.00657562803545864,0.0191635153750164
0,0,0.00204593615634907,0.00630362410175006,0.0191479409405646
0,0,0.00190140490989912,0.00601031335011876,0.0191284036010064
0,0,0.00174862817916979,0.00569695854483571,0.0191048738404028
0,0,0.00158832540494322,0.00536490512313798,0.0190773193481306
0,0,0.00142124622357656,0.00501557660338742,0.0190457050902972
0,0,0.00124816686223941,0.00465046952765735,0.019009993383861
0,0,0.00107020695948545,0.00427114793627592,0.0189701439707649
0,0,0.00093111211835295,0.00387923738057788,0.0189261140907862
0,0,0.000789119074282973,0.00348212447936647,0.0188778585533081
0,0,0.000644860623973342,0.00308549770343208,0.0188253298095784
0,0,0.000498978425081842,0.00268151989180407,0.0187684780280693
0,0,0.000352120135078349,0.00227191343342151,0.0187072511761571
0,0,0.000214441376626462,0.00185842852087034,0.0186415951115174
0,0,0.00025993773783109,0.00166637283816312,0.0185714536863614
0,0,0.000443193488862514,0.00198050729878124,0.0184967688670775
0,0,0.000630454153799642,0.00229454337070817,0.018417480871072
0,0,0.000814514580360304,0.00260404505705014,0.0183335283218169
0,0,0.00099457766964603,0.00290766226873174,0.0182448484223408
0,0,0.00116986857480236,0.00320408031702635,0.018151377146932
0,0,0.00133963793519856,0.00349202535986903,0.0180530494504377
0,0,0.00150316495537384,0.00377026944970499,0.0179497994945135
0,0,0.00165976031796222,0.00403763516100031,0.0178415608903064
0,0,0.00180876892135051,0.00429299978435005,0.0177282669573566
0,0,0.00194957243431346,0.00453529908297284,0.0176098509988704
0,0,0.00208159166129068,0.00476353061588591,0.0174862465938821
0,0,0.00220428871329911,0.00497675663990271,0.01735738790712
0,0,0.00231716898070131,0.00517410660950418,0.017223210017537
0,0,0.00241978290516093,0.00535477929941713,0.0170836492664961
0,0,0.00251172754910883,0.00551804457926874,0.0169386436264267
0,0,0.00259264796190881,0.00566324487291281,0.0167881330904898
0,0,0.00266223834264789,0.00578979633693155,0.0166320600833882
0,0,0.00272024300008417,0.0058971897934384,0.0164703698930019
0,0,0.00276645711076304,0.00598499145168535,0.0163030111220466
0,0,0.00280072727667099,0.00605284345119433,0.0161299361585021
0,0,0.0028229518840413,0.00610046425625116,0.0159511016631309
0,0,0.00283308126507242,0.00612764892774004,0.0157664690720652
0,0,0.00283111766439004,0.00613426929355754,0.0155760051121264
0,0,0.00281711501209383,0.00612027403337068,0.0153796823262988
0,0,0.00279117850520913,0.00608568868744364,0.0151774796065569
0,0,0.00275346399933643,0.00603061559283125,0.0149693827310267
0,0,0.00270417721228497,0.00595523374364565,0.0147553849022495
0,0,0.00264357274151231,0.00585979856556629,0.0145354872830725
0,0,0.00257195289729564,0.00574464158853216,0.014309699526412
0,0,0.00248966635375125,0.0056101699958454,0.0140780402948522
0,0,0.00239710662010484,0.00545686602297113,0.0138405377657189
0,0,0.00229471033501699,0.00528528617531515,0.0135972301169591
0,0,0.00218295538728125,0.00509606023138764,0.0133481659888684
0,0,0.00206235886684328,0.00488988999613243,0.0130934049164368
0,0,0.00193347485083425,0.00466754776889955,0.012833017726925
0,0,0.00179689203015687,0.00442987449163373,0.012567086897127
0,0,0.00165323118310715,0.00417777754529314,0.0122957068647845
0,0,0.00150314250352906,0.00391222816630338,0.0120189842886705
0,0,0.00134730279207873,0.00363425845990528,0.0117370382520485
0,0,0.00118641252028875,0.00334495799338486,0.0114500004044833
0,0,0.00102119277825138,0.0030454699578471,0.0111580150373536
0,0,0.000852382117859485,0.00273698690057184,0.0108612390888929
0,0,0.000680733304629311,0.00242074602765546,0.0105598420751325
0,0,0.000507009992150614,0.0020980240966979,0.010254005943759
0,0,0.000331983334153962,0.00177013192056458,0.00994392484860127
0,0,0.000191106822087228,0.00143840851402061,0.00962980484324776
0,0,0.000205762424803912,0.00110421492238527,0.00931186349312324
0,0,0.000337084296141765,0.000785432186895779,0.00899032940624066
0,0,0.00046688383274246,0.00115098752010845,0.00866544168377553
0,0,0.000594590165694853,0.00151270373977114,0.00833744929256804
0,0,0.000719644959941868,0.00186892387379606,0.00800661036263126
0,0,0.000864939908171575,0.00222366319893424,0.00767319141372201
0,0,0.00102287102304274,0.00257997816494079,0.00733746651598648
0,0,0.00117539615512102,0.00292585031144763,0.00699971639060726
0,0,0.00132185724158623,0.00325972008099348,0.00666022745724576
0,0,0.00146162526772872,0.00358008896792938,0.00631929083584319
0,0,0.00159410307675428,0.00388552546335724,0.00597720131104863
0,0,0.00171872802530432,0.00417467052978909,0.00563425626807601
0,0,0.00183497447152936,0.00444624259795595,0.00529108090782981
0,0,0.00194235608362114,0.00469904208545896,0.00495190604076025
0,0,0.00204042795782469,0.00493195544358566,0.0046127411264834
0,0,0.00212878853610693,0.00514395874443663,0.00427386743633766
0,0,0.00220708131483621,0.00533412082536033,0.00393556391631109
0,0,0.00227499633700964,0.00550160601162419,0.00359810627318578
0,0,0.00233227146175297,0.0056456764398462,0.00326176608992812
0,0,0.00237869340599003,0.00576569400892474,0.00292680997705198
0,0,0.00241409855433988,0.00586112198147004,0.00259349876620167
0,0,0.00243837353443774,0.0059315262609449,0.00285995718941659
0,0,0.00245145555599768,0.00597657636683807,0.00317165818259876
0,0,0.0024533325130297,0.00599604612710303,0.0034776703468484
0,0,0.00244404284970523,0.00598981410374377,0.00377792003807991
0,0,0.00242367519142431,0.0059578637631309,0.00407236648074726
0,0,0.00239236774368617,0.00590028339796189,0.00436100153717472
0,0,0.00235030746240134,0.00581726580287412,0.00464384923027298
0,0,0.00229772900031,0.00570910770079303,0.00492096502193497
0,0,0.00223491343519283,0.00557620891232885,0.00519243485180723
0,0,0.00216218678657565,0.00541907125614813,0.00545837394348668
0,0,0.00207991832863436,0.00523829716439919,0.00572888889101322
0,0,0.00198851870800559,0.00503458799414591,0.00599450837824109
0,0,0.00188843787618789,0.00480874201349943,0.00625513480412653
0,0,0.00178016284717972,0.00456165203985229,0.00651093541401401
0,0,0.00166421529193023,0.0042943027073945,0.00676209639459555
0,0,0.00154114898206748,0.00400776734198513,0.0070088207747429
0,0,0.001411547096209,0.00370320442347158,0.00725132621583306
0,0,0.00127601940293223,0.00338185361867466,0.00748984271115383
0,0,0.00113519933518266,0.00304503137242298,0.0078882085096581
0,0,0.000989740971504255,0.00269412604912761,0.00828494984745418
0,0,0.000840315939985348,0.00233059262329857,0.00867460104018933
0,0,0.000687610261204841,0.00203514601036925,0.00905637679722582
0,0,0.000532321146737014,0.00178063171113435,0.00942951095385258
0,0,0.000397501622267926,0.00152028301594981,0.00979326020924839
0,0,0.000274840167621415,0.00125539953017006,0.0101469077456495
0,0,0.000151699742021172,0.00107293347265913,0.0104897667023691
0,0,0.000159413496894079,0.00105624423772216,0.0108211834824366
0,0,0.000258097405381436,0.00103924564433361,0.0111405408695106
0,0,0.000414025892163772,0.00102207312269159,0.0114472609347908
0,0,0.000567614575943315,0.00124454036991017,0.0117408077161918
0,0,0.00071819185767133,0.00164430599424109,0.0120206896538195
0,0,0.000865103068766637,0.00203821869565926,0.0122864617680346
0,0,0.00100771324315149,0.0024245749097174,0.0125377275686222
0,0,0.00114540977163927,0.00280170306931676,0.0127741406858283
0,0,0.00127760492867884,0.00316797181996714,0.0129954062162563
0,0,0.00140373826253107,0.00352179803703498,0.0132012817788172
0,0,0.00152327884103454,0.00386165459086962,0.0133915782780681
0,0,0.00163572734617937,0.00418607780976146,0.0135661603743429
0,0,0.00174061801173733,0.0044936745953093,0.0137249466620656
0,0,0.00183752039918228,0.00478312914977735,0.0138679095595179
0,0,0.00192604100805413,0.0050532092802141,0.0139950749151156
0,0,0.00200582471777203,0.00530277224931197,0.0141065213369122
0,0,0.00207655605867518,0.0055307701480373,0.014202379253599
0,0,0.00213796031075505,0.00573625476980763,0.0142828297167066
0,0,0.0021898044291527,0.00591838197032601,0.0143481029550192
0,0,0.00223189779600844,0.00607641550099824,0.014398476693417
0,0,0.00226409279869996,0.0062097303071125,0.0144342742494298
0,0,0.00228628523486996,0.00631781528462724,0.0144558624217538
0,0,0.00229841454495694,0.00640027549149422,0.014463649185824
0,0,0.00230046387319713,0.00645683381099776,0.0144580812122708
0,0,0.00229245995828789,0.00648733206567689,0.01443964122471
0,0,0.00227447285509694,0.00649173158111105,0.0145719916331627
0,0,0.00224661548898916,0.00647011319931598,0.0147604559587368
0,0,0.00220904304453332,0.00642267674182584,0.0149576735332111
0,0,0.00216195219055934,0.00634973992287718,0.0151514678387144
0,0,0.00210558014377935,0.00625173671358284,0.0153414086255066
0,0,0.00204020357346502,0.00612921515872267,0.0155270555491091
0,0,0.00196613735001036,0.0059828346488871,0.0157079604372441
0,0,0.00188373314059948,0.00581336265228843,0.0158836695924447
0,0,0.00179337785565312,0.00562167091266896,0.0160537261163923
0,0,0.00169549195024851,0.00540873112242332,0.0162176722421963
0,0,0.00159052758528841,0.00517561008332237,0.0163750516611428
0,0,0.00147896665383687,0.00492346437105654,0.0165254118308319
0,0,0.00136131867873657,0.0046535345241418,0.0166683062521208
0,0,0.00123811858836015,0.004367138782466,0.016803296702861
0,0,0.00110992437812238,0.00406566640577341,0.0169299554170592
0,0,0.000977314666174733,0.00375057060754613,0.0170478671987915
0,0,0.000840886152499443,0.00342336114488015,0.0171566314609351
0,0,0.000701250991417324,0.00308559660988897,0.0172558641795514
0,0,0.000559034088282812,0.00273887647272317,0.0173451997555253
0,0,0.000414870331869877,0.00238483293028993,0.0174242927758445
0,0,0.000269401774618649,0.00202548398784377,0.017492819667651
0,0,0.000123274773511844,0.00167456021676601,0.0175504802389483
0,0,0.000109490687126845,0.00133913266658048,0.0175969991005187
0,0,0.000168364933246484,0.00136693724479647,0.0176321269642786
0,0,0.000312589416955694,0.00145349734434189,0.0176556418138969
0,0,0.000454901676644248,0.00173469020568154,0.0176673499440513
0,0,0.000594677146827288,0.00201236278168498,0.0176670868652165
0,0,0.000731304171531721,0.00228525779034996,0.0176547180713224
0,0,0.000864186751034279,0.00255213845205993,0.0176301396680511
0,0,0.000992747216061213,0.00281179477225907,0.0175932788599175
0,0,0.00111642881592131,0.00306304966055365,0.0175440942946433
0,0,0.00123469820751251,0.00330476484065373,0.0174825762636841
0,0,0.00134704783270689,0.00353584650919142,0.0174087467581082
0,0,0.00145299817226732,0.00375525070627605,0.0173226593793973
0,0,0.00155209986517485,0.00396198836578976,0.0172243991051095
0,0,0.00164393568303156,0.00415513001874931,0.0171140819097761
0,0,0.00172812235005043,0.00433381012838965,0.0169918542418615
0,0,0.00180431220002469,0.00449723104078217,0.016857892358148
0,0,0.00187219466259053,0.00464466653961162,0.0167124015174868
0,0,0.00193149757203959,0.0047754649980942,0.0165556150365249
0,0,0.00198198829289684,0.00488905212480009,0.0163877932107266
0,0,0.00202347465744521,0.00498493330329655,0.0162092221048334
0,0,0.00205580571135305,0.00506269552800237,0.0160202122177328
0,0,0.00207887226452677,0.00512200894045747,0.0158210970276594
0,0,0.00209260724527835,0.00516262797139017,0.0156122314245854
0,0,0.00209698585685275,0.00518439209451435,0.0153939900376754
0,0,0.00209202553630977,0.0051872261981496,0.0151667654666711
0,0,0.00207778571669204,0.00517114058039775,0.0149309664270781
0,0,0.00205436739433831,0.00513623057306672,0.0146870158200085
0,0,0.00202191250411657,0.00508267579880878,0.0144353487384332
0,0,0.00198060310625514,0.00501073906520114,0.0141764104224759
0,0,0.00193066038934064,0.00492076489887039,0.0139106541771033
0,0,0.00187234349492671,0.00481317772236003,0.0136385392662185
0,0,0.00180594817005825,0.00468847967637395,0.0133605287976497
0,0,0.00173180525485275,0.00454724809037588,0.0130770876138631
0,0,0.00165027901309808,0.00439013260536231,0.0127886802033976
0,0,0.00156176531461075,0.00421785195398003,0.0124957686480067
0,0,0.00146668967885172,0.00403119040505462,0.0121988106202813
0,0,0.00136550519000678,0.00383099388201047,0.0118982574461431
0,0,0.00125869029440151,0.00361816576755133,0.0115945522453319
0,0,0.00114674649172689,0.00339366241026912,0.0112881281669184
0,0,0.00103019593209216,0.00315848835245372,0.0109794067224309
0,0,0.000909578931395427,0.00291369130218036,0.0106687962394938
0,0,0.000785451417889244,0.00266035687661054,0.0103656923873018
0,0,0.000658382323127565,0.00239960314722495,0.0100644338901798
0,0,0.000528950930691524,0.00213257502125583,0.00976193195987603
0,0,0.000397744196209665,0.00186043849675405,0.00945849878441292
0,0,0.000265354052205818,0.00158437483138554,0.00915443146549644
0,0,0.000132374711226041,0.00130557466706308,0.0088500113791443
0,0,4.49764742884717e-05,0.00102523215379455,0.00854550365648761
0,0,0,0.000775339103715411,0.00824115678487032
0,0,0,0.000927806476291537,0.00793720232839892
0,0,0,0.00123718689729788,0.00763385476606859
0,0,0,0.00154557005599637,0.00733131144472561
0,0,0,0.0018577564317494,0.00702975264320861
0,0,0,0.00216282047107585,0.00672934174327788
0,0,0,0.00245933182903837,0.00643022550218481
0,0,0,0.00274590131589791,0.00613253442111894
0,0,0,0.0030211875839013,0.00583638320321395
0,0,0,0.00328390354942742,0.00556019499704097
0,0,0,0.00353282251156276,0.0053550613323651
0,0,0,0.00376678393199825,0.0051442996200128
0,0,0,0.00398469884521591,0.00492812692407969
0,0,0,0.00418555487211236,0.00470678172611294
0,0,0,0.00436842081438235,0.00449613897613432
0,0,0,0.00453245081104037,0.00428153885657399
0,0,0,0.00467688804229624,0.00410138527154036
0,0,0,0.00480106796955104,0.00392698314880335
0,0,0,0.00490442110347949,0.00375153479588319
0,0,0,0.00498647529498938,0.00357512309224461
0,0,0,0.0050468575462792,0.00339783178807629
0,0,0,0.00508529534126814,0.00321974547917436
0,0,0,0.00510161749637394,0.00304094957975498
0,0,0,0.00509575453401373,0.00286153029279168
0,0,0,0.00506773858235701,0.00268157457749052
0,0,0,0.00501770280584463,0.00250117011356843
0,0,0,0.0049458803718726,0.00232040526202248
0,0,0,0.00485260295990969,0.00213936902213641
0,0,0,0.00473829882024093,0.00195815098451624
0,0,0,0.00460349039058303,0.00177684127999145
0,0,0,0.00444879148005367,0.00159553421666192
0,0,0,0.00427490403144726,0.0014155737592354
0,0,0,0.00408261447449973,0.00123580262302192
0,0,0,0.00387278968483235,0.00106709634391799
0,0,0,0.00364637256553943,0.00131352921643063
0,0,0,0.00340437727090417,0.00155847499831818
0,0,0,0.00314788409444805,0.0018019535865752
0,0,0,0.00287803404638098,0.00204397842847287
0,0,0,0.00259602314844715,0.00228455633917762
0,0,0,0.0023030964770738,0.0025236873803276
0,0,0,0.00200054198852154,0.00276136479718303
0,0,0,0.00169071073532812,0.00299757501168346
0,0,0,0.00149045900050476,0.00323229766846439
0,0,0,0.00128528868577671,0.00346550573066534
0,0,0,0.00107621610721503,0.00369716562217864
0,0,0,0.000864274115473518,0.0039272374128127
0,0,0,0.000650507327605854,0.00415567504275982
0,0,0,0.000435967244686863,0.00438242658264865
0,0,0,0.000622542269070187,0.00460743452543499
0,0,0,0.000939952323172039,0.00483063610636586
0,0,0,0.00125353731183997,0.00505196364726734
0,0,0,0.00157125411039682,0.00527134492145725
0,0,0,0.00188217261204204,0.00548870353566339
0,0,0,0.00218503651313301,0.00570395932541534
0,0,0,0.00247863374433505,0.00591702876051448
0,0,0,0.0027618012486027,0.00612782535731793
0,0,0,0.0030334294248997,0.00633626009473554
0,0,0,0.00329246622762192,0.00654224183101959
0,0,0,0.00353792091587807,0.00674567771860168
0,0,0,0.00376886745072189,0.00694647361443901
0,0,0,0.00398444754201344,0.00714453448352659
0,0,0,0.00418387334973888,0.00733976479345466
0,0,0,0.00436642984727281,0.00753206889808933
0,0,0,0.00453147685618141,0.00772135140866681
0,0,0,0.00467845076370776,0.00790751755081964
0,0,0,0.0048068659350477,0.00809047350623793
0,0,0,0.00491631583292793,0.00827012673788874
0,0,0,0.00500647385686309,0.00844638629790562
0,0,0,0.00507709391384742,0.00861916311744726
0,0,0,0.00512801073118321,0.00878837027801072
0,0,0,0.0051591399207406,0.00895392326385269
0,0,0,0.00517047780226085,0.00911574019531958
0,0,0,0.00516210099144573,0.00927374204306364
0,0,0,0.0051341657566166,0.00942785282323244
0,0,0,0.00508690714576535,0.00957799977389739
0,0,0,0.00502063788395393,0.00972411351322133
0,0,0,0.00493574703933297,0.00986612818131083
0,0,0,0.00483269845462186,0.0100039815893062
0,0,0,0.00471202893980052,0.0101376151276806
0,0,0,0.00457434622105382,0.0102669744936144
0,0,0,0.00442032664074155,0.0114698410124933
0,0,0,0.00425071260335719,0.0112157688203152
0,0,0,0.00406630976311589,0.0110964058846149
0,0,0,0.00386798394996055,0.0114299550029121
0,0,0,0.00365665783238905,0.0117033008505423
0,0,0,0.0034333073175416,0.0119280209896593
0,0,0,0.00319895769140477,0.0121268900511459
0,0,0,0.00295467950471998,0.0123159169300322
0,0,0,0.00270158421315966,0.0124997532080043
0,0,0,0.0024408195834732,0.0126753919844924
0,0,0,0.00218026409815955,0.0128379157349435
0,0,0,0.00191816490788652,0.0129843652511601
0,0,0,0.00165205431096535,0.0131147119842338
0,0,0,0.0013831265737963,0.0132308459718101
0,0,0,0.00129039540459575,0.0133350139553006
0,0,0,0.00132529157931571,0.0134287104636547
0,0,0,0.00152327745189157,0.0135123260199768
0,0,0,0.00174342254001725,0.0135853641638438
0,0,0,0.00195969007391478,0.0136468815945087
0,0,0,0.00217116345135238,0.0136958849104946
0,0,0,0.00237695060347448,0.01373157266557
0,0,0,0.00257618764924694,0.0137534322008175
0,0,0,0.00276804234461114,0.0137612476025866
0,0,0,0.00295171731468136,0.0137550694969407
0,0,0,0.00312645306046394,0.013735170855147
0,0,0,0.00329153073467753,0.0137019930053581
0,0,0,0.00344627468420383,0.0136560805082951
0,0,0,0.00359005475942981,0.0135980083063336
0,0,0,0.00372228839317895,0.0135283112129426
0,0,0,0.00384244245400861,0.0134474284638297
0,0,0,0.00395003488032702,0.0133556731428544
0,0,0,0.00404463610302813,0.013253230132812
0,0,0,0.0041258702651259,0.013140179344893
0,0,0,0.00419341624720687,0.0130165361358372
0,0,0,0.00424700850741005,0.0128822987067867
0,0,0,0.00428643774419957,0.0127374927977578
0,0,0,0.00431155138852901,0.0125822063012985
0,0,0,0.00432225393331565,0.0124166095804066
0,0,0,0.00431850710220749,0.0122409605025156
0,0,0,0.00430032986255652,0.0120555959471319
0,0,0,0.00426779828292684,0.011860913486172
0,0,0,0.00422104523460504,0.0116573479324039
0,0,0,0.00416025993469571,0.0114453475137859
0,0,0,0.00408568732675935,0.0112253537010761
0,0,0,0.00399762729353226,0.0109977874471624
0,0,0,0.00389643369512871,0.0107630429549312
0,0,0,0.00378251322531248,0.0105214889769649
0,0,0,0.0036563240780052,0.0102734756837153
0,0,0,0.00351837441619224,0.0100193453671166
0,0,0,0.0033692206358244,0.00975944420822938
0,0,0,0.00320946541821027,0.00949413296205392
0,0,0,0.0030397555657215,0.00923163420604522
0,0,0,0.00286077961739589,0.0089726972825922
0,0,0,0.00267326524316114,0.00870975240889027
0,0,0,0.002477976417876,0.00844325755241548
0,0,0,0.00227571037912933,0.00817367913291334
0,0,0,0.00206729437567243,0.00790148560277171
0,0,0,0.00185358221641407,0.00789116087935376
0,0,0,0.00163545063298065,0.00805758104245291
0,0,0,0.00141379547186254,0.00822412386715154
0,0,0,0.0013305131718907,0.00839041682742303
0,0,0,0.00129686640943244,0.00855609490352732
0,0,0,0.00126284795282905,0.00872080229132599
0,0,0,0.00122856749060019,0.00888419260141382
0,0,0,0.00133880805861172,0.00904592791781778
0,0,0,0.00157496668715665,0.00920567717541665
0,0,0,0.00180605607603465,0.00936311434104453
0,0,0,0.00203813638694295,0.00951792002535462
0,0,0,0.00226613774705725,0.00966976758359206
0,0,0,0.00248576046195481,0.0098183449579658
0,0,0,0.00269599668505449,0.0099633371793067
0,0,0,0.00289588292243637,0.0101044333720699
0,0,0,0.00308450385565504,0.0102413280626367
0,0,0,0.00326099589585854,0.0103737217299292
0,0,0,0.00342455046332846,0.0105013325968051
0,0,0,0.00357441698917754,0.0106238661897998
0,0,0,0.00370990563827872,0.0107410708521961
0,0,0,0.00383038975451819,0.010852629013695
0,0,0,0.00393530803111602,0.0106273650575563
0,0,0,0.00402416641002681,0.0106133131237033
0,0,0,0.0040965397152993,0.0107453295910605
0,0,0,0.00415207302575646,0.0108644964792265
0,0,0,0.00419048279245124,0.0109474503813554
0,0,0,0.00421155770611215,0.0109863031007
0,0,0,0.00421515931923558,0.0109849362488752
0,0,0,0.00420122242667498,0.0109512170948812
0,0,0,0.00416975520756821,0.0108909411031232
0,0,0,0.00412083913030289,0.0108060097991895
0,0,0,0.00405462862101827,0.0106956180694522
0,0,0,0.00397135049493552,0.0105583067858721
0,0,0,0.00387130314868891,0.0103933845908575
0,0,0,0.0037548555108419,0.0102012965963276
0,0,0,0.00362244574699472,0.00998325832429381
0,0,0,0.00347457971536663,0.00974068716508847
0,0,0,0.00331182916851946,0.00947480770821624
0,0,0,0.00313482969701565,0.00918654163026245
0,0,0,0.00294427841129316,0.00887660244362182
0,0,0,0.0027409313589116,0.00854565712592537
0,0,0,0.00252560067556956,0.00819583878763752
0,0,0,0.00229915146991239,0.00783625607375948
0,0,0,0.00206249844409409,0.00745916720854328
0,0,0,0.00181660225431979,0.00706573776589797
0,0,0,0.00156246561809256,0.00665716221543616
0,0,0,0.00135953342790673,0.00623466176009863
0,0,0,0.00120031492742878,0.0057994957358935
0,0,0,0.00103751511603797,0.00535297602572898
0,0,0,0.00087199958760778,0.00489647685727262
0,0,0,0.000704643405503136,0.00443143718847044
0,0,0,0.000536326915331259,0.00395935644605588
0,0,0,0.000490076239248627,0.00348178575464025
0,0,0,0.000649819811233299,0.0030003166090235
0,0,0,0.000920977013631363,0.00279534170235662
0,0,0,0.00119037033928282,0.00299377566907111
0,0,0,0.00146149253886646,0.00318962222089525
0,0,0,0.00172724095020896,0.00338178484030882
0,0,0,0.00198650639322887,0.00356911630358714
0,0,0,0.00223820860294979,0.00375043543254572
0,0,0,0.00248130139724295,0.00392454887613314
0,0,0,0.00271477769158671,0.00409027867045436
0,0,0,0.00293767433126671,0.00424649138537792
0,0,0,0.00314907671301487,0.00439212453770405
0,0,0,0.00334812316988978,0.00452620691962896
0,0,0,0.00353400909515639,0.00464787042218168
0,0,0,0.0037059907830049,0.00475635310767192
0,0,0,0.00386338896608043,0.00485099448505671
0,0,0,0.0040055920319606,0.00493122523298001
0,0,0,0.00413205890285076,0.00499655283254119
0,0,0,0.00424232156486104,0.0050465480362723
0,0,0,0.00433598723524758,0.00508083604616016
0,0,0,0.00441274015793577,0.00509908064758247
0,0,0,0.00447234301949043,0.00534058358375544
0,0,0,0.00451463797946192,0.0055646275401649
0,0,0,0.00453954731072964,0.00576452340972794
0,0,0,0.00454707364709819,0.00593991297124824
0,0,0,0.00453729983701009,0.00609053676691695
0,0,0,0.00451038840383206,0.00621608931187148
0,0,0,0.00446658061479138,0.00631553747622648
0,0,0,0.00440619516229621,0.00665412421300782
0,0,0,0.00432962646309892,0.00674233397829782
0,0,0,0.00423734258257003,0.0067171161237769
0,0,0,0.00412988279324936,0.00674745304356239
0,0,0,0.00400785477883953,0.00673446595891147
0,0,0,0.00387193149689527,0.00674437129976363
0,0,0,0.00372284771562661,0.00672553376725779
0,0,0,0.00356139624245672,0.00668074415414247
0,0,0,0.00338842386421623,0.00661032706668974
0,0,0,0.00320482702108368,0.00651439904372111
0,0,0,0.00301154723854669,0.00639345017119525
0,0,0,0.0028133666035014,0.00624843122545335
0,0,0,0.00261195420934368,0.00608061446067615
0,0,0,0.00240416793027343,0.00589139891942306
0,0,0,0.00219104634648151,0.00568216727914644
0,0,0,0.00197364576365203,0.00545423103558268
0,0,0,0.00175303497303245,0.00520884629788207
0,0,0,0.00153029001092889,0.00494726025620001
0,0,0,0.00146775932455825,0.00467075497273459
0,0,0,0.00166740720782643,0.00441591804413777
0,0,0,0.00186913745961279,0.00447296553265641
0,0,0,0.00206864393380882,0.00453353604789286
0,0,0,0.00226507612343868,0.00459313670437023
0,0,0,0.00245759676500901,0.00465007611255486
0,0,0,0.0026453858805853,0.00470478391266926
0,0,0,0.00282764472829097,0.00475841110798214
0,0,0,0.00300359963660532,0.00481177971147884
0,0,0,0.0031725056992683,0.0048650379118933
0,0,0,0.00333365030929469,0.00491784333887146
0,0,0,0.0034863565124843,0.00496971922014577
0,0,0,0.00362998616283747,0.00502031708868367
0,0,0,0.00376394286438581,0.00506949763331987
0,0,0,0.00388767468606516,0.0051172749937467
0,0,0,0.00400067663834522,0.00516371523786607
0,0,0,0.00410249290233017,0.00520885761888612
0,0,0,0.00419271880393199,0.0052526830107118
0,0,0,0.00427100252745083,0.0052951199057043
0,0,0,0.00433704656446399,0.00533606623036187
0,0,0,0.00439060889530804,0.00537540977674844
0,0,0,0.00443150390165004,0.00541304050253488
0,0,0,0.00445960300967727,0.00544885581927201
0,0,0,0.0044748350643215,0.00548276297477246
0,0,0,0.00447718643569059,0.00551468147948009
0,0,0,0.00446670085953732,0.00554454619589528
0,0,0,0.00444347901419112,0.0055723100744397
0,0,0,0.00440767783693949,0.00559794522838308
0,0,0,0.00435950958341869,0.00570036530271173
0,0,0,0.00429924063417811,0.00580586555966756
0,0,0,0.00422719005326269,0.00589357956525977
0,0,0,0.00414372790442546,0.00596336229827915
0,0,0,0.00404927333146496,0.00601515545494463
0,0,0,0.00394429241018507,0.00604898718696778
0,0,0,0.00382929578060387,0.00606497010920048
0,0,0,0.00370483606928335,0.00606329796394162
0,0,0,0.00357150511300619,0.00604424146724436
0,0,0,0.003429930996456,0.00600814388700127
0,0,0,0.00328077491804743,0.00595541682312206
0,0,0,0.00312472789955082,0.0058865365051694
0,0,0,0.00296250735663883,0.00580204073132023
0,0,0,0.00279485354888948,0.00574036161518376
0,0,0,0.0026225259290788,0.00573610934926039
0,0,0,0.00244629941273725,0.00573016604314247
0,0,0,0.00226696058988124,0.00572260448937689
0,0,0,0.00208530390153816,0.00571350314611518
0,0,0,0.00190212780411686,0.0057029446560436
0,0,0,0.00171823094481888,0.00569101443127917
0,0,0,0.00153440837112676,0.00567779945724711
0,0,0,0.00164005823599037,0.00566338741022965
0,0,0,0.0018430797379877,0.00564786611983015
0,0,0,0.00204228649642454,0.00563132335009053
0,0,0,0.00223673396116472,0.00561384682734523
0,0,0,0.00242549976766662,0.0055955244169057
0,0,0,0.0026076881786027,0.00557644434226745
0,0,0,0.00278243440480512,0.00555669534991066
0,0,0,0.00294890877972301,0.0055363667453614
0,0,0,0.00310632076242934,0.00551554825667455
0,0,0,0.00325392274529672,0.00549432971423547
0,0,0,0.00339362187527745,0.00547280056549615
0,0,0,0.00352511971539073,0.00545104926604545
0,0,0,0.0036444806249683,0.00542916260189774
0,0,0,0.00375114800374469,0.0054072250015138
0,0,0,0.00384462542223235,0.0053853178907256
0,0,0,0.00392447879389751,0.00536351913165301
0,0,0,0.00399033822475502,0.00534190257059575
0,0,0,0.00404189953319901,0.00532053770278296
0,0,0,0.00407892543481267,0.00529948742872621
0,0,0,0.00410124638875321,0.0052788160198487
0,0,0,0.00410876110408613,0.00525857785288741
0,0,0,0.00410143670614908,0.00523882250193475
0,0,0,0.00407930856466099,0.00524931582225774
0,0,0,0.00404247978687396,0.00539504709211344
0,0,0,0.00399112038059357,0.0055235187798601
0,0,0,0.00392546609338851,0.00563429036762336
0,0,0,0.00384581693577621,0.00572700428837469
0,0,0,0.0037525353976228,0.00580138654003212
0,0,0,0.00364604436843249,0.0058572469147079
0,0,0,0.00352682477363489,0.00589447885354985
0,0,0,0.00339541294040177,0.00591305892633079
0,0,0,0.0032523977079347,0.00591304593667671
0,0,0,0.00309841729855498,0.00589457965424711
0,0,0,0.00293415596727911,0.00585787917760849
0,0,0,0.00276034044886236,0.0058032409351679
0,0,0,0.0025777362225213,0.00573103633576222
0,0,0,0.00238714361567297,0.00564170908473002
0,0,0,0.00218939376903729,0.00553577218503204
0,0,0,0.00198534448631063,0.00541380464587546
0,0,0,0.00177691680288747,0.00527644792317175
0,0,0,0.00156810155603446,0.00512440211701104
0,0,0,0.00135582663386752,0.00497817381443832
0,0,0,0.00114098487382849,0.00497126092669675
0,0,0,0.000924473264461934,0.00496467954817892
0,0,0,0.000713725332537163,0.00495837474933958
0,0,0,0.000720395913441363,0.00495228925040569
0,0,0,0.000804127164636653,0.00494636370821511
0,0,0,0.000929959891079274,0.00494053701356367
0,0,0,0.00105373592508864,0.00493474659895243
0,0,0,0.00117479613172763,0.00492892875536755
0,0,0,0.00129249638189116,0.00492301895558445
0,0,0,0.00140621054174858,0.00491695218070154
0,0,0,0.00151533336397838,0.00491066324623513
0,0,0,0.00161928326534494,0.00490408712417112
0,0,0,0.00171750497617484,0.0048971592577679
0,0,0,0.00180947204841184,0.00488981586659321
0,0,0,0.00189468921013514,0.00488199028020142
0,0,0,0.00197269455568505,0.00487362624590604
0,0,0,0.00204306156182976,0.00486466419636478
0,0,0,0.00217818386146992,0.0048550454977786
0,0,0,0.00230290895956003,0.00484471348764037
0,0,0,0.00241623779544334,0.00483361415928885
0,0,0,0.00251782295285841,0.00482169716688896
0,0,0,0.00260736996225572,0.00480891330969691
0,0,0,0.00268463803451258,0.00479521741125011
0,0,0,0.00274944058061294,0.00478056748434375
0,0,0,0.00280164552077908,0.00476492470083933
0,0,0,0.00284117538660428,0.00474825349151997
0,0,0,0.00286800721969699,0.00473052172783839
0,0,0,0.00288217227023574,0.00471170091261097
0,0,0,0.00288375549868056,0.0046917663309809
0,0,0,0.00287289488371617,0.00467069714934842
0,0,0,0.00284978053934762,0.00464847831147308
0,0,0,0.00281465364395622,0.00462509453246229
0,0,0,0.00276780518407424,0.00460053576021047
0,0,0,0.0027095745156798,0.00457479761971147
0,0,0,0.00264034774595812,0.00454788781372961
0,0,0,0.00256055593874133,0.00451978868359115
0,0,0,0.00247067314723373,0.00449052329368327
0,0,0,0.0023712142781534,0.00446010367271032
0,0,0,0.00226273279207742,0.00442854353232458
0,0,0,0.00214581824555721,0.00439586137766945
0,0,0,0.00202109368145956,0.0043620767136564
0,0,0,0.00188921287497856,0.00432721561339788
0,0,0,0.00175085744382558,0.00429130863353433
0,0,0,0.00160673383222165,0.00425438992725569
0,0,0,0.0015184266504093,0.00421649667103596
0,0,0,0.00154931427464966,0.00417766887760163
0,0,0,0.00158049565012347,0.00413794876540308
0,0,0,0.00161233329611521,0.00409737906262142
0,0,0,0.00164397758162393,0.00405600977692522
0,0,0,0.00167535301604982,0.00401392575921544
0,0,0,0.00170638421729202,0.00397110582880311
0,0,0,0.00173699622531331,0.00392764931890199
0,0,0,0.0017671148130195,0.0038836228136544
0,0,0,0.00179666679294188,0.00383907727602506
0,0,0,0.00182558031824059,0.00379406767024659
0,0,0,0.00185378517659379,0.00374864968715161
0,0,0,0.00188121307559036,0.00370287651527046
0,0,0,0.00190779791831136,0.00365695377760922
0,0,0,0.00193347606785471,0.00361064702233138
0,0,0,0.00195818659964192,0.00356422903149645
0,0,0,0.00198187154042651,0.003517718126967
0,0,0,0.00200447609301979,0.00347134751051581
0,0,0,0.00206090374855117,0.00342482965950675
0,0,0,0.00215907396325901,0.00337821007640138
0,0,0,0.00224966716076794,0.00333234559058393
0,0,0,0.0023323743371125,0.0039506732916198
0,0,0,0.00240692055869288,0.00425223963311172
0,0,0,0.00247306580992943,0.00385543406189304
0,0,0,0.00253060569416375,0.00328515916221006
0,0,0,0.00257937198935659,0.00322065244084691
0,0,0,0.00261923306040987,0.00325979694020984
0,0,0,0.0026500941301156,0.00313126317668844
0,0,0,0.00267189741081394,0.00296130893203561
0,0,0,0.00268462209885245,0.00284798742914816
0,0,0,0.00268828423388481,0.00296289599672389
0,0,0,0.00268293642496217,0.00310067078911264
0,0,0,0.00266866744525926,0.00323618221287625
0,0,0,0.00264560169718039,0.0033598603252139
0,0,0,0.00261389854950053,0.00346931587392191
0,0,0,0.00257375154816292,0.00356698894278534
0,0,0,0.00252538750236184,0.00365660912365812
0,0,0,0.00246906544762834,0.0037408016333107
0,0,0,0.0024050754877965,0.00382044215516508
0,0,0,0.00233373751798302,0.0038951879321748
0,0,0,0.00225539983105144,0.00396432266209668
0,0,0,0.00217043761046917,0.00402732552739637
0,0,0,0.00213978568067702,0.00408402306413436
0,0,0,0.00212835171988474,0.0041344638287929
0,0,0,0.00211590152917196,0.00417873077481556
0,0,0,0.00210248912091743,0.00421683175166188
0,0,0,0.00208817062379479,0.00424869851471432
0,0,0,0.00207300402718813,0.00427425220495614
0,0,0,0.00205704891900726,0.00429347666410851
0,0,0,0.00204036621811216,0.00430646145733571
0,0,0,0.00202301790258896,0.00431340926160551
0,0,0,0.00200506673514672,0.00431459743434537
0,0,0,0.00198657598691826,0.00431037248475874
0,0,0,0.00196760916095973,0.00430109659099354
0,0,0,0.00194822971674524,0.00428713071076148
0,0,0,0.00192850079693996,0.00426882087877634
0,0,0,0.00190848495772333,0.00424649092495288
0,0,0,0.0018882439039043,0.00422043998763455
0,0,0,0.00186783823003744,0.00419094399256603
0,0,0,0.00184732716870722,0.00415826064954294
0,0,0,0.0018267683470985,0.00412263723083239
0,0,0,0.00184143885372112,0.00408431981198509
0,0,0,0.00196277380369078,0.00404356237904124
0,0,0,0.00207739039222632,0.00400063410527896
0,0,0,0.00218478227734042,0.00395582373404946
0,0,0,0.00228447570534213,0.00390944055231279
0,0,0,0.00237603131050529,0.00386181212600978
0,0,0,0.00245904575624781,0.00381327946367982
0,0,0,0.00253315321489953,0.0037641905621878
0,0,0,0.00259802668386325,0.00371489336901409
0,0,0,0.00265337913661226,0.00366572910847573
0,0,0,0.00269896450752097,0.00361702671492947
0,0,0,0.00273457850999642,0.00357521458555499
0,0,0,0.00276005928776632,0.00353710554185338
0,0,0,0.00277528789949597,0.00349995295705541
0,0,0,0.00278018863715634,0.00348811206799998
0,0,0,0.00277472917876567,0.00359990292366363
0,0,0,0.00275892057628202,0.00370729950314275
0,0,0,0.00273281707955894,0.00381000875853693
0,0,0,0.00269651579739491,0.00390775586872605
0,0,0,0.00265015619683001,0.00400028537170272
0,0,0,0.00259391944198861,0.00408736223386091
0,0,0,0.00252802757393511,0.00416877220132117
0,0,0,0.00245274253323208,0.00424432273933256
0,0,0,0.00236836502715837,0.00431384330121332
0,0,0,0.00227523324388243,0.00437718536386988
0,0,0,0.00217372141628933,0.00443422242270142
0,0,0,0.00206423823863688,0.00448484990175158
0,0,0,0.00194722513976819,0.00452898501699844
0,0,0,0.00182315441722783,0.00456656662349814
0,0,0,0.00169252723731814,0.00459755506336229
0,0,0,0.00155587150687908,0.00462193202490097
0,0,0,0.00141373962336883,0.00463970041186151
0,0,0,0.0013353373988515,0.00465088421067994
0,0,0,0.00132578149631951,0.00465552833521526
0,0,0,0.001316269240207,0.0046536984243451
0,0,0,0.00130675925444063,0.00464548056851943
0,0,0,0.0012976196709471,0.00463098094617825
0,0,0,0.00128871119697932,0.00461032535837658
0,0,0,0.00127968079204932,0.00458365865844657
0,0,0,0.00127048187433432,0.00455114408156804
0,0,0,0.00126106809606358,0.00451296248562089
0,0,0,0.00125139358735665,0.00446931151894864
0,0,0,0.00124141319753363,0.00442040472568422
0,0,0,0.00123108273276973,0.00436647064134055
0,0,0,0.00122035918898544,0.00430775181683452
0,0,0,0.00120920097888738,0.00424450385329639
0,0,0,0.00119756815210281,0.00417699442902175
0,0,0,0.00118542260738952,0.0041055022979572
0,0,0,0.00123906435773746,0.00403031633508416
0,0,0,0.00137311027128773,0.00395173447087671
0,0,0,0.00150103654446695,0.00390524767583378
0,0,0,0.00162236956363071,0.00395750950409346
0,0,0,0.001736667169845,0.00400994435855095
0,0,0,0.001843520615878,0.00406679605305305
0,0,0,0.00194255636196308,0.00412655146183116
0,0,0,0.00203343770129655,0.00418581449567923
0,0,0,0.00211586620719512,0.00424432308882572
0,0,0,0.00218958299482605,0.00430181685882902
0,0,0,0.00225436979144089,0.00435803797005319
0,0,0,0.00231004981007243,0.00441273200214709
0,0,0,0.00235648842269884,0.00446564882665046
0,0,0,0.00239359362992586,0.00451654349111907
0,0,0,0.00242131632528866,0.00456517710599058
0,0,0,0.00243965035332239,0.00461131772538825
0,0,0,0.00244863236159662,0.00465474121017384
0,0,0,0.00244834144794584,0.00469523206042066
0,0,0,0.00243889860516003,0.00473258420525513
0,0,0,0.00242046596641826,0.00476660174034815
0,0,0,0.00239324585575765,0.00479709960661678
0,0,0,0.00235747964886299,0.00482390420726009
0,0,0,0.00231344645043596,0.0048468539634996
0,0,0,0.00226146159535617,0.00486579981196111
0,0,0,0.0022018749817701,0.00488060564826232
0,0,0,0.00213506924513485,0.00489114872200769
0,0,0,0.00206145778309516,0.00489731998813814
0,0,0,0.00198148264187398,0.00489902441858447
0,0,0,0.00189956362859547,0.00489618127671521
0,0,0,0.00181313248863557,0.00488872435542032
0,0,0,0.0017219694046357,0.00487660217809871
0,0,0,0.00162659003171253,0.00485977816056271
0,0,0,0.00152752568539258,0.00483823073105083
0,0,0,0.00142532072494991,0.0048119534052421
0,0,0,0.00132052989693457,0.0047809548133575
0,0,0,0.00121371565306899,0.00474525721564389
0,0,0,0.00110544545657543,0.0047049035903457
0,0,0,0.00101057791335726,0.00465994581977525
0,0,0,0.00113256395540148,0.00461044739271399
0,0,0,0.00125389131859305,0.00455649532084701
0,0,0,0.00137409670304639,0.00449818696103077
0,0,0,0.0014927220199531,0.00443563302098982
0,0,0,0.0016093164664078,0.00436895726385533
0,0,0,0.0017234385647506,0.00429829772376766
0,0,0,0.00183465815581701,0.00422380374014575
0,0,0,0.00194255833575752,0.00414563758662223
0,0,0,0.00204673732644517,0.00406397324587437
0,0,0,0.00214681026992061,0.00397899568451143
0,0,0,0.00224241093782349,0.00389090017887683
0,0,0,0.00233319334731677,0.00379989166680994
0,0,0,0.00241883327561843,0.00370618408892842
0,0,0,0.00249902966589993,0.00360999968719422
0,0,0,0.00257350591798738,0.00351156824788434
0,0,0,0.00264201105799811,0.00341112629350382
0,0,0,0.0027043207817545,0.00330891623587404
0,0,0,0.00276023836753236,0.00320518550155557
0,0,0,0.00280959545441237,0.00310018563269143
0,0,0,0.00285225268321485,0.00299417139120617
0,0,0,0.00288810019769456,0.00288739980244945
0,0,0,0.00291705800435904,0.00278012922741988
0,0,0,0.00293907618995062,0.00267261840316457
0,0,0,0.00295413499628994,0.00256512547798443
0,0,0,0.00296224475282886,0.00246324005464371
0,0,0,0.00296344566789725,0.00250559744080325
0,0,0,0.00295780748025162,0.00254800208860273
0,0,0,0.00294542897315456,0.00259041526666104
0,0,0,0.00292643735382081,0.00263279906382174
0,0,0,0.00290098750167161,0.00267511649418717
0,0,0,0.00286926108943594,0.00271747216671603
0,0,0,0.00283146558172961,0.0027610589045507
0,0,0,0.00278783311632735,0.00280437870230821
0,0,0,0.00273861927391886,0.00284739139455259
0,0,0,0.00268410174270139,0.00289005732010716
0,0,0,0.00262457888470852,0.00293234307670054
0,0,0,0.00256036821129807,0.00297421404773335
0,0,0,0.00249180477571923,0.00301564038282165
0,0,0,0.00241923949114206,0.00305659291270199
0,0,0,0.00234303738295433,0.00309703628093638
0,0,0,0.00226357578450559,0.00313695704036054
0,0,0,0.00218124248579923,0.00317632593606632
0,0,0,0.00209643384489158,0.00321512429509918
0,0,0,0.00200955287195115,0.0032533315868617
0,0,0,0.00192100729605296,0.00352905517601221
0,0,0,0.00183120762482786,0.00419086514595546
0,0,0,0.00174056520705651,0.00472940833105739
0,0,0,0.00164949030818884,0.00475076772236582
0,0,0,0.00155839020857837,0.00405637203342324
0,0,0,0.00149562435794706,0.00341154309804381
0,0,0,0.00160327339849572,0.00378207381199347
0,0,0,0.00170841901743113,0.0038024124366357
0,0,0,0.00181058230281445,0.00364722524936989
0,0,0,0.00190929831992612,0.00349137403834154
0,0,0,0.00200411825013563,0.0035413973604187
0,0,0,0.00209461144969331,0.00355953376611717
0,0,0,0.00218036741763261,0.00353276431818927
0,0,0,0.00226099766244109,0.00356332191873943
0,0,0,0.00233613745769912,0.00360247414264614
0,0,0,0.00240544747750543,0.00361948604555606
0,0,0,0.00246861530318682,0.00362530282035944
0,0,0,0.00252535679353455,0.00363090604676608
0,0,0,0.00257541731160335,0.00364183322782796
0,0,0,0.00261857280195144,0.00365815457062368
0,0,0,0.00265463071307617,0.00367718774434955
0,0,0,0.00268343076071587,0.00369622427806393
0,0,0,0.00270484552861658,0.00371390006782246
0,0,0,0.00271878090431926,0.00373020476202113
0,0,0,0.00272517634847891,0.00374580797088331
0,0,0,0.0027240049971948,0.00376138257001823
0,0,0,0.00271527359778767,0.00377726627682284
0,0,0,0.00269902227941085,0.00379346248805634
0,0,0,0.00267532416081714,0.00380981074316689
0,0,0,0.00264428479851106,0.00382615668178055
0,0,0,0.00260604147940552,0.00384243623577429
0,0,0,0.0025607623629478,0.00385867397961781
0,0,0,0.00250864547849508,0.0038749383556741
0,0,0,0.00244991758448898,0.00389129670499422
0,0,0,0.00238483289669816,0.00390779182907164
0,0,0,0.00231367169346808,0.00392444044866969
0,0,0,0.00223673880652606,0.00394124310919264
0,0,0,0.00215436200644292,0.00395819488999383
0,0,0,0.0020668902923337,0.00397529144462916
0,0,0,0.00197469209579992,0.00399253013662815
0,0,0,0.00187815340946124,0.00400990867661499
0,0,0,0.00177767585069627,0.00402742369360065
0,0,0,0.00167367467141172,0.00404507039676594
0,0,0,0.00156657672478216,0.00406284321940076
0,0,0,0.00145681839994688,0.00408073673896359
0,0,0,0.00134484353562744,0.00409874463212401
0,0,0,0.00123110132352325,0.00411686467005179
0,0,0,0.00111604421217129,0.00413509305864879
0,0,0,0.00100012582171896,0.00415342452968059
0,0,0,0.000974115670385078,0.00417185213430371
0,0,0,0.00102866946633851,0.0041903671665271
0,0,0,0.00108240046618976,0.00420895788590436
0,0,0,0.00113497567019613,0.00422761054540777
0,0,0,0.0011860683020142,0.00424630911490265
0,0,0,0.00123535930174487,0.00426503546882784
0,0,0,0.00128253877601947,0.00428376973718092
0,0,0,0.00132730739827783,0.00430249099279323
0,0,0,0.00136937775267146,0.00432117687109601
0,0,0,0.00140847561534199,0.0043398049544735
0,0,0,0.00144434116719061,0.00435835240203419
0,0,0,0.00147673013263619,0.00437679640497157
0,0,0,0.00150541483929142,0.0043951140946531
0,0,0,0.00153018519391976,0.00441328248388662
0,0,0,0.0015508495705118,0.00443127579401847
0,0,0,0.00156723560679048,0.0044490734020054
0,0,0,0.00157919090595215,0.00446665148673298
0,0,0,0.0015865836409496,0.00448398472709499
0,0,0,0.00158930305912375,0.00450104941813134
0,0,0,0.00158725988550165,0.00451781901639925
0,0,0,0.00158038662357854,0.00453426776940302
0,0,0,0.00156863775290655,0.00455037028104077
0,0,0,0.00155198982330737,0.00456610147447056
0,0,0,0.00153044144601786,0.00458143663187593
0,0,0,0.00150401318256149,0.00459635166109618
0,0,0,0.00147274733260977,0.00461082025545756
0,0,0,0.00143670762256801,0.00462482305540657
0,0,0,0.00139597879707196,0.00463833662674784
0,0,0,0.00135066611602466,0.00465133578541221
0,0,0,0.00130089476024089,0.00466381753448797
0,0,0,0.0012468091491766,0.00467572304653519
0,0,0,0.00118857217463181,0.00468705592047436
0,0,0,0.00112636435469929,0.00468071309667506
0,0,0,0.00106038291259958,0.0046545394173817
0,0,0,0.00100842117087496,0.00466272582401972
0,0,0,0.000969616192370182,0.00466975465210129
0,0,0,0.000926632951306766,0.0046757606758544
0,0,0,0.00087977290374211,0.00468067978043707
0,0,0,0.000829352305932535,0.00468451772897294
0,0,0,0.000775700702428134,0.00468725092948485
0,0,0,0.000719159363978122,0.00468887868045365
0,0,0,0.000660079681967046,0.00468940541384366
0,0,0,0.000601671452060859,0.00468880980554109
0,0,0,0.000624168565833472,0.00468709981737636
0,0,0,0.000646649163760504,0.00468427408531646
0,0,0,0.000669681087560603,0.00468033423403413
0,0,0,0.000692630860651411,0.00467528192290023
0,0,0,0.000715448023385468,0.00466912701126776
0,0,0,0.000738091941774321,0.00466187205494084
0,0,0,0.000760522328121072,0.00465352756743609
0,0,0,0.00078269938786163,0.00464410358251754
0,0,0,0.000804583963535055,0.00463361238987903
0,0,0,0.00082613767524542,0.00462206577878144
0,0,0,0.000847323057000082,0.00460948009119999
0,0,0,0.000868103688327404,0.00459587036567521
0,0,0,0.000888444320618631,0.00458125504441342
0,0,0,0.000908310997656037,0.00456565147325494
0,0,0,0.000963907664783714,0.00454908010617894
0,0,0,0.00103561514073158,0.00453156191866122
0,0,0,0.00110406990515693,0.00451311901339424
0,0,0,0.00116908340128857,0.0044937744897835
0,0,0,0.00123048242799895,0.0044735523786692
0,0,0,0.00128810971419535,0.00445247754716205
0,0,0,0.00134182441918634,0.00443057560109084
0,0,0,0.00139150255828036,0.00440787278523258
0,0,0,0.00143703735318962,0.00438439587995232
0,0,0,0.00147833950710941,0.00436017210442796
0,0,0,0.00151533740461546,0.0043352290097376
0,0,0,0.00154797723678629,0.00430959438488587
0,0,0,0.00157622305218691,0.00428329615808576
0,0,0,0.00160005673458241,0.00425636229141735
0,0,0,0.00161947790844957,0.00422882075843123
0,0,0,0.00163450377354923,0.0042006992605238
0,0,0,0.00164516887001237,0.00417202541701223
0,0,0,0.00165152477555236,0.00414282644388331
0,0,0,0.0016536397365996,0.00411312916877737
0,0,0,0.00165159823530348,0.0040829599247777
0,0,0,0.00164550049451428,0.00405234446539893
0,0,0,0.00163546192301345,0.00402130788203725
0,0,0,0.00162161250341825,0.00398987452457034
0,0,0,0.0016040961253494,0.00395806792582731
0,0,0,0.00158306986660622,0.003925910730608
0,0,0,0.00155870322526169,0.00389342462982356
0,0,0,0.00153117730574703,0.00386063030021355
0,0,0,0.00150068396216618,0.0038275473499505
0,0,0,0.00146742490223561,0.0037941942703198
0,0,0,0.00143161075541182,0.00376058839355298
0,0,0,0.00139346010892155,0.00372674585682364
0,0,0,0.00135319851556298,0.00369268157237013
0,0,0,0.00131105747728427,0.00365840920369986
0,0,0,0.00126727340868121,0.00362394114784215
0,0,0,0.00122208658467388,0.00358928852364315
0,0,0,0.00117574007672183,0.0035544611661158
0,0,0,0.00116749312455355,0.00351946762689292
0,0,0,0.00116245842602619,0.00348431518082293
0,0,0,0.00115702951886965,0.0034490098387564
0,0,0,0.00115123259327637,0.00341355636653284
0,0,0,0.00114509368235172,0.00337795831014975
0,0,0,0.00113863854476015,0.00334221802703394
0,0,0,0.00116389085478819,0.00330633672329916
0,0,0,0.00123349663617897,0.0032703144967916
0,0,0,0.00130083127789776,0.00323415038570862
0,0,0,0.00136562847704488,0.0031978424224991
0,0,0,0.00142763322046091,0.00316138769275254
0,0,0,0.00148660277907728,0.00312478239873881
0,0,0,0.00154230764146857,0.00308802192725721
0,0,0,0.00159453238373025,0.00305110092144589
0,0,0,0.00164307647312603,0.0030140133562
0,0,0,0.00168775500325719,0.00297675261683805
0,0,0,0.00172839935880528,0.00293931158067273
0,0,0,0.00176485780819619,0.00290168270111746
0,0,0,0.00179699602281402,0.00286385809397438
0,0,0,0.00182469752167255,0.0028258296255258
0,0,0,0.00184786404071396,0.00278758900205722
0,0,0,0.00186641582616304,0.00274912786040771
0,0,0,0.00188029185161095,0.0027104378591617
0,0,0,0.0018894499587411,0.00267151077006289
0,0,0,0.0018938669218414,0.0026323385692385
0,0,0,0.00189353843646944,0.00259291352782109
0,0,0,0.00188847903285766,0.00255322830154836
0,0,0,0.00187872191485697,0.0025132760189408
0,0,0,0.00186431872543025,0.00247305036765055
0,0,0,0.00184533923991223,0.00243254567860052
0,0,0,0.00182187098846234,0.0023917570075378
0,0,0,0.00179401880933994,0.00235068021364693
0,0,0,0.00176190433484141,0.00230931203487894
0,0,0,0.00172566541194347,0.00226765015967179
0,0,0,0.00168545545990748,0.00222569329475419
0,0,0,0.00164144276730829,0.00218344122874248
0,0,0,0.00159380973116313,0.00214089489124869
0,0,0,0.00154275204104568,0.00209805640725214
0,0,0,0.00148847781128417,0.00205492914648087
0,0,0,0.00143120666454888,0.00201151776759612
0,0,0,0.00137116877034477,0.00196782825696107
0,0,0,0.00130860384212522,0.0020148285937604
0,0,0,0.00124376009694224,0.00206705896768172
0,0,0,0.00117689318173825,0.00211537732838346
0,0,0,0.00110826507056211,0.00215973741721531
0,0,0,0.00103814293716439,0.00220010894456735
0,0,0,0.000966798007578179,0.00223647757262768
0,0,0,0.000894504397433021,0.00226884483585188
0,0,0,0.000821537938868661,0.00229722800001475
0,0,0,0.000831457783137701,0.00232165986089633
0,0,0,0.000866303518096856,0.00234218848383094
0,0,0,0.000900415998029147,0.00235887688551306
0,0,0,0.000933592762070501,0.00237180265962106
0,0,0,0.000965635336107551,0.00238105754797657
0,0,0,0.000996350099719767,0.00238674695911367
0,0,0,0.00102554912600583,0.00238898943628291
0,0,0,0.00105305099092184,0.00238791607706079
0,0,0,0.00107868154894974,0.00238366990687916
0,0,0,0.00110227467211699,0.00237640520893123
0,0,0,0.00112367294960009,0.00236628681303908
0,0,0,0.00114272834535545,0.00235348934620749
0,0,0,0.00115930281144472,0.00233819644770755
0,0,0,0.00117326885493957,0.00233136487352797
0,0,0,0.00118451005651504,0.00240430497103289
0,0,0,0.00119292153905942,0.00248148137540777
0,0,0,0.0011984103848493,0.00255901887816501
0,0,0,0.00120089600005124,0.00263672016404404
0,0,0,0.00120031042552737,0.00271438549987324
0,0,0,0.00119659859312604,0.00279181351268726
0,0,0,0.00118971852684424,0.00286880196941131
0,0,0,0.00117964148844607,0.00294514855490141
0,0,0,0.00116635206731708,0.00302065164521931
0,0,0,0.00114984821452374,0.00309511107310112
0,0,0,0.00113014122123312,0.00316832888268809
0,0,0,0.00110725564183572,0.00324011007070268
0,0,0,0.00108122916229048,0.00331026331137679
0,0,0,0.00105211241439523,0.00337860166257209
0,0,0,0.00101996873686128,0.00344494325067618
0,0,0,0.000984873884250281,0.00350911193199771
0,0,0,0.000946915685008765,0.00357093792853608
0,0,0,0.000906193650011544,0.00363025843614856
0,0,0,0.00086281853320519,0.00368691820328798
0,0,0,0.000816911846117263,0.00374077007863277
0,0,0,0.000768605328176575,0.0037916755260749
0,0,0,0.00071804037496348,0.00383950510567577
0,0,0,0.000665367426684715,0.00388413891933548
0,0,0,0.000610745319340023,0.00392546702004815
0,0,0,0.000554340601215397,0.00396338978375405
0,0,0,0.000496326817498949,0.00399781824289963
0,0,0,0.000436883765977558,0.00402867438094684
0,0,0,0.000376196726917966,0.00405589138716833
0,0,0,0.000314455670375802,0.00407941387116989
0,0,0,0.000252554856640025,0.0040991980366748
0,0,0,0.000214450150032325,0.00411521181419749
0,0,0,0.000178601602514816,0.00412743495231727
0,0,0,0.000205802741554573,0.00413585906734837
0,0,0,0.000232982749962252,0.00414048765128605
0,0,0,0.000260081845792737,0.00414133603798639
0,0,0,0.000287071383464788,0.00413843132762337
0,0,0,0.000313923048662623,0.00413181226954867
0,0,0,0.000340608951467369,0.00412152910376629
0,0,0,0.000367101717168972,0.00410764336132852
0,0,0,0.00039337457437949,0.00409022762404843
0,0,0,0.0004367298129202,0.00406936524403606
0,0,0,0.000494268687742383,0.00404515002365935
0,0,0,0.000550176640618349,0.00401768585666057
0,0,0,0.000604292809576523,0.0039870863312656
0,0,0,0.000656464430890236,0.0039534742962643
0,0,0,0.000706547457557993,0.00391698139116203
0,0,0,0.000754407136527357,0.0038777475416556
0,0,0,0.00079991854203959,0.00383592042182285
0,0,0,0.000842967062693711,0.00379165488457223
0,0,0,0.000883448840058254,0.00374511236204816
0,0,0,0.000921271156896164,0.0036964602378462
0,0,0,0.000956352773323232,0.0036458711930506
0,0,0,0.000988624209475764,0.00359352252825412
0,0,0,0.00101802797352901,0.00353959546388477
0,0,0,0.00104451873417666,0.00348427442129967
0,0,0,0.00106806343695792,0.00342774628726011
0,0,0,0.00108864136408959,0.0033701996645249
0,0,0,0.00110624413774113,0.00331182411143122
0,0,0,0.00112087566696301,0.00325280937344197
0,0,0,0.00113255203875423,0.00319334460973764
0,0,0,0.00114130135402285,0.0031336176180094
0,0,0,0.00114716350946203,0.00307381406072255
0,0,0,0.00115018992662003,0.00301600597398211
0,0,0,0.00115044322969848,0.00302666210856295
0,0,0,0.0011479968738547,0.00305820106088817
0,0,0,0.00114293472602139,0.00308683219915057
0,0,0,0.00113535060047715,0.0031123639330719
0,0,0,0.00112534775161643,0.00313461387963243
0,0,0,0.00111303832656345,0.00315340963527777
0,0,0,0.0010985427804614,0.00316858951283822
0,0,0,0.00108198925743375,0.00318000324050316
0,0,0,0.00106351294037121,0.00318751262033362
0,0,0,0.00104325537282735,0.00319099214390645
0,0,0,0.0010347325407209,0.00319032956282672
0,0,0,0.00104507717343388,0.00318542641196601
0,0,0,0.00105500445247197,0.00317619848341766
0,0,0,0.00106452838162202,0.00316257624929989
0,0,0,0.00107366335453835,0.00314450523165694
0,0,0,0.00108242407424708,0.003121946317863
0,0,0,0.00109082547226014,0.00309487602005226
0,0,0,0.00109888262766289,0.00306328667725814
0,0,0,0.0011066106865405,0.00302718659907142
0,0,0,0.00111402478210026,0.00298660014979074
0,0,0,0.00112113995585045,0.00294156777218035
0,0,0,0.00112797108018142,0.0028921459501195
0,0,0,0.00113453278269732,0.00283840710958716
0,0,0,0.00114083937262688,0.00278043945760198
0,0,0,0.0011469047696413,0.00271834675892196
0,0,0,0.00115274243538771,0.00265224805049563
0,0,0,0.00115836530803631,0.00258227729386074
0,0,0,0.00116378574012371,0.00250858296589163
0,0,0,0.0011941336339214,0.00243132758852416
0,0,0,0.00123153768674056,0.00235068719830833
0,0,0,0.00126630006218181,0.00226685075688543
0,0,0,0.00129828994913553,0.0021800195037297
0,0,0,0.00132738824505729,0.00209040625275408
0,0,0,0.00135348803589622,0.00199823463464016
0,0,0,0.0013764950176107,0.00190373828702578
0,0,0,0.00139632785745328,0.00184305776493732
0,0,0,0.00141291849352276,0.00183395727332797
0,0,0,0.00142621237139906,0.00182801458378934
0,0,0,0.00143616861705501,0.00182349300029744
0,0,0,0.0014427601452234,0.00181882958098661
0,0,0,0.00144597370374475,0.001813836698769
0,0,0,0.00144580985311957,0.00180832511330026
0,0,0,0.00144228288235662,0.00180210483998861
0,0,0,0.00143542066171209,0.00179498602700878
0,0,0,0.00142526443343716,0.00178677983670522
0,0,0,0.00141186854196346,0.00177729932776544
0,0,0,0.00139530010524816,0.00176636033454264
0,0,0,0.00137563862928852,0.00175378233992562
0,0,0,0.00135297556809033,0.00173938933819118
0,0,0,0.00132741383163276,0.00172301068431091
0,0,0,0.00129906724461815,0.00170448192624184
0,0,0,0.00126805995901444,0.00168364561679274
0,0,0,0.00125276048829021,0.00166035210173154
0,0,0,0.00125447043259019,0.00163446028087771
0,0,0,0.00125598327950771,0.00160583833900951
0,0,0,0.00125728793401525,0.00157436444351144
0,0,0,0.00125837287213099,0.00153992740577974
0,0,0,0.00125922620476943,0.00150242730351241
0,0,0,0.00125983574330357,0.0014617760611077
0,0,0,0.00126018906652925,0.00141789798551928
0,0,0,0.00126027358871605,0.00137073025501816
0,0,0,0.00126007662842598,0.00132022335844378
0,0,0,0.00125958547778271,0.00126634148264859
0,0,0,0.00125878747187352,0.00120906284597461
0,0,0,0.00125767005797006,0.00114837997574502
0,0,0,0.00125622086425559,0.0010842999279036
0,0,0,0.00125442776775436,0.00103252558009692
0,0,0,0.00125227896116281,0.00106622487900054
0,0,0,0.00124976301829144,0.00110018032139581
0,0,0,0.00124686895783543,0.00113436847176696
0,0,0,0.00124358630520038,0.00116876443336644
0,0,0,0.00123990515212324,0.00120334188395521
0,0,0,0.00123581621383817,0.0012380731183953
0,0,0,0.00123131088355216,0.00127292909795695
0,0,0,0.00122638128400671,0.00130787950617417
0,0,0,0.00122102031591925,0.00134289281104993
0,0,0,0.00121522170311039,0.00137793633335959
0,0,0,0.00120898003414072,0.00141297632079129
0,0,0,0.0012022908002966,0.00144815148131461
0,0,0,0.00119515042978008,0.00148362349064268
0,0,0,0.00118755631797707,0.00151899839937941
0,0,0,0.00117950685369334,0.00155423754953476
0,0,0,0.00117100144126692,0.00158930159390358
0,0,0,0.00116204051848146,0.00162415060401144
0,0,0,0.00115262557022527,0.00165874418143352
0,0,0,0.00114275913785639,0.00169304157196881
0,0,0,0.00113244482425318,0.00172700178213392
0,0,0,0.00112168729454787,0.00176058369743171
0,0,0,0.00111049227255661,0.00179374620183781
0,0,0,0.00109886653294006,0.00182644829794376
0,0,0,0.00108681788914217,0.00185864922719448
0,0,0,0.00107435517717636,0.00189030858965822
0,0,0,0.00106148823533975,0.00192138646277173
0,0,0,0.0010482278799589,0.00195184351852062
0,0,0,0.00103458587728028,0.00198164113850996
0,0,0,0.00102057491163909,0.00201074152641911
0,0,0,0.00100620855005268,0.0020391078173303
0,0,0,0.000991501203399803,0.00206670418345778
0,0,0,0.000976468084361526,0.00211053520507554
0,0,0,0.000961125162311394,0.0021987073373087
0,0,0,0.000945489115356857,0.00228363514375948
0,0,0,0.000929577279743798,0.00236512606555042
0,0,0,0.000913407596846605,0.00244299973438172
0,0,0,0.000896998557978979,0.00251708879680021
0,0,0,0.000880369147264415,0.00258723967903191
0,0,0,0.00086353878281914,0.00265331328824356
0,0,0,0.00084652725650014,0.00271518564644146
0,0,0,0.00082935467248263,0.00277274845359307
0,0,0,0.000812041384932294,0.00282590957693954
0,0,0,0.000794607935039826,0.00287459346386304
0,0,0,0.000777074987690585,0.00291874147609222
0,0,0,0.000759463268039606,0.00295831214344072
0,0,0,0.000741793498262533,0.00299328133570045
0,0,0,0.000724086334752128,0.00302364235174438
0,0,0,0.000706362306023722,0.00304940592531591
0,0,0,0.000688646971879536,0.00307060014742008
0,0,0,0.000671251324264488,0.00308727030565484
0,0,0,0.000653894374896435,0.00309947864124654
0,0,0,0.000636594677131064,0.00310730402497214
0,0,0,0.000619370395279595,0.00311084155356245
0,0,0,0.000602239255295955,0.00311020206858392
0,0,0,0.000620434684735605,0.00310551160018588
0,0,0,0.000664882688258095,0.00309691073848908
0,0,0,0.000708056246634781,0.00308455393573778
0,0,0,0.00074986666701693,0.00306860874271539
0,0,0,0.000790231545482578,0.00304925498323261
0,0,0,0.000829075038419003,0.00302668387082078
0,0,0,0.00086632810333831,0.00300109707205232
0,0,0,0.000901928708490263,0.00297270572117533
0,0,0,0.000935822010769249,0.00294172939099649
0,0,0,0.000967960501556397,0.00290839502515422
0,0,0,0.000998304120264581,0.00287293583711601
0,0,0,0.00102682033549145,0.00283559018138713
0,0,0,0.00105348419380985,0.00279660040254054
0,0,0,0.00107827833635499,0.00275621166777312
0,0,0,0.00110119298348249,0.00271467078875051
0,0,0,0.00112222588789784,0.00267235578864403
0,0,0,0.00114138225676774,0.00263479903754102
0,0,0,0.00115867464343178,0.00261285837291522
0,0,0,0.00117412280944834,0.00268590469166866
0,0,0,0.00118775355780398,0.00275631472249357
0,0,0,0.00119960053821661,0.0028237857108985
0,0,0,0.00120970402556247,0.00288802408985681
0,0,0,0.00121811067254118,0.00294874689645072
0,0,0,0.00122487323778669,0.00300568314277155
0,0,0,0.00123005029070988,0.0030585751337297
0,0,0,0.00123370589444272,0.00310717972466557
0,0,0,0.0012359092683214,0.00315126951193154
0,0,0,0.00123673443142341,0.00319063394994203
0,0,0,0.0012362598287306,0.00322508038856491
0,0,0,0.00123456794155574,0.00325443502513505
0,0,0,0.00123174488392142,0.0032785437658269
0,0,0,0.00122787998662949,0.0032972729916121
0,0,0,0.00122306537080291,0.00331051022445972
0,0,0,0.00121739551271599,0.00331816469046871
0,0,0,0.00121096680176275,0.00332016777628565
0,0,0,0.00120387709343184,0.00331647337601432
0,0,0,0.00119622525917784,0.00330705812811732
0,0,0,0.0011881107350814,0.00329192153948339
0,0,0,0.00117963307119856,0.00327108599675423
0,0,0,0.00117089148348742,0.00324459666477291
0,0,0,0.00116198441019072,0.00321252127279266
0,0,0,0.00115300907452687,0.0031749497897261
0,0,0,0.00114406105551595,0.00313199399034697
0,0,0,0.00113523386872355,0.00308378691497463
0,0,0,0.00112807684103167,0.003030482225772
0,0,0,0.00113386103354851,0.00297225346336882
0,0,0,0.00117058404754888,0.00290929320807599
0,0,0,0.00120594802305407,0.00284181215047995
0,0,0,0.00123984702383403,0.00277003807669945
0,0,0,0.00127218086835157,0.00269421477403839
0,0,0,0.00130285550069706,0.00261460086318432
0,0,0,0.00133178333346731,0.00253146856347017
0,0,0,0.00135888356148148,0.00244510239804366
0,0,0,0.00138408244535357,0.00235579784606374
0,0,0,0.00140731356407076,0.00226385994926961
0,0,0,0.00142851803585428,0.00216960188044618
0,0,0,0.00144764470671066,0.00210785329843749
0,0,0,0.00146465030620604,0.00212047092356907
0,0,0,0.00147949957012755,0.00213263039451153
0,0,0,0.00149216532981791,0.00214610612638327
0,0,0,0.00150262856809888,0.00216233833677035
0,0,0,0.00151087844181783,0.00217748153432923
0,0,0,0.00151691227117698,0.00219130497161768
0,0,0,0.00152073549612292,0.00220358086619171
0,0,0,0.00152236160019037,0.00221408555719746
0,0,0,0.00152181200231125,0.00222260064236693
0,0,0,0.00151911591721249,0.00222891408964851
0,0,0,0.0015143101851334,0.00223282131785116
0,0,0,0.00150743907170564,0.00223412624085387
0,0,0,0.00149855403893737,0.00223264227015108
0,0,0,0.00148771348835086,0.00222819327074056
0,0,0,0.0014749824774139,0.00222061446563926
0,0,0,0.00146043241050672,0.00220975328460402
0,0,0,0.00144414070575138,0.0021954701529609
0,0,0,0.00142619043912032,0.00217763921678282
0,0,0,0.00140666996732267,0.00215614900101838
0,0,0,0.00138567253104444,0.00213090299754601
0,0,0,0.00136329584019196,0.00210182018051031
0,0,0,0.0013396416428556,0.00206883544669623
0,0,0,0.00132602885011901,0.002031899979093
0,0,0,0.00134262178993222,0.00199098153220381
0,0,0,0.00136082236349794,0.00194606463806873
0,0,0,0.00137942277712155,0.00189715073236588
0,0,0,0.00139789295550846,0.00184425820036996
0,0,0,0.00141614317340577,0.0017874223429388
0,0,0,0.00143408349807189,0.00172669526309949
0,0,0,0.00145162418116745,0.0016621456741914
0,0,0,0.00146867604804318,0.00159385863090469
0,0,0,0.00148515088280421,0.00152193518492175
0,0,0,0.00150096180756626,0.00144649196722979
0,0,0,0.00151602365435888,0.00136766069951885
0,0,0,0.00153025332817797,0.00128558763741288
0,0,0,0.00154357015974044,0.00120043294859834
0,0,0,0.00155589624655261,0.0011123700292151
0,0,0,0.00156715678096642,0.00102158476215902
0,0,0,0.00157728036395849,0.000928274721203326
0,0,0,0.00158619930344406,0.000923679852123827
0,0,0,0.00159384989600581,0.000989579285811948
0,0,0,0.00160017269099516,0.00105569122960264
0,0,0,0.00160511273604352,0.00112197208703163
0,0,0,0.0016086198031004,0.00118837735671878
0,0,0,0.00161064859419896,0.00125486174630102
0,0,0,0.00161115892623492,0.00132137928993009
0,0,0,0.0016101158941273,0.00138788346882374
0,0,0,0.00160749001181965,0.00145457433015128
0,0,0,0.00160325733066607,0.00152165568418766
0,0,0,0.0015973995348329,0.00158858490189362
0,0,0,0.00158990401343723,0.00165531232260763
0,0,0,0.00158076390922912,0.0017217883640826
0,0,0,0.00156997814371546,0.00178796365973038
0,0,0,0.00155755141870567,0.00185378919481771
0,0,0,0.00154349419435462,0.00191921644099818
0,0,0,0.00152782264385631,0.00198419748856943
0,0,0,0.00151055858503429,0.00204868517586543
0,0,0,0.00149172938915787,0.00211263321520971
0,0,0,0.00147136786739621,0.00217599631488469
0,0,0,0.00144951213540828,0.00223873029658389
0,0,0,0.00142620545664551,0.00230079220786017
0,0,0,0.0014014960650286,0.00236214042909744
0,0,0,0.00137543696773362,0.00242273477457305
0,0,0,0.00134808572890416,0.00248253658721537
0,0,0,0.00131950423517824,0.00254150882668625
0,0,0,0.00128975844399198,0.0025996161504695
0,0,0,0.00125891811569245,0.00265682498766565
0,0,0,0.00122705653055805,0.0027131036052542
0,0,0,0.00119425019188651,0.0027684221665987
0,0,0,0.00116057851637641,0.0028227527820302
0,0,0,0.00112612351307478,0.00287606955136713
0,0,0,0.00109096945222392,0.00292834859827878
0,0,0,0.00105520252537961,0.00297956809642735
0,0,0,0.00101891049822234,0.00302970828737298
0,0,0,0.000982182357510242,0.00307875149024534
0,0,0,0.000945107953662871,0.00312668210323899
0,0,0,0.000907777640481555,0.00317348659701028
0,0,0,0.000870281913534943,0.00321915350008983
0,0,0,0.00083271104874949,0.00326367337646266
0,0,0,0.000795154742747162,0.00330703879549024
0,0,0,0.000757701756474882,0.00334924429438324
0,0,0,0.000720439563657416,0.00339028633346192
0,0,0,0.00068345400559261,0.00343016324446507
0,0,0,0.000676260377831084,0.00346887517219815
0,0,0,0.000694920407608546,0.0035064240098315
0,0,0,0.000713572349316904,0.0035428133281864
0,0,0,0.000732193764822253,0.0035780482993652
0,0,0,0.000750770903441667,0.00361213561510382
0,0,0,0.000769290406094525,0.00364508340024153
0,0,0,0.000787739335307736,0.00367690112172453
0,0,0,0.000806105203210006,0.0037075994935673
0,0,0,0.000824375997410698,0.00373719037821924
0,0,0,0.00084254020467267,0.00376568668478994
0,0,0,0.00086058683229906,0.00379310226459662
0,0,0,0.000878505427157172,0.0038194518045109
0,0,0,0.000896286092283094,0.0038447507185837
0,0,0,0.000913919501013272,0.00386901503843631
0,0,0,0.000931396908606441,0.00389226130290207
0,0,0,0.000948710161323585,0.0039145064474142
0,0,0,0.000965851702952825,0.00393576769362317
0,0,0,0.000982814578768032,0.00395606243973326
0,0,0,0.000999592436931374,0.00397540815203509
0,0,0,0.00101617952734834,0.00399382225811101
0,0,0,0.00103257069800755,0.00401132204217536
0,0,0,0.00104876138883936,0.00402792454300546
0,0,0,0.00106474762314002,0.00404364645490027
0,0,0,0.00108052599661967,0.00405850403209651
0,0,0,0.00109609366414121,0.00407251299704986
0,0,0,0.00111144832422672,0.004085688452973
0,0,0,0.00112658820141631,0.00409804480100173
0,0,0,0.00114151202657586,0.00410959566234223
0,0,0,0.00115621901525342,0.00412035380572479
0,0,0,0.00117070884419856,0.00413033108047089
0,0,0,0.00118498162616065,0.00413953835545383
0,0,0,0.00119903788309139,0.00414798546420522
0,0,0,0.00121287851788177,0.00415568115639611
0,0,0,0.0012265047847746,0.00416263305589479
0,0,0,0.00123991825858794,0.00416884762556879
0,0,0,0.00125312080290407,0.00417433013898033
0,0,0,0.00126611453736813,0.00417908465908468
0,0,0,0.00127890180425372,0.00418311402402041
0,0,0,0.00129148513445121,0.00418641984004522
0,0,0,0.00130386721303843,0.0041890024816448
0,0,0,0.00131605084459074,0.00419086109881026
0,0,0,0.00132803891839439,0.00419199363145134
0,0,0,0.00133983437371976,0.00419239683088465
0,0,0,0.00135144016531752,0.00419206628830179
0,0,0,0.00136285922929347,0.00419099647010202
0,0,0,0.00137409444951719,0.00418918075993746
0,0,0,0.00138514862471972,0.00418661150729638
0,0,0,0.00139602443642828,0.004183280082422
0,0,0,0.00140672441788181,0.00417917693733535
0,0,0,0.00141725092407075,0.00417429167270975
0,0,0,0.0014276061030335,0.00416861311031569
0,0,0,0.0014377918685381,0.00416212937073301
0,0,0,0.00144780987427418,0.00415482795600575
0,0,0,0.00145766148966664,0.00414669583689112
0,0,0,0.00146734777742019,0.00413771954433592
0,0,0,0.00147686947289549,0.00412788526479257
0,0,0,0.0014862269654039,0.00411717893897547
0,0,0,0.00149542028150562,0.00410558636363076
0,0,0,0.00150444907038316,0.00409309329589047
0,0,0,0.0015133125913509,0.00407968555976214
0,0,0,0.00152200970355654,0.00406534915429284
0,0,0,0.00153053885791488,0.0040500703629425
0,0,0,0.00153889809130803,0.00403383586368668
0,0,0,0.0015470850230731,0.00401663283936654
0,0,0,0.00155509685378885,0.00399844908779987
0,0,0,0.00156293036636357,0.00397927313115964
0,0,0,0.00157058192941462,0.00395909432413157
0,0,0,0.00157804750291757,0.00393790296035701
0,0,0,0.00158532264609923,0.00391569037667452
0,0,0,0.00159240252752924,0.00389244905467594
0,0,0,0.0015992819373648,0.00386817271909691
0,0,0,0.00160595530168628,0.00384285643257538
0,0,0,0.00161241669885559,0.00381649668631437
0,0,0,0.00161865987781806,0.00378909148620162
0,0,0,0.00162467827826462,0.00376064043395194
0,0,0,0.00163046505255615,0.0037311448029258
0,0,0,0.00163601308930961,0.00370060760780118
0,0,0,0.00164131503853637,0.00366903366863891
0,0,0,0.00164636333821722,0.00363642966801478
0,0,0,0.00165115024219109,0.00360280420125664
0,0,0,0.00165566784923177,0.00356816781959872
0,0,0,0.00165990813317762,0.00353253306580228
0,0,0,0.00166386297398269,0.00349591450202302
0,0,0,0.00166752418954375,0.00345832872969538
0,0,0,0.00167088356816592,0.00341979440123692
0,0,0,0.00167393290151707,0.00338033222340926
0,0,0,0.00167666401792943,0.00333996495220983
0,0,0,0.00167906881589686,0.00329871737920419
0,0,0,0.00168113929762392,0.00325661630925145
0,0,0,0.00168286760247627,0.00321369052961173
0,0,0,0.00168424604019046,0.00316997077047189
0,0,0,0.00168526712369577,0.00312548965696488
0,0,0,0.00168592360140918,0.003080281652804
0,0,0,0.00168620848886081,0.00303438299569921
0,0,0,0.00168611509952166,0.00298783162476381
0,0,0,0.00168563707469427,0.00294066710017024
0,0,0,0.00168476841234666,0.00289293051535314
0,0,0,0.00168350349476665,0.002844664402106
0,0,0,0.00168183711491854,0.00279591262895504
0,0,0,0.00167976450139673,0.00274672029324374
0,0,0,0.00167728134187062,0.00269713360738935
0,0,0,0.00167438380492646,0.00264719977982036
0,0,0,0.00167106856021759,0.00259696689113087
0,0,0,0.00166733279683884,0.00254648376602207
0,0,0,0.00166317423985696,0.00249579984162809
0,0,0,0.00165859116492761,0.0024449650328475
0,0,0,0.00165358241094349,0.00239402959532073
0,0,0,0.00164814739066599,0.00234304398671142
0,0,0,0.00164228609929751,0.00229205872695915
0,0,0,0.0016359991209689,0.00224156075770832
0,0,0,0.00162928763311188,0.0021914568719118
0,0,0,0.00162215340871152,0.00214149806704264
0,0,0,0.00161459881642667,0.00209173167855164
0,0,0,0.00160662681858792,0.00220533990689797
0,0,0,0.00159824096708328,0.00232146905881368
0,0,0,0.00158944539715367,0.00243569731053928
0,0,0,0.0015802448191311,0.00254778134270191
0,0,0,0.00157064450815358,0.00265748651398574
0,0,0,0.00156065029190866,0.00276458787747164
0,0,0,0.0015502685364579,0.00286887115182718
0,0,0,0.00153950613020704,0.00297013364229295
0,0,0,0.00152837046609045,0.00306818510668881
0,0,0,0.00151686942204865,0.00316284856197331
0,0,0,0.00150501133988645,0.00325396102721517
0,0,0,0.0014928050025973,0.00334137419919395
0,0,0,0.00148025961025677,0.00342495505720754
0,0,0,0.00146738475458574,0.00350458639405005
0,0,0,0.00145419039229377,0.00358016727051641
0,0,0,0.00144068681731369,0.0036516133911909
0,0,0,0.00142688463204921,0.00371885739968682
0,0,0,0.00141279471775424,0.00378184909191756
0,0,0,0.00139842820417013,0.00384055554639319
0,0,0,0.00138379643855135,0.00389496117095509
0,0,0,0.00136891095420633,0.00394506766577475
0,0,0,0.00135378343868719,0.00399089390285855
0,0,0,0.0013384257017649,0.00403247572270699
0,0,0,0.00132284964331597,0.00406986564918632
0,0,0,0.00130706722126372,0.0041031325240679
0,0,0,0.00129109041969955,0.00413236106308443
0,0,0,0.0012749312173207,0.00415765133573815
0,0,0,0.00125860155631197,0.00417911817147058
0,0,0,0.00124211331179969,0.00419689049517201
0,0,0,0.00122547826200425,0.00421111059535617
0,0,0,0.00120870805920803,0.00422193332867271
0,0,0,0.00119181420165915,0.00422952526474309
0,0,0,0.00117480800652281,0.00423406377563833
0,0,0,0.00115770058398446,0.00423573607455818
0,0,0,0.00114050281261036,0.00423473820857947
0,0,0,0.0011232253160568,0.00423127401056976
0,0,0,0.0011058784412209,0.00422555401557388
0,0,0,0.00108847223791075,0.00421779434717869
0,0,0,0.00107101644011398,0.0042082155795168
0,0,0,0.00105352044892792,0.0041970415807058
0,0,0,0.00103599331721549,0.00418449834361313
0,0,0,0.00101844373603277,0.00417081280990533
0,0,0,0.00100088002287702,0.00415621169337136
0,0,0,0.000983310111785762,0.004140920308505
0,0,0,0.000965760344322275,0.00412516141027274
0,0,0,0.000948304384251641,0.00410915405103577
0,0,0,0.000930857462434598,0.00409311246039083
0,0,0,0.0009134258801482,0.00407724495313145
0,0,0,0.000896015563182806,0.00406175287169516
0,0,0,0.000878632063093243,0.00404682956754952
0,0,0,0.000861280560181865,0.00403265942693058
0,0,0,0.000843965868181695,0.00409193872767032
0,0,0,0.00082669244060074,0.00415625985816167
0,0,0,0.000809464378682845,0.00421611362371933
0,0,0,0.000792285440930629,0.00427130355816124
0,0,0,0.000775159054132724,0.00432165099278457
0,0,0,0.000758088325829132,0.00436699588020122
0,0,0,0.000741076058140833,0.00440719752434258
0,0,0,0.000724124762889411,0.0044421352126751
0,0,0,0.000707236677920609,0.00447170874723467
0,0,0,0.000690413784546484,0.00449583887168221
0,0,0,0.000673657826011365,0.00451446759219076
0,0,0,0.000662649513636204,0.00452755839060263
0,0,0,0.000669707236488071,0.00453509632892707
0,0,0,0.000676340925494956,0.00453708804489272
0,0,0,0.000682596570810712,0.00453356163890715
0,0,0,0.000688521238201123,0.00452456645341411
0,0,0,0.00069416282881668,0.00451017274626667
0,0,0,0.000699569836604186,0.00449047126034914
0,0,0,0.000704791104423286,0.00446557269227708
0,0,0,0.000709875579933572,0.00443560706358028
0,0,0,0.000714872072314021,0.00440072299832176
0,0,0,0.000719829010873529,0.00436108691162502
0,0,0,0.000724794206594992,0.00431688211406678
0,0,0,0.000729814617642988,0.00426830783734104
0,0,0,0.000734936119842267,0.00421557818700888
0,0,0,0.000740203283109808,0.00422627365326641
0,0,0,0.000745659154795242,0.00425345985476721
0,0,0,0.000751345050849395,0.00428102737107099
0,0,0,0.000757300355702817,0.00430878066430534
0,0,0,0.000778814239143555,0.0043365180498735
0,0,0,0.000804643221366808,0.00436403274065815
0,0,0,0.000829559832167259,0.00439111391509412
0,0,0,0.000853512227648845,0.00441754780355903
0,0,0,0.000876452261120347,0.00444311878744694
0,0,0,0.000898335649277493,0.00446761050523684
0,0,0,0.000919122121315286,0.00449080695985075
0,0,0,0.00093877555047181,0.00451249362161249
0,0,0,0.000957264067580094,0.00453245852116661
0,0,0,0.000974560156280529,0.00455049332680201
0,0,0,0.000990640729622461,0.0045663944007385
0,0,0,0.00100548718786117,0.00457996382908331
0,0,0,0.00101908545733143,0.00459101042033996
0,0,0,0.00103142601035622,0.00459935066755734
0,0,0,0.00104250386622398,0.00460480966943756
0,0,0,0.0010523185733429,0.00460722200597517
0,0,0,0.00106087417275391,0.00460643256447728
0,0,0,0.00106817914325716,0.00460229731210782
0,0,0,0.00107424632847691,0.00459468401141237
0,0,0,0.00107909284626043,0.00458347287560457
0,0,0,0.00108273998087208,0.00456855716073335
0,0,0,0.00108521305851106,0.00454984369219755
0,0,0,0.00108654130674382,0.00452725332342816
0,0,0,0.00108675769850267,0.00450072132491964
0,0,0,0.00108589878136084,0.00447019770215324
0,0,0,0.00108400449285001,0.00443564744132259
0,0,0,0.00108984506535087,0.00439705068213444
0,0,0,0.00110676464170001,0.00435440281732349
0,0,0,0.00112376016189714,0.00430771451888072
0,0,0,0.00114140520537853,0.00425701169135256
0,0,0,0.00115944016238134,0.0042023353529203
0,0,0,0.00117745262663188,0.00414374144531748
0,0,0,0.00119539117198691,0.00408130057398133
0,0,0,0.00121320341919801,0.00401509768016655
0,0,0,0.00123083625249037,0.00394523164707269
0,0,0,0.00124823603888025,0.00387181484234796
0,0,0,0.00126534884929197,0.00379497259963272
0,0,0,0.00128212068053341,0.00371484264209464
0,0,0,0.00129849767719242,0.00363157445117904
0,0,0,0.0013144263525231,0.00354532858405755
0,0,0,0.00132985380740308,0.00345627594349671
0,0,0,0.00134472794645391,0.00336459700409114
0,0,0,0.0013589976904389,0.00327048099900486
0,0,0,0.00137261318407123,0.00317412507154662
0,0,0,0.00138552599838987,0.00307573339605624
0,0,0,0.00139768932689038,0.00297551627271412
0,0,0,0.00140905817462672,0.00287368920098612
0,0,0,0.00141958953953397,0.00277047193649699
0,0,0,0.00142924258525856,0.00266608753617122
0,0,0,0.00143797880482049,0.00256076139650219
0,0,0,0.00144576217447234,0.00245472028980006
0,0,0,0.00145255929716265,0.00244624191469331
0,0,0,0.00145833953505742,0.00250186420973106
0,0,0,0.00146307513061694,0.00255761058856975
0,0,0,0.00146674131577357,0.00261343751935865
0,0,0,0.00146931640880799,0.00266932544087789
0,0,0,0.00147078189856553,0.0027258372213399
0,0,0,0.00147112251571202,0.00278229401333463
0,0,0,0.00147032629077543,0.00283865204549438
0,0,0,0.00146838459877313,0.0028948681828186
0,0,0,0.00146529219028069,0.00295090002517442
0,0,0,0.0014610472088451,0.00300670600150467
0,0,0,0.0014556511947067,0.00306224545935353
0,0,0,0.00144910907483936,0.00311747874934604
0,0,0,0.00144142913937817,0.00317236730429432
0,0,0,0.00143262300455382,0.00322687371263076
0,0,0,0.001422705562306,0.00328096178590891
0,0,0,0.00141169491679966,0.0033345966201429
0,0,0,0.00139961230812108,0.00338774465079675
0,0,0,0.0013864820234788,0.00344037370126814
0,0,0,0.00137233129628483,0.00349245302474982
0,0,0,0.00135719019354086,0.00354395333938698
0,0,0,0.00134109149199768,0.0035948468566862
0,0,0,0.00132407054360489,0.00364510730316563
0,0,0,0.00130616513080983,0.00369470993527132
0,0,0,0.00128741531230409,0.00374363154761849
0,0,0,0.00126786325986128,0.00379185047464778
0,0,0,0.00124755308693952,0.00383934658581836
0,0,0,0.00122653066976319,0.00388610127448889
0,0,0,0.00120484346162808,0.00393209744066509
0,0,0,0.00118254030120285,0.00397731946781933
0,0,0,0.00115967121562932,0.00402175319401123
0,0,0,0.0011362872192433,0.004065385877562
0,0,0,0.00111244010876299,0.00410820615755498
0,0,0,0.00108818225580498,0.00415020400945426
0,0,0,0.00106356639760286,0.00419137069615041
0,0,0,0.0010386454268147,0.00423169871475687
0,0,0,0.00101347218130887,0.00427118173949421
0,0,0,0.000988099234823181,0.00430981456101073
0,0,0,0.000962578689388482,0.00434759302249708
0,0,0,0.000936961970404881,0.00438451395296081
0,0,0,0.00091129962524733,0.00442057509803133
0,0,0,0.000885641126265213,0.00445577504867182
0,0,0,0.000860034679024513,0.00449011316817477
0,0,0,0.000835183291679809,0.00452358951782026
0,0,0,0.000824512923021187,0.00455620478157415
0,0,0,0.000821200148581808,0.00458796019020127
0,0,0,0.000817037571266999,0.00461885744516418
0,0,0,0.000811989063935231,0.0046488986426734
0,0,0,0.000806021586807287,0.00467808619824698
0,0,0,0.00079910534716518,0.00470642277212996
0,0,0,0.000791213945247699,0.00473391119591441
0,0,0,0.000782324505729987,0.00476055440068912
0,0,0,0.00077241779423784,0.00478635534703831
0,0,0,0.000761478318405895,0.00481131695719281
0,0,0,0.000749494413054386,0.00483544204962545
0,0,0,0.000736458309123084,0.00485873327636694
0,0,0,0.000722366186068912,0.00488119306330125
0,0,0,0.000707218207500221,0.00490282355368598
0,0,0,0.000691018539889926,0.00492362655512202
0,0,0,0.000673775354279649,0.00494360349018285
0,0,0,0.000655500810954807,0.00496275535089198
0,0,0,0.000636211027144368,0.00498108265722064
0,0,0,0.000615926027864255,0.00499858541975692
0,0,0,0.000594669680098331,0.00501526310667834
0,0,0,0.000572469610575832,0.0050311146151405
0,0,0,0.000549357107475917,0.00504613824717319
0,0,0,0.000525367006456362,0.00506033169015647
0,0,0,0.000500537561469505,0.00507369200192802
0,0,0,0.00047491030089547,0.00508621560055314
0,0,0,0.000448529869583103,0.0050978982587693
0,0,0,0.000421443857452741,0.00510873510309647
0,0,0,0.000393702615374386,0.00511872061758497
0,0,0,0.000365359059086579,0.00512784865215426
0,0,0,0.000336468461982847,0.0051361124354551
0,0,0,0.000307088237636283,0.00514350459217168
0,0,0,0.000316477764994993,0.00515001716465991
0,0,0,0.000328138824074897,0.00515564163880218
0,0,0,0.000339788857197265,0.00516036897400109
0,0,0,0.000351426181661563,0.0051641896368382
0,0,0,0.000363049183593478,0.0051670936388962
0,0,0,0.000374656298255893,0.00516907057794755
0,0,0,0.000386245990173173,0.00517010968242465
0,0,0,0.000397816733167466,0.00517019985919818
0,0,0,0.000409366990404059,0.00516932974426023
0,0,0,0.000420895194548354,0.00516748775611964
0,0,0,0.000432399728131694,0.00516466215166893
0,0,0,0.00044387890422326,0.00516084108426792
0,0,0,0.000455330947505161,0.00515601266378563
0,0,0,0.000466753975845335,0.00515016501833383
0,0,0,0.000478145982460321,0.00514328635741792
0,0,0,0.000489504818756481,0.00513536503622981
0,0,0,0.000500828177937063,0.00512638962080009
0,0,0,0.00051211357945774,0.00511634895372585
0,0,0,0.000523358354409142,0.0051052322201916
0,0,0,0.000534559631901466,0.00509302901399362
0,0,0,0.000545714326521063,0.00507972940328828
0,0,0,0.000556819126923735,0.00506532399577657
0,0,0,0.000567870485626454,0.00504980400304923
0,0,0,0.000578864610049024,0.00503316130381443
0,0,0,0.000589797454857321,0.00501538850573584
0,0,0,0.000600664715648958,0.00499647900562011
0,0,0,0.000611461824018666,0.00497642704769025
0,0,0,0.000622183944033405,0.00495522777969799
0,0,0,0.000632825970140971,0.00493287730663133
0,0,0,0.000643382526528957,0.00490937274178646
0,0,0,0.000653847967945154,0.00488471225497825
0,0,0,0.000664216381981608,0.00485889511768235
0,0,0,0.000674481592821408,0.00483192174490554
0,0,0,0.000684637166435742,0.00480379373359933
0,0,0,0.000694676417217488,0.00477451389744217
0,0,0,0.000704592416025218,0.00474408629782917
0,0,0,0.000714377999611104,0.00471251627092506
0,0,0,0.000724025781393023,0.00467981045064745
0,0,0,0.000733528163532948,0.00464597678746662
0,0,0,0.000742877350268734,0.00461102456292103
0,0,0,0.000752065362449261,0.00457496439976635
0,0,0,0.000761084053211458,0.00453780826769148
0,0,0,0.000769925124733561,0.00449956948455348
0,0,0,0.000778580145997854,0.00446026271309902
0,0,0,0.000787040571485986,0.00441990395316148
0,0,0,0.000795297760729341,0.00437851052933627
0,0,0,0.000803342998632828,0.00433610107416137
0,0,0,0.00081116751648469,0.0042926955068425
0,0,0,0.000818762513565663,0.00424831500758728
0,0,0,0.00082611917926384,0.00420298198762409
0,0,0,0.000833228715603151,0.00415672005501103
0,0,0,0.000840082360089534,0.00410955397634441
0,0,0,0.000846671408777477,0.0040615096345092
0,0,0,0.000852987239460479,0.00401261398262208
0,0,0,0.000859021334886356,0.00396289499433737
0,0,0,0.000864765305900128,0.0039123816107073
0,0,0,0.000870210914416192,0.00386110368379894
0,0,0,0.000875350096124494,0.00380909191728902
0,0,0,0.000880174982833826,0.0037563778042719
0,0,0,0.000884677924359867,0.00370299356253032
0,0,0,0.000888851509867061,0.00364897206752839
0,0,0,0.000898421087267343,0.00359434678340501
0,0,0,0.000916907447655685,0.00353915169224461
0,0,0,0.000934629182660546,0.00348342122192616
0,0,0,0.000951547629979038,0.00342719017284145
0,0,0,0.000967626241952707,0.00337049364379825
0,0,0,0.000982830734414741,0.00331336695741059
0,0,0,0.000997129225622007,0.003255845585296
0,0,0,0.00101049236461465,0.00319796507338971
0,0,0,0.00102289344857359,0.00313976096769229
0,0,0,0.00103430852842415,0.00308126874076251
0,0,0,0.00104471650223806,0.00302252371926014
0,0,0,0.00105409919636945,0.00296356101284538
0,0,0,0.00106244143354767,0.00290441544472558
0,0,0,0.00106973108785224,0.00284512148413699
0,0,0,0.00107595912630407,0.00278571318103688
0,0,0,0.00108111963690938,0.00272622410326878
0,0,0,0.00108520984305879,0.00266668727645242
0,0,0,0.00108823010424883,0.00260713512683039
0,0,0,0.00109018390315535,0.00254802742371432
0,0,0,0.00109107781915677,0.00248899418079124
0,0,0,0.00109092148846562,0.00243002706357412
0,0,0,0.00108972755108985,0.00237115491383519
0,0,0,0.00108751158491044,0.00231240580002134
0,0,0,0.00108429202721547,0.0022538069840653
0,0,0,0.00108009008409546,0.00219538489197815
0,0,0,0.00107492962815664,0.00213716508829837
0,0,0,0.00106883708506156,0.00207917225445431
0,0,0,0.00106184130946171,0.00202143017107356
0,0,0,0.001053973450929,0.00196396170426016
0,0,0,0.00104526681054151,0.00190678879583309
0,0,0,0.00103575668881783,0.0018980927289286
0,0,0,0.00102548022573359,0.00194997907941039
0,0,0,0.00101447623358572,0.00199996295897742
0,0,0,0.00100278502350226,0.00204804680200578
0,0,0,0.000990448226419194,0.0020942405684239
0,0,0,0.000977508609369043,0.00213856155676831
0,0,0,0.000964009887944123,0.00218103418368014
0,0,0,0.000949996535808489,0.00222168973103512
0,0,0,0.000935513592145332,0.002260566062058
0,0,0,0.000920606467927298,0.00229770730792536
0,0,0,0.000905320751901778,0.00233316352650534
0,0,0,0.000889702017177335,0.00236699033501918
0,0,0,0.000873795629289048,0.00239924851853719
0,0,0,0.00085842980879125,0.00243000361633817
0,0,0,0.000842993078569637,0.00245932548826902
0,0,0,0.000827381761840967,0.0024872878633373
0,0,0,0.000811634487534546,0.00251396787285196
0,0,0,0.000795788897282268,0.00253944557049979
0,0,0,0.00079669466798285,0.00256380344180511
0,0,0,0.000798322236563287,0.00258712590546326
0,0,0,0.000799160299181007,0.00260949880907481
0,0,0,0.000799174051583112,0.0026310089218213
0,0,0,0.000798331370272631,0.00265174342663392
0,0,0,0.000796602965870835,0.00267178941439342
0,0,0,0.000793962523492425,0.00269123338268162
0,0,0,0.000790386829517875,0.00271016074156566
0,0,0,0.000785855884212816,0.00272865532885111
0,0,0,0.000780352999714545,0.00274679893717744
0,0,0,0.000773864882974734,0.0027646708552551
0,0,0,0.000766381703320801,0.00278234742546057
0,0,0,0.000757897144373243,0.00279990161990749
0,0,0,0.000748408440129189,0.00281740263700662
0,0,0,0.000737916395101623,0.00283491552040985
0,0,0,0.000726425388475532,0.00285250080210915
0,0,0,0.000713943362322028,0.00287021417132773
0,0,0,0.00070048179398402,0.00288810617069847
0,0,0,0.000686055652823231,0.0029062219210796
0,0,0,0.000670683341590456,0.00292460087620293
0,0,0,0.000654386622752329,0.00294327660819377
0,0,0,0.0006371905301783,0.00296227662483949
0,0,0,0.000619123266656307,0.00298162221931962
0,0,0,0.000600216087772693,0.0030016422823282
0,0,0,0.000580503172749797,0.00302216875819333
0,0,0,0.000560021482895662,0.00304291526746665
0,0,0,0.000538810608371243,0.00306387706772034
0,0,0,0.000516912604033692,0.00308504370862715
0,0,0,0.000494371815158517,0.00310639907620508
0,0,0,0.000471234693885547,0.00312792146604014
0,0,0,0.000447549607272835,0.00314958368495667
0,0,0,0.00042336663787243,0.00317162724369444
0,0,0,0.000398737377773073,0.00319419173438115
0,0,0,0.000373714717076701,0.00321691618762807
0,0,0,0.000348352627793674,0.00323974766311021
0,0,0,0.000331166315311937,0.00326262802940155
0,0,0,0.000321299790878249,0.00328549425118324
0,0,0,0.0003121851512288,0.00330827870039314
0,0,0,0.000303079379968763,0.00333090948964208
0,0,0,0.0002938722130085,0.00335331082613018
0,0,0,0.000284533378364954,0.00337540338420231
0,0,0,0.000275033011028936,0.00339710469460104
0,0,0,0.000265341819341958,0.00341832954840858
0,0,0,0.000255431248220778,0.00343899041360177
0,0,0,0.000245273638493332,0.00345899786210337
0,0,0,0.000234842381629879,0.00347826100516509
0,0,0,0.000224112069175941,0.00349668793489545
0,0,0,0.000213058636224173,0.00351418616972639
0,0,0,0.000201659498287876,0.00353066310160713
0,0,0,0.000212213319917165,0.00354602644271863
0,0,0,0.000231732127809581,0.00356018466951984
0,0,0,0.000251285216493424,0.00357304746196228
0,0,0,0.000270868065025798,0.00358452613575032
0,0,0,0.000290475943690416,0.00359453406557099
0,0,0,0.000310103907446901,0.0036029870972733
0,0,0,0.000329746790389662,0.00360980394707032
0,0,0,0.000349399201249823,0.00361490658586705
0,0,0,0.000369055519970962,0.00361822060694786
0,0,0,0.000388709895377148,0.00361967557534022
0,0,0,0.000408356243957908,0.00361920535727234
0,0,0,0.000428044285514462,0.00361674842825344
0,0,0,0.000447748597349806,0.00361224815842846
0,0,0,0.000467429130562358,0.00360565307397712
0,0,0,0.000487078835099908,0.0035969170934598
0,0,0,0.000506690420515321,0.0035859997381489
0,0,0,0.000526256361731481,0.00357286631551504
0,0,0,0.00054576890599578,0.00355748807518701
0,0,0,0.00056522008099491,0.00353984233684068
0,0,0,0.000584601704106624,0.00351991258962102
0,0,0,0.00060390539275218,0.00349768856284702
0,0,0,0.000623122575812318,0.00347316626789156
0,0,0,0.000642244506063705,0.00344634801128044
0,0,0,0.00066126227358676,0.00341724237919355
0,0,0,0.000680166820096972,0.00338586419368921
0,0,0,0.000698948954138578,0.00335223444112755
0,0,0,0.000717599367087929,0.00331638017338468
0,0,0,0.000736108649895595,0.00327833438259514
0,0,0,0.000754467310509099,0.00323813585027932
0,0,0,0.000772665791900939,0.0031958289718382
0,0,0,0.000790694490635568,0.00315146355750906
0,0,0,0.000808543775895343,0.0031050946109861
0,0,0,0.000826204008896714,0.00305678208701096
0,0,0,0.000843665562614559,0.00300659062933004
0,0,0,0.000860918841736558,0.00295458929050416
0,0,0,0.000877954302770489,0.00290085123512343
0,0,0,0.000894762474222599,0.00284545342806206
0,0,0,0.000911333976767181,0.00278847630945014
0,0,0,0.00092765954332874,0.00273000345809737
0,0,0,0.000943730038994173,0.00267012124513966
0,0,0,0.000959536480681533,0.0026089184797054
0,0,0,0.000975070056481786,0.00254648604841767
0,0,0,0.000990322144604872,0.00248291655055771
0,0,0,0.00100528433184871,0.00241830393070938
0,0,0,0.00101994843152592,0.00235274311069433
0,0,0,0.00103430650077541,0.00228632962258549
0,0,0,0.00104835085719329,0.00221915924455046
0,0,0,0.00106207409472059,0.00215132764124312
0,0,0,0.00107546909872558,0.00208293001040316
0,0,0,0.00108852906022922,0.00201406073726856
0,0,0,0.00110124748921325,0.00194481305834457
0,0,0,0.00111361822697059,0.00187527873598836
0,0,0,0.00112563545744793,0.00180554774519739
0,0,0,0.00113729371754351,0.00173570797389994
0,0,0,0.00114858790632277,0.00166584493795222
0,0,0,0.00115951329312253,0.00159604151195336
0,0,0,0.00117006552451721,0.0015275838998593
0,0,0,0.00118024063012456,0.00145976916702686
0,0,0,0.00119003502723797,0.00139216541492551
0,0,0,0.00119944552426959,0.00132483814069542
0,0,0,0.00120846932300223,0.00125784956944586
0,0,0,0.00121710401965869,0.00119125850920354
0,0,0,0.00122534760475773,0.00114069073788833
0,0,0,0.00123319846172165,0.00110407475255675
0,0,0,0.0012406553645678,0.00106618989678101
0,0,0,0.00124771747413993,0.00102702645527461
0,0,0,0.00125438433338571,0.00098658018995576
0,0,0,0.00126065586149809,0.000944852365591276
0,0,0,0.00126653234699037,0.000901849749023992
0,0,0,0.00127201443974223,0.000857584582358351
0,0,0,0.00127710314205376,0.000812074530604195
0,0,0,0.00128179979875753,0.000765342604401531
0,0,0,0.00128610608643209,0.000717417058563125
0,0,0,0.00129002400177203,0.000668331267284661
0,0,0,0.00129355584916713,0.00061812357696861
0,0,0,0.00129670422755146,0.000567046842537389
0,0,0,0.00129947201658059,0.000530612173526346
0,0,0,0.00130186236220259,0.000560464675831984
0,0,0,0.00130387866168669,0.000590170458089845
0,0,0,0.00130552454817828,0.000619715076067784
0,0,0,0.00130680387484922,0.000649084488833274
0,0,0,0.00130772069871227,0.000678265045698845
0,0,0,0.00130827926417521,0.000707243471952335
0,0,0,0.00130848398640077,0.000736006853482019
0,0,0,0.00130833943455139,0.000764542620417086
0,0,0,0.00130785031498631,0.000792838529902029
0,0,0,0.00130702145448652,0.00082088264812713
0,0,0,0.00130585778357772,0.000848663331736388
0,0,0,0.00130436432002284,0.000876169208739452
0,0,0,0.00130254615255487,0.000903389159046752
0,0,0,0.00130040842491569,0.000930312294754154
0,0,0,0.0012979563202703,0.000956927940295782
0,0,0,0.00129519504605941,0.000983225612586458
0,0,0,0.00129212981935273,0.00100919500127045
0,0,0,0.00128876585276266,0.00103482594919041
0,0,0,0.00128510834097517,0.00106010843318921
0,0,0,0.00128116244795184,0.00108503254534958
0,0,0,0.00127693329485123,0.0011095884747791
0,0,0,0.00127242594872196,0.00113376649003499
0,0,0,0.00126764541200158,0.0011575569222837
0,0,0,0.00126259661287081,0.00118095014928693
0,0,0,0.00125728439648931,0.00120393658029205
0,0,0,0.0012517135171502,0.00122650664190893
0,0,0,0.00124588863137626,0.00124865076504033
0,0,0,0.00123981429198217,0.00127035937293402
0,0,0,0.00123349494311936,0.00129162287041223
0,0,0,0.00122693491631631,0.00131243163433203
0,0,0,0.00122013842752505,0.00133277600532189
0,0,0,0.00121310957517401,0.00135264628083048
0,0,0,0.00120585233923015,0.00137203270952169
0,0,0,0.00119837058126243,0.00139092548704056
0,0,0,0.00119066804549744,0.00140931475316242
0,0,0,0.00118274836085236,0.00145046944998262
0,0,0,0.00117461504392707,0.00149022731493195
0,0,0,0.00116627150292953,0.00152850179305206
0,0,0,0.00115772104250988,0.00156527267739254
0,0,0,0.00114896686946858,0.00160052389343601
0,0,0,0.00114001209930381,0.00163424347200525
0,0,0,0.00113085976355853,0.00166642350641633
0,0,0,0.00112151281792333,0.00169706009434006
0,0,0,0.00111197415104841,0.00172615326488351
0,0,0,0.00110224659401337,0.00175370689145057
0,0,0,0.00109233293040506,0.0017797285909886
0,0,0,0.00108223590694184,0.00180422961026666
0,0,0,0.0010719582445925,0.00182722469987107
0,0,0,0.00106150265012245,0.00184873197663682
0,0,0,0.00105087182801067,0.00187378965462148
0,0,0,0.00104006849266697,0.0019092054599622
0,0,0,0.00102909538088936,0.00194419326192452
0,0,0,0.00101795526448972,0.00197871992214516
0,0,0,0.00100665096302305,0.00201275108750509
0,0,0,0.000995185356551631,0.00204625132927094
0,0,0,0.000983561398372912,0.00207918428635112
0,0,0,0.000971782127647036,0.00211162107544849
0,0,0,0.000959850681852226,0.00214425488924447
0,0,0,0.000947770309002671,0.00217622929009931
0,0,0,0.000935544379562225,0.00220750189109564
0,0,0,0.000923176397989445,0.00223803010068735
0,0,0,0.000910670013849313,0.00226777129315991
0,0,0,0.000898029032432635,0.00229668297837715
0,0,0,0.000885257424821539,0.00232472297012376
0,0,0,0.000872359337346029,0.00235184955237056
0,0,0,0.000859339100378165,0.00237802164281326
0,0,0,0.000846201236409438,0.00240319895304852
0,0,0,0.000832950467370086,0.00242734214478785
0,0,0,0.000819591721139046,0.00245041298152332
0,0,0,0.00080613013720876,0.00247237447509563
0,0,0,0.000792571071467352,0.00249319102664247
0,0,0,0.000778920100063363,0.00251282856143054
0,0,0,0.000765183022327587,0.00253125465711662
0,0,0,0.000751365862725395,0.00254843866500482
0,0,0,0.00073747487182152,0.00256435182391157
0,0,0,0.000723516526241141,0.00257896736627461
0,0,0,0.000709497527616954,0.00259226061618661
0,0,0,0.000695424800517208,0.00260420907906289
0,0,0,0.000681305489351691,0.00261479252269153
0,0,0,0.0006671469542609,0.00262399304945143
0,0,0,0.00065295676599586,0.00263179515951673
0,0,0,0.000638742699801575,0.0026381858049046
0,0,0,0.000624512728321092,0.00264315443425839
0,0,0,0.000610275013543327,0.00264669302829484
0,0,0,0.000596037897819757,0.00264879612587615
0,0,0,0.000581809893981433,0.00264946084070672
0,0,0,0.000567701383220376,0.00264868686868386
0,0,0,0.000567866199980699,0.00264647648597011
0,0,0,0.000593374341307407,0.00264283453788372
0,0,0,0.000619090130477895,0.00263776841873498
0,0,0,0.000644983049904541,0.00263128804277485
0,0,0,0.000671021313819076,0.00262340580644105
0,0,0,0.000697171979869821,0.00261413654212428
0,0,0,0.000723401066037188,0.0026034974637108
0,0,0,0.000749673672345408,0.00259150810415459
0,0,0,0.000775954106826571,0.00257819024539585
0,0,0,0.000802206015173612,0.002563567840971
0,0,0,0.000828392513500503,0.00254766693162833
0,0,0,0.000854476323614434,0.00253051555434319
0,0,0,0.000880419910191083,0.00251214364511876
0,0,0,0.000906185619236111,0.00249258293598853
0,0,0,0.000931735817209955,0.00247186684664857
0,0,0,0.000957033030188514,0.00245003037117036
0,0,0,0.000982040082431745,0.00242710996025342
0,0,0,0.00100672023373735,0.00240314339949738
0,0,0,0.00103103731495768,0.00237816968418075
0,0,0,0.00105495586107202,0.00235222889104464
0,0,0,0.00107844124121184,0.00232536204758921
0,0,0,0.00110145978505644,0.00229761099939851
0,0,0,0.00112397890502969,0.00226901827601078
0,0,0,0.00114596721374946,0.00223962695585911
0,0,0,0.00116739463620558,0.00220948053080439
0,0,0,0.00118823251616365,0.00217862277078867
0,0,0,0.00120845371632269,0.00214709758912307
0,0,0,0.00122803271178404,0.00211494890893549
0,0,0,0.00124694567641706,0.00208222053128337
0,0,0,0.00126517056174716,0.00204895600543648
0,0,0,0.00128268716802185,0.00201519850182352
0,0,0,0.00129947720715082,0.00198099068812235
0,0,0,0.00131552435725441,0.00194637460896108
0,0,0,0.001330814308593,0.00191139156968179
0,0,0,0.00134533480069449,0.00187608202460304
0,0,0,0.00135907565053456,0.00184048547019222
0,0,0,0.00137202877167045,0.0018046403435461
0,0,0,0.00138418818427058,0.00176858392654816
0,0,0,0.00139555001602429,0.00173235225605139
0,0,0,0.00140611249396175,0.00169598004040994
0,0,0,0.00141587592725478,0.00165950058265091
0,0,0,0.00142484268111223,0.00162294571055766
0,0,0,0.00143301714192592,0.00158634571389987
0,0,0,0.00144040567386386,0.00154972928901642
0,0,0,0.00144701656714666,0.00151312349093097
0,0,0,0.00145285997828265,0.00147655369313809
0,0,0,0.00145794786257297,0.00144004355517841
0,0,0,0.0014622938992355,0.00140361499807318
0,0,0,0.00146591340952729,0.00136728818766835
0,0,0,0.00146882326827971,0.00133108152589467
0,0,0,0.00147104180928856,0.00129501164992391
0,0,0,0.00147258872502767,0.00125909343915981
0,0,0,0.00147348496118374,0.00122334002997759
0,0,0,0.00147375260652582,0.00118776283808558
0,0,0,0.00147341477865023,0.00115237158835213
0,0,0,0.00147249550615225,0.0011171743519135
0,0,0,0.00147101960779514,0.00108217759033763
0,0,0,0.00146901256925552,0.00104738620660111
0,0,0,0.0014665004180352,0.00101280360259831
0,0,0,0.00146350959713296,0.000978431742875707
0,0,0,0.00146006683807515,0.000944271224263937
0,0,0,0.00145619903390262,0.000910321351050181
0,0,0,0.00145193311270875,0.000933883168293015
0,0,0,0.00144729591231832,0.000979447942375589
0,0,0,0.00144231405668754,0.00102494124867991
0,0,0,0.00143701383459624,0.00107035080259865
0,0,0,0.00143142108118646,0.00111566448462408
0,0,0,0.00142556106288799,0.00116087033441503
0,0,0,0.00141945836625101,0.00120595654455014
0,0,0,0.0014131367911854,0.00125091145402423
0,0,0,0.00140661924908161,0.00129572354154361
0,0,0,0.00139992766626432,0.00134038141867665
0,0,0,0.00139308289320003,0.00138487382290353
0,0,0,0.00138610461985272,0.00142918961063199
0,0,0,0.00137901129754822,0.00147331775022252
0,0,0,0.00137182006767733,0.00151724731507685
0,0,0,0.00136454669753186,0.00156096747684276
0,0,0,0.00135720552353438,0.00160446749878307
0,0,0,0.00134980940208371,0.00164773672935403
0,0,0,0.00134236966820508,0.00169076459604567
0,0,0,0.0013348961021506,0.00173354059951702
0,0,0,0.00132739690406355,0.00177605430808048
0,0,0,0.00131987867677638,0.00181829535256373
0,0,0,0.00131234641677735,0.00186025342159191
0,0,0,0.0013048035133395,0.00190191825731956
0,0,0,0.00129725175576922,0.00194327965165031
0,0,0,0.00128969134869383,0.00198432744296217
0,0,0,0.00128212093526742,0.00202505151337073
0,0,0,0.00127453762814234,0.00206544178655155
0,0,0,0.00126693704801417,0.00210548822613499
0,0,0,0.00125931336951479,0.00214518083469506
0,0,0,0.00125165937419672,0.00218450965333938
0,0,0,0.00124396651031602,0.00222346476191038
0,0,0,0.00123622495909412,0.00226203627980459
0,0,0,0.00122842370711029,0.00230021436740635
0,0,0,0.00122055062444543,0.00233798922814399
0,0,0,0.00121259254817829,0.00237535111115073
0,0,0,0.00120453537080834,0.00241229031453538
0,0,0,0.00119636413315985,0.00244879718924151
0,0,0,0.00118806312130368,0.0024848621434892
0,0,0,0.00117961596701485,0.00252047564777258
0,0,0,0.00117100575127255,0.00255562824040501
0,0,0,0.00116221511029446,0.00259031053357939
0,0,0,0.00115322634359069,0.00262451321992407
0,0,0,0.00114402152351409,0.00265822707952446
0,0,0,0.00113458260577937,0.00269144298738311
0,0,0,0.001124891540423,0.00272415192128195
0,0,0,0.00111493038267466,0.00275634497002142
0,0,0,0.00110468140321582,0.00278801334199086
0,0,0,0.00109412719730517,0.0028191483740424
0,0,0,0.00108325079225935,0.00284974154062589
0,0,0,0.00107203575278891,0.00287978446314507
0,0,0,0.00106046628369902,0.0029092689195015
0,0,0,0.00104852732948307,0.002938186853775
0,0,0,0.00103620467035162,0.00296653038601058
0,0,0,0.00102348501426011,0.00299429182206312
0,0,0,0.00101035608451835,0.00302146366346134
0,0,0,0.000996806702588837,0.00304803861724889
0,0,0,0.000982826865705833,0.00307400960576332
0,0,0,0.000968407818971673,0.00309936977630954
0,0,0,0.000953542121616968,0.00312411251069078
0,0,0,0.000938223707138724,0.00314823143455456
0,0,0,0.00092244793706045,0.00317172042652203
0,0,0,0.000906211648091293,0.00319457362705455
0,0,0,0.000889513192492142,0.00321678544703385
0,0,0,0.000872352471488175,0.00323835057600697
0,0,0,0.000854730961604183,0.00325926399008014
0,0,0,0.000836651733828825,0.00327952095941708
0,0,0,0.000818119465550632,0.00329911705531893
0,0,0,0.000799140445240959,0.00331804815686121
0,0,0,0.000779722569893976,0.00333631045705518
0,0,0,0.000759875335265919,0.00335390046851969
0,0,0,0.000774779487492272,0.00337081502863401
0,0,0,0.000791100337243167,0.00338705130416161
0,0,0,0.000807482662149805,0.00340260679532067
0,0,0,0.000823918831856618,0.00341747933929359
0,0,0,0.000840401052179029,0.00343166711316012
0,0,0,0.00085692137264004,0.003445168636246
0,0,0,0.000873471694644745,0.00345798277187992
0,0,0,0.000890043780261029,0.0034701087285558
0,0,0,0.000906629261580416,0.00348154606049367
0,0,0,0.000923219650623197,0.00349229466760426
0,0,0,0.000939911881731703,0.00350235479485861
0,0,0,0.000956613792753302,0.0035117270310604
0,0,0,0.000973296019327552,0.00352041230704103
0,0,0,0.000989949515118327,0.00352841189327269
0,0,0,0.00100656516429037,0.00353572739691821
0,0,0,0.0010231337946085,0.00354236075833103
0,0,0,0.00103964619081465,0.00354831424701363
0,0,0,0.00105609310823707,0.00355359045706027
0,0,0,0.00107246528657945,0.00355819230209486
0,0,0,0.00108875346383752,0.00356212300972825
0,0,0,0.00110494839029485,0.00356538611555723
0,0,0,0.00112104084254333,0.00356798545672776
0,0,0,0.00113702163747936,0.00356992516508203
0,0,0,0.00115288164622263,0.0035712096599293
0,0,0,0.00116861180790839,0.00357184364045138
0,0,0,0.00118420314330298,0.00357183207777934
0,0,0,0.00119964676819406,0.00357118020677749
0,0,0,0.00121493390650784,0.00356989351754478
0,0,0,0.00123005590310704,0.00356797774668927
0,0,0,0.0012450042362262,0.00356543886838612
0,0,0,0.00125977052950044,0.00356228308526241
0,0,0,0.00127434656354775,0.00355851681913955
0,0,0,0.00128872428706578,0.00355414670165943
0,0,0,0.00130289582740767,0.00354917956483514
0,0,0,0.0013168535006024,0.00354362243155226
0,0,0,0.0013305898207891,0.00353748250605534
0,0,0,0.00134409750903636,0.00353076716445155
0,0,0,0.00135736950152088,0.0035234839452597
0,0,0,0.00137039895704377,0.0035156405400405
0,0,0,0.00138317926386278,0.00350724478413178
0,0,0,0.00139570404582512,0.0034983046475251
0,0,0,0.00140796716778757,0.00348882822590213
0,0,0,0.00141996274031125,0.0034788237318687
0,0,0,0.00143168512362668,0.00346829948640492
0,0,0,0.00144312893086107,0.00345726391055812
0,0,0,0.00145428903053163,0.00344572551740263
0,0,0,0.00146516054830131,0.0034336929042873
0,0,0,0.00147573886800706,0.00342117474539394
0,0,0,0.00148601963196537,0.00340817978461894
0,0,0,0.00149599874056799,0.00339471682880288
0,0,0,0.00150567235118088,0.00338079474131747
0,0,0,0.00151503687636395,0.00336642243602792
0,0,0,0.00152408898143008,0.00335160887163755
0,0,0,0.00153282558136686,0.00333636304642992
0,0,0,0.0015412438371446,0.00332069399341051
0,0,0,0.00154934115143762,0.0033046107758602
0,0,0,0.00155711516378881,0.00328812248329979
0,0,0,0.00156456374524799,0.00327123822786879
0,0,0,0.00157168499251703,0.00325396714112081
0,0,0,0.0015784772216374,0.00323631837123117
0,0,0,0.00158493896125561,0.00321830108061483
0,0,0,0.00159106894550565,0.00319992444394734
0,0,0,0.00159686610654647,0.00318119764658509
0,0,0,0.0016023295667944,0.00316212988337017
0,0,0,0.00160745863089373,0.00314273035781443
0,0,0,0.00161225277746341,0.0031230082816478
0,0,0,0.00161671165066585,0.0031029728747155
0,0,0,0.00162083505163796,0.00308263336521208
0,0,0,0.00162462292982674,0.00306199899023041
0,0,0,0.00162807537427473,0.00304107899661332
0,0,0,0.00163119260489286,0.00301988264208197
0,0,0,0.00163397496376794,0.00299841919662336
0,0,0,0.00163642290654042,0.00297669794411726
0,0,0,0.00163853699389749,0.00295472818417253
0,0,0,0.00164031788321761,0.00293251923415783
0,0,0,0.00164176632040602,0.0029100804313964
0,0,0,0.00164288313195804,0.00288742113542562
0,0,0,0.0016436692172852,0.00286455073072256
0,0,0,0.00164412554133847,0.00284147862888362
0,0,0,0.00164425312756017,0.00281821427140683
0,0,0,0.00164405305119475,0.00279476713233073
0,0,0,0.00164352643298782,0.00277114672086476
0,0,0,0.00164267443329702,0.00274736258402353
0,0,0,0.0016414982466415,0.00272342430921724
0,0,0,0.00163999909670987,0.00269934152677342
0,0,0,0.00163817823184531,0.00267512391236779
0,0,0,0.00163603692102704,0.00265078118933348
0,0,0,0.001633576450359,0.00262632313082922
0,0,0,0.0016307981200806,0.00260175956184261
0,0,0,0.0016277032421067,0.00257710036100178
0,0,0,0.00162429313810358,0.00255235546217902
0,0,0,0.00162056913810521,0.00252753485586299
0,0,0,0.00161653257967059,0.00250264859027927
0,0,0,0.00161218480758091,0.00247770677224313
0,0,0,0.00160752717407231,0.00245271956772608
0,0,0,0.00160256103959772,0.00242769720211922
0,0,0,0.00159728777410822,0.00240264996018325
0,0,0,0.00159170875884301,0.0023775881856658
0,0,0,0.00158582538861346,0.00235252228058125
0,0,0,0.00157963907456388,0.00232746270413853
0,0,0,0.00157315124739238,0.00230245024133247
0,0,0,0.0015663633610089,0.00227758888275609
0,0,0,0.00155927689660879,0.00225276645209593
0,0,0,0.00155189336713546,0.00222799358290082
0,0,0,0.00154421432210849,0.00220328094926203
0,0,0,0.00153624135278368,0.00217863926250539
0,0,0,0.00152797609762084,0.0021540792675333
0,0,0,0.00151942024802221,0.00212961173882031
0,0,0,0.00151057555431339,0.00210524747606455
0,0,0,0.00150144383192991,0.00208099729950117
0,0,0,0.0014920269677744,0.0020568720448858
0,0,0,0.00148232692671191,0.00203288255815748
0,0,0,0.00147234575816191,0.00200903968978638
0,0,0,0.00146208560275413,0.00202202025178932
0,0,0,0.00145154869900943,0.00205888764664014
0,0,0,0.00144073739000772,0.00209557446261116
0,0,0,0.00142965413000612,0.00213206332166976
0,0,0,0.00141830149096983,0.00216833637882979
0,0,0,0.00140668216897993,0.00220437535743873
0,0,0,0.00139479899047867,0.00224016158646145
0,0,0,0.00138265491832024,0.00227567603959805
0,0,0,0.00137025305758903,0.0023108993760616
0,0,0,0.00135759666115282,0.00234581198284617
0,0,0,0.0013446891349187,0.00238039401830176
0,0,0,0.00133153404275727,0.0024146254568384
0,0,0,0.00131813511106948,0.00244848613457549
0,0,0,0.00130449623296308,0.00248195579574739
0,0,0,0.0012906214720142,0.00251501413968713
0,0,0,0.00127651506558935,0.00254764086819614
0,0,0,0.00126218142770262,0.00257981573335603
0,0,0,0.00124762515138882,0.00261151858438941
0,0,0,0.00123285101057269,0.00264272941562638
0,0,0,0.00121786396141726,0.00267342841403551
0,0,0,0.00120266914313683,0.00270359600511766
0,0,0,0.00118727187826323,0.00273321289904549
0,0,0,0.00117167767235399,0.00276226013572434
0,0,0,0.00115589221313606,0.00279071912884848
0,0,0,0.0011399213690797,0.00281857170879518
0,0,0,0.0011237711874007,0.00284580016421065
0,0,0,0.00110744789148998,0.00287238728214867
0,0,0,0.00109095787777419,0.00289831638662319
0,0,0,0.00107430771201067,0.00292357137545418
0,0,0,0.00105750412502753,0.00294813675528294
0,0,0,0.0010405540079137,0.00297199767465139
0,0,0,0.00102346440667661,0.00299513995503825
0,0,0,0.00100624251637865,0.00301755011976357
0,0,0,0.000988895674769452,0.00303921542067381
0,0,0,0.000971431355435037,0.00306012386253346
0,0,0,0.000953857160483407,0.00308026422505647
0,0,0,0.000936180812788956,0.00309962608252051
0,0,0,0.000918410147823068,0.00311819982091621
0,0,0,0.000900553105095347,0.00313597665259208
0,0,0,0.000882617719234757,0.00315294862836868
0,0,0,0.00086461211074168,0.00316910864709702
0,0,0,0.000846544476439171,0.00318445046265664
0,0,0,0.000828423079659857,0.00319896868838709
0,0,0,0.000810256240198926,0.00321265879896221
0,0,0,0.00079205232406887,0.0032255171297243
0,0,0,0.000773819733091929,0.00323754087350159
0,0,0,0.000755566894364956,0.00324872807494375
0,0,0,0.000737302249633864,0.00325907762241834
0,0,0,0.000719034244614447,0.00326858923751544
0,0,0,0.000700778379258082,0.00327726346222201
0,0,0,0.000682650640755567,0.00328510164382917
0,0,0,0.000664544367327435,0.00329210591764673
0,0,0,0.000646467755380964,0.00329827918760289
0,0,0,0.000628428954352334,0.0033036251048193
0,0,0,0.000610436057007169,0.00330814804425039
0,0,0,0.000592497089923538,0.00331185307948889
0,0,0,0.0005826416146682,0.00331474595584169
0,0,0,0.000603103970566232,0.00331683306178393
0,0,0,0.000623356562414856,0.00331812139890969
0,0,0,0.000643378809982942,0.00331861855049487
0,0,0,0.000663150796649414,0.00331833264879872
0,0,0,0.000682653324390575,0.00331727234122836
0,0,0,0.000701867965509723,0.00331544675549883
0,0,0,0.000720777110898158,0.00331286546391985
0,0,0,0.000739364014633564,0.00330953844694609
0,0,0,0.000757612834737992,0.00330547605612608
0,0,0,0.000775508669937336,0.00330068897659164
0,0,0,0.000793037592280943,0.00329518818922314
0,0,0,0.000810186675501534,0.00328898493263563
0,0,0,0.000826944019014259,0.00328209066512086
0,0,0,0.000843298767473383,0.00327451702668896
0,0,0,0.000859241125827942,0.0032662758013462
0,0,0,0.000874762369836607,0.00325737887974731
0,0,0,0.000889854852023669,0.00324783822235719
0,0,0,0.000904512003079672,0.00323766582325613
0,0,0,0.000918728328729773,0.00322687367471847
0,0,0,0.000932499402116121,0.00321547373269232
0,0,0,0.000945821851757456,0.0032034778833035
0,0,0,0.000958693345173789,0.00319089791050503
0,0,0,0.00097111256827867,0.00317774546498495
0,0,0,0.000983079200665538,0.00316403203444515
0,0,0,0.000994593886929906,0.00314976891535484
0,0,0,0.00100565820418652,0.00313496718627848
0,0,0,0.00101627462596149,0.00311963768287193
0,0,0,0.00102644648264968,0.00310379097463376
0,0,0,0.00103617791874758,0.00308743734349193
0,0,0,0.0010454738470829,0.00307058676429989
0,0,0,0.00105433990027579,0.00305324888730796
0,0,0,0.00106278237967916,0.00303543302266912
0,0,0,0.00107080820205363,0.0030171481270303
0,0,0,0.00107842484424536,0.00299840279225194
0,0,0,0.00108564028613858,0.00297920523629158
0,0,0,0.00109246295216567,0.00295956329627844
0,0,0,0.00109890165165871,0.00293948442379655
0,0,0,0.00110496551833306,0.00291897568238769
0,0,0,0.00111066394919515,0.00289804374727515
0,0,0,0.00111600654316626,0.00287669490730164
0,0,0,0.00112100303971566,0.00285493506906548
0,0,0,0.00112566325779451,0.00283276976323188
0,0,0,0.00112999703535582,0.00281020415298577
0,0,0,0.00113401416974646,0.00278724304458722
0,0,0,0.00113772435924603,0.00276389089997814
0,0,0,0.0011411371460244,0.0027401518513856
0,0,0,0.00114426186077832,0.00271602971785517
0,0,0,0.00114710756930092,0.00269152802364275
0,0,0,0.00114968302122442,0.00266665001838423
0,0,0,0.00115199660116649,0.00264139869895658
0,0,0,0.00115405628249701,0.00261577683293579
0,0,0,0.0011558695839291,0.00258978698355139
0,0,0,0.00115744352912309,0.00256343153603139
0,0,0,0.00115878460947541,0.00253671272522454
0,0,0,0.00115989875025249,0.0025096326643827
0,0,0,0.00116079128020682,0.0024821933749804
0,0,0,0.00116146690480068,0.00245439681744447
0,0,0,0.00116192968314185,0.00242624492266247
0,0,0,0.00116218300871823,0.0023977396241352
0,0,0,0.0011622295940007,0.00236888289063575
0,0,0,0.00116207145896324,0.00233967675923352
0,0,0,0.00116170992355191,0.00231012336854303
0,0,0,0.00116114560411476,0.00228022499205149
0,0,0,0.00116037841378583,0.00224998407138177
0,0,0,0.00115940756679825,0.00221940324934494
0,0,0,0.00115823158668241,0.00218848540263805
0,0,0,0.00115684831828775,0.00218763314687476
0,0,0,0.00115525494354782,0.0022131656402673
0,0,0,0.00115344800089323,0.00223883255546353
0,0,0,0.00115142340819741,0.00226462434766994
0,0,0,0.00114917648912682,0.00229053139491442
0,0,0,0.00114670200275022,0.00231654399909265
0,0,0,0.0011439941762478,0.00234265238716702
0,0,0,0.00114104674054744,0.00236884671253579
0,0,0,0.0011378529687007,0.0023951170565718
0,0,0,0.00113440571680257,0.00242145343034805
0,0,0,0.00113069746724498,0.00244784577655099
0,0,0,0.00112672037408623,0.00247428397159166
0,0,0,0.00112246631030796,0.00250075782792014
0,0,0,0.0011179269167261,0.00252725709654633
0,0,0,0.00111309365231321,0.00255377146977431
0,0,0,0.00110795784568687,0.00258042761599586
0,0,0,0.00110251074751069,0.00260709508938306
0,0,0,0.0010967435835576,0.00263374715283571
0,0,0,0.00109064760817709,0.00266037323923929
0,0,0,0.00108421415791221,0.00268696273624358
0,0,0,0.00107743470500998,0.00271350499034539
0,0,0,0.00107030091057259,0.00273998931119845
0,0,0,0.00106280467709949,0.00276640497614833
0,0,0,0.00105493820017311,0.00279274123498652
0,0,0,0.001046694019049,0.00281898731491736
0,0,0,0.00103806506591528,0.0028451324257317
0,0,0,0.00102904471359663,0.00287116576517776
0,0,0,0.00101962682148163,0.00289707652451854
0,0,0,0.0010098057794686,0.00292285389427238
0,0,0,0.000999576549729708,0.00294848707011697
0,0,0,0.000988934706107059,0.002973965258949
0,0,0,0.000977876470967115,0.00299927768509101
0,0,0,0.000966398749349978,0.00302441359662375
0,0,0,0.000954499160268379,0.00304936227183661
0,0,0,0.000942176065017702,0.00307411302577887
0,0,0,0.000929428592383347,0.00309865521689645
0,0,0,0.000916256660635939,0.00312297825374186
0,0,0,0.000902660996229293,0.00314707160173266
0,0,0,0.000888643149126539,0.00317092478995495
0,0,0,0.000874205504696995,0.00319452741798232
0,0,0,0.000859351292145316,0.00321786916270228
0,0,0,0.000844084589445904,0.00324093978512685
0,0,0,0.000828410324775819,0.00326372913717687
0,0,0,0.000812334274453236,0.00328622716841431
0,0,0,0.000795863057407031,0.00330842393271391
0,0,0,0.000779004126213734,0.00333030959485026
0,0,0,0.000761765754761334,0.00335187443698903
0,0,0,0.000744157022606023,0.00337310886506104
0,0,0,0.000726187796109001,0.00339400341500784
0,0,0,0.000707868706451176,0.00341454875887659
0,0,0,0.000689211124638184,0.0034347357107587
0,0,0,0.000670227133620721,0.00345455523254556
0,0,0,0.000650929497667291,0.00347399843949781
0,0,0,0.000631331629138671,0.00349305660560839
0,0,0,0.000611447552821914,0.0035117211687502
0,0,0,0.000591291867994725,0.00352998373559199
0,0,0,0.000570879708396449,0.00354783608627796
0,0,0,0.000550226700292256,0.00356527017885511
0,0,0,0.000529348918823891,0.00358227815344059
0,0,0,0.000508262842844304,0.003598852336123
0,0,0,0.000486985308442656,0.00361498524258652
0,0,0,0.000465533461365519,0.00363066958145541
0,0,0,0.000443924708547289,0.00364589825734851
0,0,0,0.000422176668961993,0.00366066437364576
0,0,0,0.000400307124011928,0.00367496123495725
0,0,0,0.000378333967666955,0.00368878234929704
0,0,0,0.000356275156568664,0.00370212142995818
0,0,0,0.000334148660311673,0.00371497239709073
0,0,0,0.000311972412108869,0.00372732937899445
0,0,0,0.000289764260050035,0.00373918671309026
0,0,0,0.000267541919150072,0.0037505389464918
0,0,0,0.000245322924385644,0.00376138083671362
0,0,0,0.000223124584906753,0.00377170735155108
0,0,0,0.000221431977216802,0.0037815136689946
0,0,0,0.000232458547416103,0.00379079517680969
0,0,0,0.000243512911216992,0.00379954747185618
0,0,0,0.000254551522095803,0.00380776635915536
0,0,0,0.000265567421701862,0.00381544785071641
0,0,0,0.000276553708282445,0.00382258816413106
0,0,0,0.000287503542692524,0.00382918372095042
0,0,0,0.00029841015414761,0.0038352311448534
0,0,0,0.000309266845707423,0.00384072725962259
0,0,0,0.000320066999475399,0.00384566908693951
0,0,0,0.000330804081506708,0.00385005384401227
0,0,0,0.000341471646412683,0.00385387894105382
0,0,0,0.000352063341654441,0.0038571419786243
0,0,0,0.000362572911519476,0.00385984074485035
0,0,0,0.000372994200775356,0.00386197321254211
0,0,0,0.000383321157996275,0.00386353753622048
0,0,0,0.00039354783856127,0.00386453204907422
0,0,0,0.000403668407321756,0.00386495525985808
0,0,0,0.000413677140939595,0.00386480584975635
0,0,0,0.000423568429896881,0.00386408266922122
0,0,0,0.000433336780181481,0.0038627847348075
0,0,0,0.00044297681465133,0.00386091122601684
0,0,0,0.000452483274084536,0.00385846148217084
0,0,0,0.000461851017922066,0.0038554349993265
0,0,0,0.000471075024710499,0.00385183142725076
0,0,0,0.000480150392254908,0.00384765056647107
0,0,0,0.000489072337492236,0.00384289236541291
0,0,0,0.000497836196096946,0.00383755691764354
0,0,0,0.000506437421829986,0.00383164445923267
0,0,0,0.000514871585647669,0.00382515536624362
0,0,0,0.000523134374580181,0.00381809015236834
0,0,0,0.000531221590399422,0.00381044946671905
0,0,0,0.000539129148088513,0.00380223409178371
0,0,0,0.000546853074130715,0.00379344494156164
0,0,0,0.000554389504634878,0.00378408305988198
0,0,0,0.000561734683313275,0.00377414961891875
0,0,0,0.000568884959331606,0.00376364591790801
0,0,0,0.000575836785046802,0.00375257338207102
0,0,0,0.000582586713652911,0.00374093356175531
0,0,0,0.000589131396751874,0.00372872813179237
0,0,0,0.000595467581867404,0.00371595889107501
0,0,0,0.000601592109921834,0.00370262776236385
0,0,0,0.000607501912691766,0.00368873679231518
0,0,0,0.000613194010262108,0.00367428815173587
0,0,0,0.000618665508495486,0.00365928413606331
0,0,0,0.000623913596533465,0.00364372716606587
0,0,0,0.000628935544347897,0.00362761978876591
0,0,0,0.000633728700357272,0.00361096467857169
0,0,0,0.000638290489124005,0.00359376463862615
0,0,0,0.000642618409148032,0.00357602260235179
0,0,0,0.000646710030771047,0.00355774163519418
0,0,0,0.000650562994203241,0.00353892493655006
0,0,0,0.000658327225115274,0.0035195758418749
0,0,0,0.000668093557265381,0.0034996978249533
0,0,0,0.000677629402194846,0.0034792945003248
0,0,0,0.00068693619834842,0.00345836962585533
0,0,0,0.000696015113168968,0.00343692710543086
0,0,0,0.000704867028216261,0.00341497099177124
0,0,0,0.00071349252617281,0.00339250548934211
0,0,0,0.000721891879782055,0.00336953495734882
0,0,0,0.000730065042755523,0.00334606391280046
0,0,0,0.000738011642676228,0.00332209703362585
0,0,0,0.000745730975919179,0.00329763916181947
0,0,0,0.000753222004596044,0.00327269530660779
0,0,0,0.000760483355525921,0.00324727064760977
0,0,0,0.000767513321175473,0.00322137053797922
0,0,0,0.000774309862835276,0.00319500050750743
0,0,0,0.000780870615335882,0.00316816626566696
0,0,0,0.00078719289408663,0.00314087370457761
0,0,0,0.000793273703875275,0.00311312890187998
0,0,0,0.000799109749513249,0.00308493812348987
0,0,0,0.000804697448281655,0.00305630782622335
0,0,0,0.000810032944102645,0.00302724466026538
0,0,0,0.00081511212336266,0.00299775547147307
0,0,0,0.000819930632308619,0.00296784730348765
0,0,0,0.000824603038073246,0.0029375273996427
0,0,0,0.000829050389335451,0.00290680320464942
0,0,0,0.000833230508571592,0.00287568236604641
0,0,0,0.000837137705824831,0.00284417273539106
0,0,0,0.00084076612897882,0.00281228236918574
0,0,0,0.000844109791406977,0.00278001952952256
0,0,0,0.00084716260057538,0.0027473926844277
0,0,0,0.000849918387473725,0.00271441050790266
0,0,0,0.000852370936737845,0.00268108187964422
0,0,0,0.000854514017329722,0.00264741588443473
0,0,0,0.000856341413637662,0.00261342181119573
0,0,0,0.00085784695685831,0.00257910915169313
0,0,0,0.00085902455652187,0.00254448759889203
0,0,0,0.000859868232021221,0.00250956704494854
0,0,0,0.000860372144009913,0.0024743575788424
0,0,0,0.000860530625528044,0.00243886948364214
0,0,0,0.000860338212725742,0.00240311323339992
0,0,0,0.000859789675048517,0.00236709948968017
0,0,0,0.000858880044757759,0.00233083909771992
0,0,0,0.000857604645657928,0.00229434308221954
0,0,0,0.000855959120911465,0.00225762264277773
0,0,0,0.000853939459819875,0.00222068914896045
0,0,0,0.000851542023462548,0.00218355413502258
0,0,0,0.000848763569083533,0.00214622929428365
0,0,0,0.000845601273123942,0.00210872647316496
0,0,0,0.000842052752807743,0.00207105766490201
0,0,0,0.000838116086188445,0.00203323500293873
0,0,0,0.00083378983057647,0.0019952707540174
0,0,0,0.000829073039272821,0.00195717731097744
0,0,0,0.000823965276538996,0.00191896718527684
0,0,0,0.000818466630745751,0.00188065299925089
0,0,0,0.000812577725647468,0.00184224747812167
0,0,0,0.000806299729737336,0.00180376344178301
0,0,0,0.000799634363649548,0.00176521379636774
0,0,0,0.000792583905578681,0.0017266115256237
0,0,0,0.00078515119469813,0.00168796968211404
0,0,0,0.00077733963256682,0.00164930137826236
0,0,0,0.000769153182521132,0.0016106197772604
0,0,0,0.00076059636705833,0.00157193808386413
0,0,0,0.00075167426322581,0.00153326953509048
0,0,0,0.000742392496038524,0.00149471350854435
0,0,0,0.000732757229954473,0.00145630640848515
0,0,0,0.000722775158448485,0.00146409515075513
0,0,0,0.000712453491728215,0.00149769105635028
0,0,0,0.000701799942648129,0.00153104894091244
0,0,0,0.000690822710881722,0.00156414721269782
0,0,0,0.000679530465419409,0.00159696457837244
0,0,0,0.000667932325468135,0.00162948007831837
0,0,0,0.000656037839833257,0.0016616731207334
0,0,0,0.000643856964868628,0.00169352351440788
0,0,0,0.000631400041090358,0.00172501150006199
0,0,0,0.000618677768549292,0.00175611778014467
0,0,0,0.000605701181066176,0.00178682354698778
0,0,0,0.00059248161943809,0.00181711050922961
0,0,0,0.000579030703723726,0.00184696091641945
0,0,0,0.000565360304725093,0.00187635758172905
0,0,0,0.000551482514781265,0.00190528390269834
0,0,0,0.000537409617994533,0.00193372387995716
0,0,0,0.000523154060009579,0.00196166213386895
0,0,0,0.000508728417470405,0.00198908391905239
0,0,0,0.00049414536727671,0.00201597513674284
0,0,0,0.000479417655766312,0.00204232234497143
0,0,0,0.000464558067944487,0.00206811276653407
0,0,0,0.000449579396887334,0.00209333429475139
0,0,0,0.000434494413436459,0.00211797549700754
0,0,0,0.000419315836310608,0.00214202561608168
0,0,0,0.000404056302746647,0.00216547456928518
0,0,0,0.000388728339789202,0.00218831294542821
0,0,0,0.000373344336338621,0.00221053199964877
0,0,0,0.000357916516066148,0.00223212364614378
0,0,0,0.000342456911299971,0.0022530804488502
0,0,0,0.000326977337981038,0.00227339561013407
0,0,0,0.00031148937178449,0.00229306295754544
0,0,0,0.000296004325492094,0.00231207692871777
0,0,0,0.00028053322770244,0.00233043255448107
0,0,0,0.000265086802953063,0.00234812544027629
0,0,0,0.000249675453325382,0.00236515174596319
0,0,0,0.000234674840459581,0.00238150816411298
0,0,0,0.000251720967928859,0.00239719189688931
0,0,0,0.000268758837219718,0.00241220063162595
0,0,0,0.00028578255941919,0.0024265325152088
0,0,0,0.000302786298080338,0.00244018612738106
0,0,0,0.000319764272111667,0.0024531604530873
0,0,0,0.000336710758452929,0.00246545485398381
0,0,0,0.000353620094541707,0.00247706903923534
0,0,0,0.000370486680564164,0.00248800303573099
0,0,0,0.000387304981494863,0.00249825715784713
0,0,0,0.000404069528925133,0.00250783197688731
0,0,0,0.000420774922680112,0.00251672829033661
0,0,0,0.000437415832232724,0.00252494709105672
0,0,0,0.000453986997912048,0.00253248953656132
0,0,0,0.000470483231915897,0.00253935691849916
0,0,0,0.000486899419128495,0.00254555063248024
0,0,0,0.000503230517754305,0.00255107214837225
0,0,0,0.000519471559769613,0.00255592298119806
0,0,0,0.000535617651203579,0.00256010466275797
0,0,0,0.000551663972254035,0.00256361871410055
0,0,0,0.000567605777248792,0.0025664666189622
0,0,0,0.000583438394459956,0.0025686497982903
0,0,0,0.000599157225782521,0.00257016958596101
0,0,0,0.000614757746285832,0.00257102720580094
0,0,0,0.000630235503650822,0.0025712237500114
0,0,0,0.000645586117500485,0.00257076015909502
0,0,0,0.000660805278639265,0.002569637203371
0,0,0,0.000675888748208509,0.002567855466169
0,0,0,0.000690832356772142,0.00256541532877319
0,0,0,0.00070563200334478,0.00256231695719444
0,0,0,0.000720283654370768,0.00255856029082707
0,0,0,0.000734783342671019,0.00255414503306328
0,0,0,0.000749127166364827,0.0025490706438735
0,0,0,0.000763311287781232,0.00254333633444176
0,0,0,0.000777331932370173,0.00253694106387647
0,0,0,0.000791185387626014,0.00252988353800249
0,0,0,0.000804868002032111,0.00252216221026619
0,0,0,0.000818376184041625,0.00251377528475882
0,0,0,0.000831706401099253,0.00250472072135893
0,0,0,0.000844855178719961,0.00249499624298388
0,0,0,0.000857819099629065,0.00248459934493334
0,0,0,0.000870594802976632,0.00247352730630152
0,0,0,0.00088317898363327,0.00246177720341983
0,0,0,0.000895568391574453,0.0024493459252905
0,0,0,0.000907759831363264,0.00243623019096023
0,0,0,0.000919750161736288,0.00242242656877267
0,0,0,0.000931536295299407,0.00240793149743618
0,0,0,0.00094311519833995,0.00239274130882844
0,0,0,0.000954483890758639,0.00237685225245887
0,0,0,0.00096563944612621,0.00236026052149785
0,0,0,0.000976578991868371,0.00234296228027553
0,0,0,0.000987299709568512,0.00232495369314922
0,0,0,0.000997798835428665,0.00230623095462762
0,0,0,0.00100807366091904,0.00228679032063706
0,0,0,0.00101812153333103,0.00226662814080913
0,0,0,0.00102793985675326,0.00224574089166307
0,0,0,0.0010375260930186,0.00222412521055076
0,0,0,0.00104687776281515,0.00220177793023052
0,0,0,0.0010559924469265,0.00217869611392935
0,0,0,0.00106486778759535,0.00215487709075063
0,0,0,0.00107350149000884,0.00213031849128476
0,0,0,0.00108189132389996,0.00210501828326898
0,0,0,0.00109003512525835,0.00207897480715385
0,0,0,0.00109793079814707,0.00205218681142227
0,0,0,0.00110557631661767,0.00202465348750813
0,0,0,0.00111296972671532,0.00199637450416601
0,0,0,0.0011201091485688,0.00196735004114096
0,0,0,0.00112699277855544,0.00193758082198586
0,0,0,0.00113361889153268,0.00190706814588321
0,0,0,0.00113998584312885,0.00187581391832037
0,0,0,0.00114609207208166,0.00184382068047834
0,0,0,0.00115193610261666,0.00181109163719684
0,0,0,0.00115751654685459,0.00177763068337472
0,0,0,0.00116283210723872,0.00174344242868213
0,0,0,0.00116788157897035,0.00170853222045358
0,0,0,0.00117266385244369,0.00167290616464666
0,0,0,0.00117717791566874,0.00163657114475185
0,0,0,0.00118142285667117,0.00159953483854558
0,0,0,0.00118539786586036,0.00156180573259357
0,0,0,0.00118910223835339,0.0015233931344073
0,0,0,0.00119253537624525,0.00148430718217607
0,0,0,0.00119569679081577,0.00144455885199957
0,0,0,0.001198586104662,0.00140415996255888
0,0,0,0.00120120305374727,0.00136312317716858
0,0,0,0.00120354748935647,0.00132146200316868
0,0,0,0.00120561937995012,0.00127919078862249
0,0,0,0.00120741881290487,0.00123632471629587
0,0,0,0.00120894599613774,0.00119287979490662
0,0,0,0.0012102012595987,0.0011488728476452
0,0,0,0.00121118505663137,0.00110432149797285
0,0,0,0.00121189796518906,0.00105924415272302
0,0,0,0.00121234068890341,0.00101365998253827
0,0,0,0.00121251405799716,0.000967588899685567
0,0,0,0.0012124190300371,0.000921051533311401
0,0,0,0.00121205669052205,0.000874069202196903
0,0,0,0.00121142825330067,0.000826663885100831
0,0,0,0.00121053506081753,0.000778858188773601
0,0,0,0.00120937858418196,0.000730675313746487
0,0,0,0.00120796042305987,0.000682139018008676
0,0,0,0.00120628230538483,0.000633273578690585
0,0,0,0.00120434608688813,0.000584103751887222
0,0,0,0.00120215375044896,0.000534654730764306
0,0,0,0.00119970740526193,0.000484952102091429
0,0,0,0.0011970092858255,0.00043502180136562
0,0,0,0.00119406175075232,0.000384890066687738
0,0,0,0.00119086728140344,0.00033458339156528
0,0,0,0.0011874284803482,0.000284128476820522
0,0,0,0.00118374806965615,0.00025303609302868
0,0,0,0.00117982888902268,0.000275110592670047
0,0,0,0.00117567389373274,0.000297215228460934
0,0,0,0.00117128615247086,0.000319335189195136
0,0,0,0.00116666884497862,0.000341498520221972
0,0,0,0.0011618252595712,0.00036381627409654
0,0,0,0.00115675879051469,0.000386104617571603
0,0,0,0.00115147293527373,0.000408348612277065
0,0,0,0.00114597129163851,0.000430533353355633
0,0,0,0.00114025755473496,0.000452643979648226
0,0,0,0.00113433551393066,0.00047466568369503
0,0,0,0.00112820904964178,0.000496583721528554
0,0,0,0.00112188213005254,0.000518383422237589
0,0,0,0.00111535880775337,0.000540050197280983
0,0,0,0.00110864321631027,0.000561569549535179
0,0,0,0.00110173956677168,0.000582927082050377
0,0,0,0.00109465214412496,0.00060410850650916
0,0,0,0.00108738530370928,0.000625099651360483
0,0,0,0.00107994346759827,0.00066789913689802
0,0,0,0.00107233112095734,0.000715435277533982
0,0,0,0.00106455280838985,0.000762769295783089
0,0,0,0.00105661313027788,0.00080992106512251
0,0,0,0.00104851673912942,0.000856658253845732
0,0,0,0.00104026833593907,0.00090296259217712
0,0,0,0.00103187266657367,0.000948816547407805
0,0,0,0.00102333451818837,0.000994203332661286
0,0,0,0.0010146587156849,0.00103910691255127
0,0,0,0.00100585011821752,0.00108351200572313
0,0,0,0.000996913615755879,0.0011274040842833
0,0,0,0.000987854125711174,0.00117076937014265
0,0,0,0.000978676589634631,0.00121359482830852
0,0,0,0.000969385969991188,0.00125586815718079
0,0,0,0.000959987247019345,0.00129757777591699
0,0,0,0.000950485415677937,0.00133871280895123
0,0,0,0.00094088548268878,0.00137926306776071
0,0,0,0.000931192463678676,0.00141921902999428
0,0,0,0.000921411380423454,0.00145857181608217
0,0,0,0.000911547258199807,0.00149731316346902
0,0,0,0.000901605123247329,0.00153543539861326
0,0,0,0.000891590000342835,0.00157293140692019
0,0,0,0.00088150691048916,0.00160979460077398
0,0,0,0.000871360868720306,0.00164601888585375
0,0,0,0.00086115688202365,0.00168159862592285
0,0,0,0.000850899947378636,0.00171652860628968
0,0,0,0.000840595049913795,0.00175080399614611
0,0,0,0.000830247161179132,0.00178442030999557
0,0,0,0.000819861237534192,0.00181737336838711
0,0,0,0.000809442218648759,0.00184965925817604
0,0,0,0.000798995026115801,0.00188127429253737
0,0,0,0.0007885245621711,0.00191221497095301
0,0,0,0.000778035708519587,0.00194247793940447
0,0,0,0.000767533325261693,0.00197205995099195
0,0,0,0.000757022249917416,0.0020009578272048
0,0,0,0.000746507296543963,0.00202916842006814
0,0,0,0.000735993254940004,0.0020566885753745
0,0,0,0.000725495011506538,0.00208351509722232
0,0,0,0.000715064490846629,0.00210964471405711
0,0,0,0.000704648715465883,0.00213507404641991
0,0,0,0.00069425236605769,0.00215979957659218
0,0,0,0.000683880097106848,0.00218381762031125
0,0,0,0.000673536536402897,0.00220712430073555
0,0,0,0.000663226284596363,0.00222971552481135
0,0,0,0.000652953914792254,0.0022515869621906
0,0,0,0.00064272397217352,0.00227273402683162
0,0,0,0.00063254097364962,0.00229315186140447
0,0,0,0.000622409407522118,0.00231283532460469
0,0,0,0.000636274237075352,0.00233177898146764
0,0,0,0.00065112494943409,0.00234997709675597
0,0,0,0.000665869647122286,0.00236742363148296
0,0,0,0.000680506124816127,0.00238411224261162
0,0,0,0.000695032171171839,0.00240003628595695
0,0,0,0.000709445555893196,0.00241518882230085
0,0,0,0.000723744017192329,0.0024295626267142
0,0,0,0.000737925249702232,0.00244315020105762
0,0,0,0.000751986892899015,0.00245594378962535
0,0,0,0.000765926520087556,0.00246793539787057
0,0,0,0.000779741628001818,0.00247911681414054
0,0,0,0.000793429627068021,0.00248947963433085
0,0,0,0.000806987832375095,0.00249901528935259
0,0,0,0.000820413455394464,0.00250771507529324
0,0,0,0.00083370359648588,0.0025155701861333
0,0,0,0.000846855238223032,0.00252257174887316
0,0,0,0.000859865239570545,0.00252871086090314
0,0,0,0.000872730330936156,0.00253397862944646
0,0,0,0.00088544711012134,0.00253836621288547
0,0,0,0.000898012039187435,0.00254186486377528
0,0,0,0.000910421442252063,0.00254446597333885
0,0,0,0.000922671504223649,0.00254616111722791
0,0,0,0.000934758270480118,0.0025469421023265
0,0,0,0.000946677647493344,0.00254680101436586
0,0,0,0.000958425404394947,0.00254573026612759
0,0,0,0.000969997175477244,0.00254372264598787
0,0,0,0.000981388463617894,0.00254077136655215
0,0,0,0.000992594644611822,0.00253687011315759
0,0,0,0.00100361097239371,0.00253201309198878
0,0,0,0.00101443258512562,0.00252619507756838
0,0,0,0.00102505451212431,0.00251941145938103
0,0,0,0.00103547168159868,0.00251165828739591
0,0,0,0.00104567892916307,0.0025029323162537
0,0,0,0.00105567100708998,0.00249323104789534
0,0,0,0.00106544259426322,0.00248255277240939
0,0,0,0.00107498830678848,0.00247089660689004
0,0,0,0.00108430270921622,0.00245826253210235
0,0,0,0.00109338032632972,0.00244465142676176
0,0,0,0.00110221565544916,0.00243006509924854
0,0,0,0.00111080317919837,0.00241450631658757
0,0,0,0.00111913737868319,0.00239797883053722
0,0,0,0.00112721274702443,0.00238048740064403
0,0,0,0.00113502380319058,0.00236203781413633
0,0,0,0.00114256510607302,0.00234263690254261
0,0,0,0.00114983126874413,0.00232229255493649
0,0,0,0.0011568169728427,0.00230101372772737
0,0,0,0.00116351698302475,0.00227881045092995
0,0,0,0.00116992616142236,0.00225569383086471
0,0,0,0.00117603948205253,0.00223167604925623
0,0,0,0.00118185204511562,0.00220677035871594
0,0,0,0.00118735909112777,0.00218099107460851
0,0,0,0.00119255601482948,0.00215435356332366
0,0,0,0.00119743837881503,0.00212687422698671
0,0,0,0.00120200192682818,0.00209857048466147
0,0,0,0.00120624259667257,0.00206946075011422
0,0,0,0.00121015653268358,0.00203956440622155
0,0,0,0.00121374009771502,0.00200890177612456
0,0,0,0.00121698988459262,0.00197749409124198
0,0,0,0.00121990272698952,0.0019453634562733
0,0,0,0.00122247570968226,0.00191253281133255
0,0,0,0.00122470617814807,0.00187902589137057
0,0,0,0.00122659174746587,0.00184486718305168
0,0,0,0.00122813031048785,0.00181008187926479
0,0,0,0.00122932004525178,0.00177469583145687
0,0,0,0.00123015942160443,0.00173873549998804
0,0,0,0.00123064720701438,0.00170222790271532
0,0,0,0.00123078247155106,0.00166520056201669
0,0,0,0.00123056459201426,0.00162768145047892
0,0,0,0.00122999325519796,0.00158969893547101
0,0,0,0.00122906846028076,0.0015512817228352
0,0,0,0.00122779052033267,0.00151245879992459
0,0,0,0.00122616006293708,0.00147325937822396
0,0,0,0.00122417802992641,0.00143371283578644
0,0,0,0.0012218456762359,0.00139384865971925
0,0,0,0.00121916456788201,0.0013536963889523
0,0,0,0.0012161365790751,0.00131328555751775
0,0,0,0.00121276388848235,0.00127264563856647
0,0,0,0.00120904897465535,0.00123180598934225
0,0,0,0.00120499461064427,0.00119079579732823
0,0,0,0.001200603857822,0.00114964402777423
0,0,0,0.00119588005894428,0.00113409770604309
0,0,0,0.00119082683047533,0.00118204042686956
0,0,0,0.00118544805421106,0.00123010496328965
0,0,0,0.00117974786823533,0.00127827391194527
0,0,0,0.00117373065724596,0.0013265298203772
0,0,0,0.00116740104228996,0.0013748551988598
0,0,0,0.00116076386995018,0.00142323253207785
0,0,0,0.00115382420102844,0.00147164429062668
0,0,0,0.00114658729876738,0.00152007294231216
0,0,0,0.00113905861666203,0.00156850096322869
0,0,0,0.00113124378590762,0.00161700671986575
0,0,0,0.0011231486025341,0.00166563409178086
0,0,0,0.00111477901427798,0.00171420780351547
0,0,0,0.00110614110724383,0.00176271032048611
0,0,0,0.00109724109240689,0.00181112417309862
0,0,0,0.00108808529201021,0.00185943196633889
0,0,0,0.00107868012590862,0.00190761638901596
0,0,0,0.00106903209791265,0.00195566022264573
0,0,0,0.00105914778218441,0.00200354634997241
0,0,0,0.00104903380973792,0.00205125776311907
0,0,0,0.00103869685509522,0.00209877757136834
0,0,0,0.0010281436231474,0.00214608900856694
0,0,0,0.00101738083627245,0.00219317544015932
0,0,0,0.00100641522175404,0.00224002036984894
0,0,0,0.00099525349955204,0.00228660744589226
0,0,0,0.000983902370465251,0.00233292046703243
0,0,0,0.000972368504732313,0.00237894338807518
0,0,0,0.000960658531109992,0.00242466032512059
0,0,0,0.000948779026467506,0.00247005556045529
0,0,0,0.000936736505933733,0.00251511354712247
0,0,0,0.000924537413629467,0.00255981891317281
0,0,0,0.000912188114018053,0.00260415646562234
0,0,0,0.000899694883899238,0.00264811119411823
0,0,0,0.000887063905074703,0.00269166827433989
0,0,0,0.00087430125770549,0.00273481307114326
0,0,0,0.000861412914380855,0.00277753114147081
0,0,0,0.000848404734915376,0.0028198082370425
0,0,0,0.000835282461885134,0.00286163030684722
0,0,0,0.000822051716914907,0.00290298349945284
0,0,0,0.000808717997720421,0.002943854165155
0,0,0,0.000795286675909612,0.00298422885798383
0,0,0,0.000781762995541335,0.00302409433758763
0,0,0,0.000768152072439465,0.00306343757101485
0,0,0,0.000754458894252741,0.00310224573441023
0,0,0,0.000740688321252403,0.00314050621465076
0,0,0,0.000726845087851591,0.0031782066109344
0,0,0,0.000712933804831728,0.00321533473634339
0,0,0,0.000710385860798635,0.00325187861940018
0,0,0,0.000721742146038484,0.00328782650563408
0,0,0,0.00073314003078262,0.00332316685917458
0,0,0,0.000744574946056287,0.00335788836438827
0,0,0,0.00075604231813553,0.00339197992757562
0,0,0,0.000767537569637988,0.00342543067874138
0,0,0,0.000779056120563726,0.00345822997345355
0,0,0,0.000790593389290217,0.00349036739480185
0,0,0,0.000802144793524029,0.00352183275546977
0,0,0,0.000813705751213867,0.00355261609992946
0,0,0,0.000825294038685254,0.00358270770676755
0,0,0,0.000836925882214068,0.00361209809115634
0,0,0,0.000848553481700876,0.00364077800746568
0,0,0,0.000860172255410574,0.00366873845203711
0,0,0,0.000871777626273884,0.00369597066610997
0,0,0,0.000883365022578242,0.00372246613891161
0,0,0,0.000894929878647699,0.00374821661091251
0,0,0,0.000906467635519048,0.00377321407724329
0,0,0,0.000917973741615952,0.00379745079127716
0,0,0,0.000929443653427175,0.00382091926837465
0,0,0,0.000940872836194595,0.00384361228978536
0,0,0,0.00095225676461308,0.00386552290670593
0,0,0,0.000963590923548141,0.00388664444448536
0,0,0,0.000974870808777561,0.00390697050697239
0,0,0,0.000986091927755783,0.00392649498099733
0,0,0,0.000997249800412381,0.00394521204097727
0,0,0,0.00100833995998095,0.003963116153636
0,0,0,0.00101935795386832,0.00398020208282682
0,0,0,0.001030299344563,0.00399646489444516
0,0,0,0.00104115971058893,0.00401189996141921
0,0,0,0.00105193464750597,0.0040265029687621
0,0,0,0.00106261976895916,0.00404026991867242
0,0,0,0.00107321070778088,0.0040531971356666
0,0,0,0.00108370311714701,0.00406528127172634
0,0,0,0.00109409267178773,0.00407651931144284
0,0,0,0.00110437506925654,0.00408690857714343
0,0,0,0.00111454603125627,0.00409644673397672
0,0,0,0.00112460130502512,0.00410513179494382
0,0,0,0.00113453666478092,0.00411296212585062
0,0,0,0.00114434791322471,0.00411993645016551
0,0,0,0.00115403088310473,0.0041260538537615
0,0,0,0.00116358143883633,0.00413131378952281
0,0,0,0.0011729954781815,0.00413571608179653
0,0,0,0.00118226893398343,0.00413926093066888
0,0,0,0.001191397775956,0.00414194891604716
0,0,0,0.00120037801252459,0.00414378100152679
0,0,0,0.00120920569272009,0.00414475853802546
0,0,0,0.00121787690811648,0.00414488326716374
0,0,0,0.00122638779481665,0.00414415732437504
0,0,0,0.00123473453547862,0.00414258324172641
0,0,0,0.00124291336137972,0.00414016395043222
0,0,0,0.00125092055451559,0.00413690278304371
0,0,0,0.00125875244973017,0.00413280347530043
0,0,0,0.00126640543687162,0.00412787016762452
0,0,0,0.00127387596297113,0.00412210740624613
0,0,0,0.00128116053443816,0.00411552014394616
0,0,0,0.00128825571926994,0.0041081137404015
0,0,0,0.00129515814926784,0.00409989396212421
0,0,0,0.00130186452225733,0.00409086698198183
0,0,0,0.00130837160430619,0.00408103937829041
0,0,0,0.00131467623193471,0.00407041813347214
0,0,0,0.00132077531431363,0.00405901063226964
0,0,0,0.00132666583544483,0.00404682465951386
0,0,0,0.00133234485631784,0.00403386839743698
0,0,0,0.00133780951703932,0.00402015042253227
0,0,0,0.00134305703892712,0.00400567970195523
0,0,0,0.00134808472656689,0.00399046558946838
0,0,0,0.00135288996982408,0.00397451782092938
0,0,0,0.00135747024580601,0.00395784650932603
0,0,0,0.00136182312077049,0.00394046213936222
0,0,0,0.00136594625197495,0.00392237556159943
0,0,0,0.00136983738946272,0.00390359798616156
0,0,0,0.00137349437777934,0.00388414097601168
0,0,0,0.00137691515761773,0.00386401643980899
0,0,0,0.0013800977673859,0.00384323662435911
0,0,0,0.00138304034469416,0.00382181410666824
0,0,0,0.00138574112775769,0.00379976178561608
0,0,0,0.00138819845671212,0.00377709287328393
0,0,0,0.00139041077483637,0.0037538208858789
0,0,0,0.00139237662968406,0.00372995963426739
0,0,0,0.00139409467411655,0.00370552321452863
0,0,0,0.00139556366723781,0.00368052599776723
0,0,0,0.00139678247522956,0.00365498261990807
0,0,0,0.00139775007208143,0.00362890797118207
0,0,0,0.00139846554022049,0.00360231718538004
0,0,0,0.00139892807103414,0.00357522562889916
0,0,0,0.0013991369652866,0.00354764888960314
0,0,0,0.00139909163343233,0.00351960276552253
0,0,0,0.00139879159582057,0.00349110325341723
0,0,0,0.00139823648279602,0.00346216653722718
0,0,0,0.00139742603469295,0.00343280897643621
0,0,0,0.00139636010172706,0.00340304709437267
0,0,0,0.00139503864378243,0.00337289756647392
0,0,0,0.00139346173009747,0.0033423772085371
0,0,0,0.00139162953885308,0.00331150296498314
0,0,0,0.00138954235665967,0.00328029189715705
0,0,0,0.00138720057795327,0.00324876117168775
0,0,0,0.00138460470429602,0.00321692804893352
0,0,0,0.00138175534358886,0.00318480987153215
0,0,0,0.00137865320919739,0.00315242405308071
0,0,0,0.00137529911899503,0.00311978806696475
0,0,0,0.00137169399432591,0.00308691943535731
0,0,0,0.00136783885889513,0.00305383571840735
0,0,0,0.00136373483758301,0.00302055450363492
0,0,0,0.0013593831551969,0.0029870933955512
0,0,0,0.00135478513515574,0.00295347000551785
0,0,0,0.00134994219811913,0.00291970194186073
0,0,0,0.00134485586056043,0.00288580680025113
0,0,0,0.00133952773329093,0.00285180215436544
0,0,0,0.00133395951993975,0.00281770554683364
0,0,0,0.00132815301539235,0.00278353448048572
0,0,0,0.00132211010419481,0.00274930640990177
0,0,0,0.00131583275892733,0.00271503873327293
0,0,0,0.0013093230385508,0.0026807487845753
0,0,0,0.0013025830867337,0.00264645382606035
0,0,0,0.00129561513016108,0.00261217104106252
0,0,0,0.00128842147683239,0.0025779175271223
0,0,0,0.00128100451435098,0.00254382201949929
0,0,0,0.00127336670821121,0.00250991182543586
0,0,0,0.00126551060008562,0.00247608007288733
0,0,0,0.00125743880611806,0.00244234337798112
0,0,0,0.00124915401522541,0.00240871824569661
0,0,0,0.00124065898741099,0.002375221064636
0,0,0,0.00123195655209651,0.00234186810204519
0,0,0,0.00122304960647124,0.0023086754990744
0,0,0,0.0012139411138643,0.00227565926626581
0,0,0,0.00120463410214389,0.00226831584848559
0,0,0,0.00119513166214302,0.00231448973486929
0,0,0,0.00118543694611539,0.00236027728269705
0,0,0,0.00117555316622597,0.00240566646953583
0,0,0,0.00116548359307334,0.00245064552098348
0,0,0,0.00115523155424979,0.00249520287732508
0,0,0,0.0011448004329383,0.00253932715975337
0,0,0,0.0011341936665461,0.00258300713657433
0,0,0,0.00112341474538014,0.00262623168916526
0,0,0,0.00111246721135883,0.00266898977831487
0,0,0,0.00110135465676475,0.00271127041106042
0,0,0,0.00109008072303696,0.00275306260808988
0,0,0,0.00107864909960131,0.00279435537202609
0,0,0,0.00106706352273833,0.00283513765676734
0,0,0,0.00105532777449102,0.00287539833807787
0,0,0,0.00104344568160458,0.00291512618561842
0,0,0,0.00103142111450449,0.00295430983659586
0,0,0,0.00101925798630426,0.00299293777120532
0,0,0,0.00100696025184582,0.00303099829002708
0,0,0,0.000994531906767682,0.00306847949353205
0,0,0,0.000981976986598965,0.00310536926383654
0,0,0,0.000969299565877768,0.00314165524883745
0,0,0,0.000956503757289617,0.00317732484884463
0,0,0,0.00094359371082392,0.00321236520581514
0,0,0,0.000930573612945351,0.00324676319528038
0,0,0,0.000917447685776007,0.00328050542104206
0,0,0,0.000904220186286553,0.00331357821269896
0,0,0,0.000890895405491643,0.00334596762605177
0,0,0,0.000877477667645676,0.00337765944641687
0,0,0,0.00086397132943794,0.00340863919486601
0,0,0,0.000850380779179039,0.0034388921373911
0,0,0,0.000836710435980381,0.00346840329698115
0,0,0,0.000822964748917965,0.0034971574685782
0,0,0,0.000809148196179388,0.00352513923686831
0,0,0,0.000795265284191826,0.0035523329968461
0,0,0,0.000781320546722863,0.00357872297707526
0,0,0,0.000767318543955731,0.00360429326555698
0,0,0,0.000753263861532405,0.00362902783809992
0,0,0,0.000739161109561237,0.00365291058907415
0,0,0,0.000725014921588774,0.003675925364419
0,0,0,0.000710829953528447,0.00369805599676042
0,0,0,0.000696610882546911,0.0037192863424841
0,0,0,0.000682362405903303,0.00373960032059944
0,0,0,0.000668089239739267,0.0037589819532179
0,0,0,0.000653796117817962,0.00377741540746399
0,0,0,0.000639487790208781,0.00379488503862428
0,0,0,0.000625169021917171,0.0038113754343386
0,0,0,0.000610844591456605,0.00382687145962587
0,0,0,0.000596519289362385,0.00384135830253718
0,0,0,0.000582197916644989,0.00385482152022093
0,0,0,0.000567918592309979,0.0038672470851854
0,0,0,0.000553688628387172,0.00387862143154
0,0,0,0.000539477146796363,0.00388893150099776
0,0,0,0.000525288948230451,0.00389816478842131
0,0,0,0.000511128834237096,0.00390630938669686
0,0,0,0.000504614629004196,0.00391335403072331
0,0,0,0.000517403292303487,0.00391928814030764
0,0,0,0.000530138891680576,0.003924101861763
0,0,0,0.000542815461098245,0.00392778610801161
0,0,0,0.00055542694404781,0.00393033259700159
0,0,0,0.000567967197840524,0.00393173388825567
0,0,0,0.000580429998410847,0.00393198341737691
0,0,0,0.000592809045619702,0.00393107552834843
0,0,0,0.00060509796903957,0.00392900550347309
0,0,0,0.00061729033420399,0.00392576959081081
0,0,0,0.000629379649299155,0.00392136502898392
0,0,0,0.000641359372276329,0.00391579006923218
0,0,0,0.000653222918360896,0.00390904399461341
0,0,0,0.000664963667929508,0.00390112713625913
0,0,0,0.00067657497473228,0.00389204088660774
0,0,0,0.000688050174425581,0.00388178770955334
0,0,0,0.000699382593389974,0.00387037114746225
0,0,0,0.000710565557798082,0.00385779582502379
0,0,0,0.000721592402902704,0.00384406744991797
0,0,0,0.000732456482509358,0.00382919281029596
0,0,0,0.000743151178601076,0.00381317976908571
0,0,0,0.000753669911079391,0.00379603725514823
0,0,0,0.000764006147587259,0.0037777752513267
0,0,0,0.000774153413377221,0.0037584047794418
0,0,0,0.000784105301191274,0.00373793788230382
0,0,0,0.000793855481114325,0.00371638760282277
0,0,0,0.000803397710367304,0.00369376796031301
0,0,0,0.000812725843005402,0.00367009392409898
0,0,0,0.000821833839484587,0.00364538138454269
0,0,0,0.000830715776064195,0.00361964712162315
0,0,0,0.000839365854011842,0.00359290877120905
0,0,0,0.000847778408577249,0.00356518478917539
0,0,0,0.000855947917704381,0.00353649441352365
0,0,0,0.000863869010451546,0.00350685762467311
0,0,0,0.000871536475089363,0.00347629510409748
0,0,0,0.000878945266850173,0.00344482819148832
0,0,0,0.00088609051530103,0.00341247884063045
0,0,0,0.000892967531316957,0.00337926957417959
0,0,0,0.000899571813630651,0.00334522343753581
0,0,0,0.000905899054936321,0.00331036395200862
0,0,0,0.000911945147530957,0.00327471506746932
0,0,0,0.0009177061884722,0.00323830111468964
0,0,0,0.00092317848423884,0.00320114675756158
0,0,0,0.000928358554880049,0.00316327694539379
0,0,0,0.000933243137642203,0.00312471686547654
0,0,0,0.000937829190062467,0.00308549189610363
0,0,0,0.000942113892523411,0.00304562756023612
0,0,0,0.00094609465026213,0.00300514947998515
0,0,0,0.000949769094831909,0.00296408333208813
0,0,0,0.000953135085014989,0.00292245480454257
0,0,0,0.000956190707187221,0.00288028955455678
0,0,0,0.000958934275140377,0.00283761316796553
0,0,0,0.000961364329363279,0.00279445112025275
0,0,0,0.00096347963579535,0.00275082873931146
0,0,0,0.000965279184056478,0.00270677117006093
0,0,0,0.000966762185169112,0.00266230334103323
0,0,0,0.000967928068784207,0.00261744993302618
0,0,0,0.000968776479927047,0.00257223534991153
0,0,0,0.000969307275280495,0.0025266836916741
0,0,0,0.000969520519025102,0.00248081872974661
0,0,0,0.00096941647825588,0.00243466388469062
0,0,0,0.000968995617998458,0.00238824220626591
0,0,0,0.000968258595849758,0.0023415763559137
0,0,0,0.000967206256265452,0.00229468859167106
0,0,0,0.000965839624524512,0.0023025553177788
0,0,0,0.000964159900393724,0.00233565834771182
0,0,0,0.000962168451525192,0.00236890269527562
0,0,0,0.000959866806613918,0.00240227179506894
0,0,0,0.000957256648344951,0.00243574905372065
0,0,0,0.000954339806164106,0.00246931785742435
0,0,0,0.000951118248899596,0.00250296157929239
0,0,0,0.000947594077270353,0.00253666358653119
0,0,0,0.000943769516310033,0.00257040724743438
0,0,0,0.000939646907740177,0.00260439855582043
0,0,0,0.00093522870232482,0.00263840771064709
0,0,0,0.000930517452238211,0.00267240832978055
0,0,0,0.000925515803477106,0.00270638376607595
0,0,0,0.000920226488349163,0.00274031740840176
0,0,0,0.000914652318068698,0.002774192687536
0,0,0,0.00090879617548878,0.00280799308190559
0,0,0,0.000902661007999794,0.00284170212317675
0,0,0,0.000896249820622863,0.00287530340170562
0,0,0,0.000889565669324521,0.00290878057185724
0,0,0,0.000882611654579923,0.0029421173572024
0,0,0,0.000875390915208663,0.00297529755560312
0,0,0,0.000867906622507741,0.00300830504419469
0,0,0,0.000860161974702012,0.00304112378427637
0,0,0,0.000852160191734674,0.00307373782611936
0,0,0,0.000843904510415661,0.00310613131370376
0,0,0,0.000835398179944602,0.00313828848939308
0,0,0,0.000826644457824988,0.00317019369855812
0,0,0,0.000817646606182609,0.00320183139415894
0,0,0,0.00080840788849873,0.00323318614129531
0,0,0,0.0007989315667703,0.00326424262173482
0,0,0,0.000789220899101939,0.0032949856384283
0,0,0,0.000779279137737843,0.00332540012002042
0,0,0,0.000769109527535505,0.00335547112536498
0,0,0,0.000758715304883861,0.0033851838480518
0,0,0,0.000748099697065352,0.00341452362095265
0,0,0,0.000737265922057806,0.00344347592079405
0,0,0,0.000726217188774803,0.00347202637276096
0,0,0,0.000714956697733804,0.00350016075513995
0,0,0,0.000703487642147005,0.00352786500400323
0,0,0,0.00069181320942191,0.00355512521794085
0,0,0,0.000679936583060314,0.00358192766284246
0,0,0,0.000667860944941479,0.00360825877673279
0,0,0,0.000655589477972063,0.00363410517466148
0,0,0,0.000643125369086339,0.00365945365365003
0,0,0,0.000630471812576361,0.00368429119769595
0,0,0,0.000617632013731217,0.00370860498283267
0,0,0,0.000604609192762562,0.00373238238224691
0,0,0,0.000591406588993038,0.003755610971449
0,0,0,0.000578027465281516,0.00377827853349608
0,0,0,0.000564475112659113,0.0038003730642638
0,0,0,0.000550752855149161,0.00382188277776326
0,0,0,0.000536864054741792,0.00384279611149865
0,0,0,0.000522812116494131,0.00386310173186068
0,0,0,0.000508600493726807,0.00388278853955007
0,0,0,0.000494232693286245,0.00390184567503182
0,0,0,0.000479712280840705,0.00392026252404067
0,0,0,0.000465042886181377,0.0039380287228182
0,0,0,0.000450228208494163,0.00395513416397937
0,0,0,0.000435272021574173,0.00397156900170985
0,0,0,0.000420178178949571,0.00398732365728989
0,0,0,0.000404950618884015,0.00400238882452439
0,0,0,0.000389593369228947,0.00401675547513979
0,0,0,0.000374110552093854,0.00403041486413726
0,0,0,0.000358506388307034,0.00404335853509324
0,0,0,0.000342785201636553,0.00405557832539649
0,0,0,0.000326951422745858,0.00406706637141195
0,0,0,0.000311009592856237,0.00407781511356041
0,0,0,0.000294964367092365,0.00408781730130384
0,0,0,0.000278820517484624,0.00409706599802555
0,0,0,0.00026258293560838,0.0041055545857956
0,0,0,0.000246256634837516,0.00411327677000883
0,0,0,0.000229846752193286,0.00412022658388828
0,0,0,0.000213358549770948,0.00412639839283943
0,0,0,0.000196797415727812,0.00413178689865092
0,0,0,0.000180168864818975,0.00413638714352432
0,0,0,0.00016347853846882,0.00414019451393143
0,0,0,0.000146732204367617,0.00414320474428212
0,0,0,0.000143359545520916,0.00414541392039906
0,0,0,0.000151553331812271,0.00414681848278849
0,0,0,0.000159751861536994,0.00414741522969632
0,0,0,0.000167964661079101,0.00414720131994603
0,0,0,0.000176228022275182,0.00414617427554681
0,0,0,0.000184481517140789,0.00414433198406647
0,0,0,0.00019272017742461,0.00414167270076182
0,0,0,0.000200939029434855,0.0041381950504604
0,0,0,0.000209133096376435,0.00413389802918748
0,0,0,0.000217297400732064,0.00412878100553316
0,0,0,0.000225426966685149,0.00412284372175462
0,0,0,0.000233516822581659,0.00411608629460967
0,0,0,0.000241562003428564,0.00410850921591709
0,0,0,0.000249557553425706,0.00410011335284195
0,0,0,0.000257498528527744,0.00409089994790134
0,0,0,0.000265379999033422,0.0040808706186907
0,0,0,0.000273197052198304,0.00407002735732834
0,0,0,0.000280944794868176,0.00405837252961641
0,0,0,0.00028861835612759,0.00404590887391998
0,0,0,0.000296212889962233,0.00403263949976325
0,0,0,0.000303723577929738,0.00401856788614416
0,0,0,0.00031114563183432,0.00400369787956896
0,0,0,0.000318474296403082,0.00398803369180875
0,0,0,0.000325704851958486,0.00397157989738101
0,0,0,0.000332832617082668,0.00395434143075866
0,0,0,0.000339852951270703,0.0039363235833105
0,0,0,0.000346761257567552,0.0039175319999786
0,0,0,0.000353552985184025,0.0038979726756946
0,0,0,0.000360223632089818,0.00387765195154378
0,0,0,0.000366768747576796,0.00385657651067978
0,0,0,0.000373183934790411,0.00383475337399716
0,0,0,0.000379464853223987,0.00381218989556904
0,0,0,0.000393612492004147,0.00378889375785628
0,0,0,0.00040818920980884,0.00376487296669514
0,0,0,0.000422576659364626,0.0037401358460733
0,0,0,0.000436768307165214,0.00371469103269889
0,0,0,0.000450757756176368,0.00368854747037528
0,0,0,0.000464538753730148,0.00366171440418683
0,0,0,0.000478105199076428,0.00363420137450625
0,0,0,0.000491451150565481,0.00360601821083384
0,0,0,0.000504570832439655,0.00357717502547433
0,0,0,0.000517458641211888,0.00354768220706597
0,0,0,0.000530109151612168,0.00351755041396831
0,0,0,0.000542517122083808,0.00348679056751786
0,0,0,0.000554677499812639,0.00345541384516537
0,0,0,0.000566585425277766,0.00342343167350018
0,0,0,0.000578236236309426,0.00339085572117467
0,0,0,0.000589625471645178,0.00335769789173823
0,0,0,0.000600748873977819,0.00332397031638859
0,0,0,0.000611602392487559,0.00328968534665203
0,0,0,0.000622182184857323,0.00325485554700439
0,0,0,0.000632484618768747,0.0032194936874351
0,0,0,0.000642506272879872,0.00318361273597154
0,0,0,0.000652243937289576,0.00314722585116892
0,0,0,0.000661694613492442,0.00311034637457341
0,0,0,0.000670855513831808,0.00307298782316942
0,0,0,0.000679724060462461,0.00303516388181849
0,0,0,0.000688297883833067,0.00299688839569651
0,0,0,0.000696574820701568,0.00295817536273899
0,0,0,0.000704552911702044,0.00291903892609854
0,0,0,0.000712230398477481,0.00287949336662491
0,0,0,0.000719605720398586,0.00283955309537101
0,0,0,0.000726677510888452,0.00279923264613177
0,0,0,0.000733444593355809,0.00275854666802181
0,0,0,0.000739905976925803,0.00271750991809627
0,0,0,0.000746060851530672,0.00267613725402135
0,0,0,0.000751908583040695,0.00263444362679399
0,0,0,0.000757448707955966,0.00259244407352122
0,0,0,0.000762680927893361,0.00255015371025472
0,0,0,0.000767605103864144,0.00250758772489149
0,0,0,0.000772221250371879,0.00246476137013557
0,0,0,0.000776529529359887,0.00242168995652711
0,0,0,0.000780530244041566,0.00237838884553906
0,0,0,0.000784223832641401,0.00233487344274233
0,0,0,0.000787610862080651,0.00229115919103959
0,0,0,0.000790692021636147,0.00224726156396904
0,0,0,0.000793468116605606,0.00220319605907729
0,0,0,0.000795940062007727,0.00215897819135991
0,0,0,0.000798108876348763,0.00211462348677083
0,0,0,0.000799975675482956,0.00207014747579728
0,0,0,0.000801541666598321,0.00202556568710049
0,0,0,0.000802808142351591,0.00198089364121898
0,0,0,0.000803776475183676,0.00193614684433344
0,0,0,0.000804448111835832,0.00189134078209055
0,0,0,0.000804824568095802,0.00184649091348427
0,0,0,0.000804907423793355,0.00180161266478929
0,0,0,0.000804698318067842,0.00175672142354871
0,0,0,0.000804198944928364,0.00171198684453724
0,0,0,0.000803411049122016,0.00166733376477265
0,0,0,0.000802336422331212,0.00162271262942421
0,0,0,0.000800976899709371,0.00157813853039621
0,0,0,0.000799334356771819,0.00153362649211775
0,0,0,0.000797410706650542,0.00148919146573198
0,0,0,0.000795207897722722,0.00144484832332381
0,0,0,0.000792727911619162,0.00140061185217918
0,0,0,0.000789972761618046,0.00135649674907629
0,0,0,0.000786944491426106,0.00131251761460552
0,0,0,0.000783645174348757,0.00126868894752036
0,0,0,0.000780076912847261,0.00124208111642637
0,0,0,0.000776241838480268,0.00127632960376331
0,0,0,0.000772142112223179,0.00131036653781366
0,0,0,0.000767779925159945,0.00134417704195144
0,0,0,0.000763157499536149,0.001377746157388
0,0,0,0.000758277090163906,0.00141105884120757
0,0,0,0.000753140986164524,0.00144409996540484
0,0,0,0.000747751513034883,0.00147685431695785
0,0,0,0.000742111035021809,0.00150930659896614
0,0,0,0.000736221957784694,0.00154144143287294
0,0,0,0.000730086731329987,0.0015732433617926
0,0,0,0.00072370785319345,0.00160469685495143
0,0,0,0.00071708787185143,0.00163578631324934
0,0,0,0.000710229390335604,0.00166649607594277
0,0,0,0.000703135070027644,0.00169681042844169
0,0,0,0.000695807634609663,0.00172671361121182
0,0,0,0.000688249874143176,0.00175618982976306
0,0,0,0.000680464649250367,0.00178522326570366
0,0,0,0.000672454895370461,0.00181379808883089
0,0,0,0.000664223627064114,0.00184189847022681
0,0,0,0.000655773942336901,0.00186950859631968
0,0,0,0.000647109026954751,0.00189661268386856
0,0,0,0.000638232158722551,0.00192319499582363
0,0,0,0.00062914671169903,0.00194923985800968
0,0,0,0.000619856160318316,0.00197473167657586
0,0,0,0.000610364083393489,0.0019996549561524
0,0,0,0.000600674167972493,0.00202399431864916
0,0,0,0.000590790213022746,0.00204773452262846
0,0,0,0.000580716132917242,0.00207086048318283
0,0,0,0.000570455960698296,0.00209335729224366
0,0,0,0.000560013851095886,0.00211521023924499
0,0,0,0.000549394083276838,0.00213640483206545
0,0,0,0.000538601063305416,0.00215692681816934
0,0,0,0.000527639326293183,0.00217676220586632
0,0,0,0.000516513538222019,0.00219589728560837
0,0,0,0.000505228497420851,0.00221431865124291
0,0,0,0.000493789135682571,0.00223201322114022
0,0,0,0.000482200519005799,0.00224896825911419
0,0,0,0.000470467847950129,0.00226517139505492
0,0,0,0.000458596457593913,0.00228061064519491
0,0,0,0.000446591817086117,0.00229527443193067
0,0,0,0.000434459528785153,0.0023091516031222
0,0,0,0.000422205326979647,0.00232223145079893
0,0,0,0.000409835076188164,0.00233450372919766
0,0,0,0.000397354769036296,0.00234595867206758
0,0,0,0.000384770523711719,0.00235658700917332
0,0,0,0.000372088580999463,0.00236637998193684
0,0,0,0.000359315300902108,0.00237532935815846
0,0,0,0.00034645715885015,0.00238342744576511
0,0,0,0.000333520741511523,0.00239066710553107
0,0,0,0.000320512742208678,0.00239704176273314
0,0,0,0.000309238261136102,0.00240254541769169
0,0,0,0.00032469293827353,0.00240717265516741
0,0,0,0.000340171586537652,0.00241091865257953
0,0,0,0.000355668962893518,0.00241377918702043
0,0,0,0.00037117980388196,0.00241575064104657
0,0,0,0.000386698828227172,0.00241683000722775
0,0,0,0.000402220739484316,0.00241701489144805
0,0,0,0.000417782860169802,0.00241630351494856
0,0,0,0.000433371315425646,0.00241469471511649
0,0,0,0.000448946830579777,0.00241218794502296
0,0,0,0.000464504034654867,0.00240878327171962
0,0,0,0.000480037554830781,0.00240448137330915
0,0,0,0.000495542019315898,0.00239928353482768
0,0,0,0.00051101206023213,0.00239319164292259
0,0,0,0.000526442316515108,0.00238620817939758
0,0,0,0.000541827436820796,0.00237833621363787
0,0,0,0.000557162082437557,0.00236957939395807
0,0,0,0.000572440930199314,0.00235994193791814
0,0,0,0.000587658675391789,0.00234942862164883
0,0,0,0.000602810034656676,0.00233804476823996
0,0,0,0.000617889748877998,0.00232579623524226
0,0,0,0.000632892586057698,0.00231268940133975
0,0,0,0.000647813344168302,0.00229873115225113
0,0,0,0.000662646853984039,0.00228392886591922
0,0,0,0.000677387981884436,0.00226829039705548
0,0,0,0.000692031632625212,0.00225182406109795
0,0,0,0.000706572752077472,0.00223453861765532
0,0,0,0.000721006329925944,0.00221644325349815
0,0,0,0.000735327402328345,0.00219754756516957
0,0,0,0.000749531054527963,0.00217786154128022
0,0,0,0.00076361242341888,0.00215739554455779
0,0,0,0.000777566700062404,0.00213616029371705
0,0,0,0.000791389132147269,0.00211416684521995
0,0,0,0.000805075026395097,0.00209142657499037
0,0,0,0.000818619750923011,0.00206795116014821
0,0,0,0.000832018737483564,0.00204375256082953
0,0,0,0.000845267483717382,0.00201884300215013
0,0,0,0.000858361555343634,0.00199323495637754
0,0,0,0.000871296588205894,0.0019669411253635
0,0,0,0.000884068290311013,0.00193997442329627
0,0,0,0.000896672443784496,0.00191234795982353
0,0,0,0.000909104906756109,0.00188407502359375
0,0,0,0.000921361615171923,0.00185516906626432
0,0,0,0.000933438584538593,0.00182564368701801
0,0,0,0.000945331911591352,0.00179551261762675
0,0,0,0.000957037775893177,0.00176478970810101
0,0,0,0.000968552441358239,0.00173348891295075
0,0,0,0.000979872257706182,0.00170162427809395
0,0,0,0.000990993661841466,0.00166920992843175
0,0,0,0.00100191317916321,0.00163626005611203
0,0,0,0.00101262742480324,0.00160278890949794
0,0,0,0.00102313310479468,0.00156881078285376
0,0,0,0.00103342701717052,0.00153434000675856
0,0,0,0.00104350605299602,0.00149939093924767
0,0,0,0.00105336719733312,0.00146397795768941
0,0,0,0.00106300753014027,0.00142811545138805
0,0,0,0.00107242422710957,0.00139181781491096
0,0,0,0.00108161456044031,0.00135509944212667
0,0,0,0.00109057589955525,0.00131797472094322
0,0,0,0.00109930571175537,0.00128045802872745
0,0,0,0.00110780156282214,0.00124256372838619
0,0,0,0.00111606111756257,0.00120430616508785
0,0,0,0.00112408214030518,0.00116569966359531
0,0,0,0.00113186249534342,0.00112675852618616
0,0,0,0.00113940014733377,0.00108749703112429
0,0,0,0.00114669316164778,0.00104792943165594
0,0,0,0.00115373970468063,0.00100806995548966
0,0,0,0.00116053804411914,0.000967932804726651
0,0,0,0.00116708654917208,0.00092753215620317
0,0,0,0.00117338369076225,0.000886882162203229
0,0,0,0.00117942804168669,0.000846100091121377
0,0,0,0.00118521827674317,0.000805264432334557
0,0,0,0.00119075317282735,0.000764218605587119
0,0,0,0.00119603160900278,0.00072297676794697
0,0,0,0.00120105256654368,0.000681553066451873
0,0,0,0.00120581512895507,0.000639961639236686
0,0,0,0.0012103184819694,0.000598216616737035
0,0,0,0.00121456191352426,0.000556332122932102
0,0,0,0.00121854481371958,0.000514322276592705
0,0,0,0.00122226667475805,0.000472201192496025
0,0,0,0.0012257270908701,0.000429982982574462
0,0,0,0.00122892575822264,0.000387681756965796
0,0,0,0.00123186247481527,0.000345311624929179
0,0,0,0.00123453714036276,0.000302886695600357
0,0,0,0.00123694975616601,0.000260421078554951
0,0,0,0.00123910042497177,0.000227291735572732
0,0,0,0.00124098935082079,0.000209942881890524
0,0,0,0.00124261683888666,0.000192575799804418
0,0,0,0.00124398329530279,0.000175202424053222
0,0,0,0.00124508922698124,0.000157879510707393
0,0,0,0.00124593524141958,0.000140695927855594
0,0,0,0.00124652204649822,0.000123541424037976
0,0,0,0.0012468504502664,0.000106427776162488
0,0,0,0.00124692136071713,0.000126993867093639
0,0,0,0.00124673578555012,0.000169315562578765
0,0,0,0.00124629483192146,0.000211521928170699
0,0,0,0.00124559970618021,0.000253598949603806
0,0,0,0.00124465171358956,0.000295532623919958
0,0,0,0.00124345225803246,0.000337308963471283
0,0,0,0.00124200284169956,0.000378914000367603
0,0,0,0.00124030506475892,0.000420333791359029
0,0,0,0.00123836062500543,0.000461554423150656
0,0,0,0.00123617131748827,0.000502562018135866
0,0,0,0.001233739034115,0.000543342740539521
0,0,0,0.00123106576323084,0.00058388280295385
0,0,0,0.00122815358917061,0.000624168473253639
0,0,0,0.00122500469178216,0.000664186081869245
0,0,0,0.00122162134591869,0.000703922029403392
0,0,0,0.00121800592089849,0.000743362794563718
0,0,0,0.00121416087993098,0.000782494942393241
0,0,0,0.0012100887795044,0.000821305132771621
0,0,0,0.00120579226873646,0.000859780129163989
0,0,0,0.00120127408868398,0.000897906807587945
0,0,0,0.00119653707160988,0.000935672165773449
0,0,0,0.00119158414020609,0.000973063332486535
0,0,0,0.00118641830677002,0.00101006757698624
0,0,0,0.00118104267233288,0.00104667231858813
0,0,0,0.00117546042573907,0.00108286513629996
0,0,0,0.00116967484267261,0.00111863377850424
0,0,0,0.00116368928463184,0.00115396617265284
0,0,0,0.00115750719784896,0.00118885043494421
0,0,0,0.00115113211215384,0.0012232748799561
0,0,0,0.00114456763978044,0.00125722803019718
0,0,0,0.00113781747411484,0.00129069862555542
0,0,0,0.00113088538838435,0.00132367563260671
0,0,0,0.00112377523428536,0.00135614825376129
0,0,0,0.00111649094055155,0.00138810593621658
0,0,0,0.00110903651145872,0.00141953838068865
0,0,0,0.00110141602526925,0.00145043554990143
0,0,0,0.001093633632613,0.00148078767680093
0,0,0,0.00108569355480653,0.00151058527247822
0,0,0,0.00107760008210883,0.00153981913377277
0,0,0,0.00106935757191662,0.00156848035053908
0,0,0,0.00106097044689552,0.0015965603125509
0,0,0,0.00105244319305253,0.00162405071603233
0,0,0,0.00104378035774577,0.00165094356979112
0,0,0,0.00103498654763629,0.00167723120094282
0,0,0,0.0010260664265806,0.00170290626020986
0,0,0,0.00101702471346637,0.00172796172678447
0,0,0,0.00100786617999232,0.0017523909127411
0,0,0,0.000998595648394163,0.00177618746699687
0,0,0,0.000989217989117996,0.00179934537880078
0,0,0,0.000979738118443874,0.00182185898075643
0,0,0,0.000970160996060287,0.00184372295136676
0,0,0,0.000960491622593818,0.00186493231710227
0,0,0,0.000950735037094086,0.00188548245398912
0,0,0,0.000940896314478412,0.00190536908871902
0,0,0,0.000930980562937944,0.00192458829928122
0,0,0,0.000920992921307873,0.00194313651512312
0,0,0,0.000910938556405727,0.00196101051684111
0,0,0,0.000900822660338696,0.00197820743541072
0,0,0,0.00089065044778619,0.00199472475096379
0,0,0,0.00088042715325759,0.0020105602911194
0,0,0,0.000870158028329626,0.00202571222888409
0,0,0,0.000859848338868985,0.00204017908012882
0,0,0,0.000849503362238879,0.00205395970065664
0,0,0,0.000839128384497179,0.00206705328287904
0,0,0,0.000828728697587822,0.00207945935211085
0,0,0,0.000818309596528455,0.00209117776250373
0,0,0,0.000807876376598737,0.00210220869263406
0,0,0,0.000797434330532476,0.00211255264076415
0,0,0,0.000786988745716644,0.00212221041979516
0,0,0,0.000776544901401444,0.00213118315192989
0,0,0,0.000766108065924087,0.00213947226306982
0,0,0,0.000755744830604255,0.00214707947696113
0,0,0,0.00074541160096131,0.00215400680911626
0,0,0,0.00073510081394873,0.00216025656052998
0,0,0,0.000724817628410923,0.00216583131121129
0,0,0,0.000714567179180337,0.00217073391355416
0,0,0,0.000704354574495358,0.00217496748557172
0,0,0,0.000694184893451522,0.00217853540400764
0,0,0,0.000684063183488792,0.00218144129736103
0,0,0,0.000673994457917992,0.00218368903882998
0,0,0,0.000678009746368058,0.00218528273921192
0,0,0,0.000693172477579551,0.00218622673976882
0,0,0,0.000708214605394442,0.00218652560508797
0,0,0,0.000723129561983504,0.00218618411595572
0,0,0,0.000737910886385335,0.002185207262274
0,0,0,0.000752552228702935,0.00218360023598901
0,0,0,0.000767047353987249,0.00218136842414945
0,0,0,0.000781390145798838,0.00217851740202002
0,0,0,0.000795574609445904,0.00217505292631426
0,0,0,0.00080959487489346,0.00217098092855272
0,0,0,0.00082344519934377,0.00216630750856045
0,0,0,0.000837119969485711,0.00216103892812386
0,0,0,0.000850613703416242,0.0021551816048192
0,0,0,0.000863921052235511,0.00214874210602456
0,0,0,0.000877036801319286,0.00214172714313132
0,0,0,0.000889955871274606,0.00213414356596231
0,0,0,0.000902673318585373,0.00212599835741101
0,0,0,0.000915184335955332,0.00211729862830584
0,0,0,0.000927484252357613,0.00210805161251426
0,0,0,0.000939568532801693,0.00209826466228724
0,0,0,0.000951432777828942,0.00208794524385236
0,0,0,0.000963072722749286,0.00207710093326163
0,0,0,0.000974484236632961,0.00206573941249344
0,0,0,0.000985663321070945,0.00205386846581557
0,0,0,0.000996606108721459,0.00204149597640524
0,0,0,0.0010073088616559,0.00202862992322966
0,0,0,0.00101776796952394,0.00201527837818455
0,0,0,0.00102797994755302,0.00200144950348685
0,0,0,0.00103794143440225,0.00198715154932028
0,0,0,0.00104764918988762,0.00197239285172662
0,0,0,0.00105710009259782,0.00195718183073856
0,0,0,0.00106629113742107,0.0019415269887465
0,0,0,0.00107521943299982,0.00192543690909031
0,0,0,0.00108388219913466,0.00190892025487038
0,0,0,0.00109227676415607,0.00189198576796384
0,0,0,0.001100400562283,0.0018746422682373
0,0,0,0.00110825113098714,0.00185689865294669
0,0,0,0.00111582610838232,0.00183876389630705
0,0,0,0.00112312323065633,0.0018202470492219
0,0,0,0.00113014032956379,0.00180135723916031
0,0,0,0.00113687532999615,0.00178210367016157
0,0,0,0.00114332624764671,0.00176249562295883
0,0,0,0.00114949118678534,0.0017425424552015
0,0,0,0.00115536833815857,0.00172225360176204
0,0,0,0.00116095597702859,0.00170163857511241
0,0,0,0.00116625246136481,0.00168070696574912
0,0,0,0.00117125623020026,0.00165946844265702
0,0,0,0.00117596580216253,0.00163793275378626
0,0,0,0.00118037977419144,0.00161610972653248
0,0,0,0.00118449682045038,0.00159400926819941
0,0,0,0.00118831569143962,0.0015716413664279
0,0,0,0.001191835213318,0.00154901608957309
0,0,0,0.00119505428743824,0.00152614358701575
0,0,0,0.00119797189009854,0.00150303408938723
0,0,0,0.00120058707251511,0.00147969790869606
0,0,0,0.00120289896101466,0.00145614543833678
0,0,0,0.00120490675744778,0.00143238715296834
0,0,0,0.00120660973982228,0.00140843360824461
0,0,0,0.00120800726315226,0.00138429544038615
0,0,0,0.00120909876052064,0.00135998336557608
0,0,0,0.00120988374434874,0.001335508179169
0,0,0,0.00121036180786679,0.00131524439452935
0,0,0,0.00121053262677792,0.00134819868188196
0,0,0,0.00121039596110686,0.00138118096412765
0,0,0,0.00120995165722243,0.0014141982946867
0,0,0,0.00120919965002481,0.00144735237022853
0,0,0,0.00120813996528391,0.00148050435409486
0,0,0,0.00120677272211664,0.00151364428259482
0,0,0,0.00120509813558939,0.00154676221759598
0,0,0,0.00120311651943128,0.0015798482505226
0,0,0,0.00120082828884246,0.00161289250633367
0,0,0,0.00119823396338228,0.00164588514747921
0,0,0,0.00119533416992013,0.00167881637783274
0,0,0,0.00119212964563237,0.00171167644659898
0,0,0,0.00118862124102806,0.00174445565218917
0,0,0,0.001184809922986,0.0017771443460709
0,0,0,0.00118069677778448,0.00180973293657871
0,0,0,0.00117628301410649,0.00184221189269584
0,0,0,0.00117156996600198,0.00187457174778871
0,0,0,0.00116655909578908,0.00190680310330971
0,0,0,0.00116125199687661,0.00193889663245039
0,0,0,0.0011556503964899,0.00197084308375017
0,0,0,0.00114975615828275,0.00200263328465966
0,0,0,0.00114357128481823,0.00203425814504765
0,0,0,0.00113709791990235,0.00206570866065858
0,0,0,0.00113033835075349,0.00209697591651303
0,0,0,0.0011232950099937,0.00212805109024994
0,0,0,0.0011159704774456,0.0021589254554053
0,0,0,0.00110836748172199,0.00218959038463218
0,0,0,0.00110048890159486,0.00222003735285015
0,0,0,0.00109233776713089,0.00225025794033173
0,0,0,0.00108391726058304,0.00228024383571301
0,0,0,0.0010752307170275,0.00230998683893735
0,0,0,0.00106628162473646,0.00233947886412145
0,0,0,0.00105707362527918,0.00236871194234511
0,0,0,0.0010476105133434,0.00239767822436443
0,0,0,0.00103789623627226,0.00242636998324408
0,0,0,0.00102793489331085,0.00245477961690677
0,0,0,0.00101773073455946,0.00248289965059978
0,0,0,0.001007288159632,0.00251072273928088
0,0,0,0.000996611716015533,0.00253824166990912
0,0,0,0.000985706097135608,0.00256544936365899
0,0,0,0.000974576140123612,0.00259233887803623
0,0,0,0.000963226823293639,0.00261890340891302
0,0,0,0.000951663263327629,0.00264513629246632
0,0,0,0.000939890712178454,0.00267103100702815
0,0,0,0.000927914553692566,0.00269658117484706
0,0,0,0.000915740299963913,0.00272178056375227
0,0,0,0.000903373587421957,0.00274662308872919
0,0,0,0.000890820172668672,0.00277110281340598
0,0,0,0.00087808592807076,0.00279521395143911
0,0,0,0.000865176837119785,0.00281895086781858
0,0,0,0.000852098989572475,0.00284230808007124
0,0,0,0.000838858576384049,0.00286528025938115
0,0,0,0.000825461884447654,0.00288786223161464
0,0,0,0.000811915291155263,0.00291004897825853
0,0,0,0.000798225258794472,0.00293183563726795
0,0,0,0.000784398328797231,0.00295321750382871
0,0,0,0.000770441115856446,0.00297419003103183
0,0,0,0.000756360301927189,0.00299474883046336
0,0,0,0.000742162630129467,0.00301488967271102
0,0,0,0.000727854898569746,0.00303460848778769
0,0,0,0.000716230913100968,0.00305390136547667
0,0,0,0.000726910856027885,0.00307276455559735
0,0,0,0.000737640464983258,0.0030911944681915
0,0,0,0.000748414778320938,0.00310918767364232
0,0,0,0.000759228809589785,0.00312674090270959
0,0,0,0.000770077550047876,0.0031438510465065
0,0,0,0.000780955971184383,0.00316051515639892
0,0,0,0.000791859027247099,0.00317673044384437
0,0,0,0.000802781657772145,0.00319249428016344
0,0,0,0.000813718790113271,0.00320780419625322
0,0,0,0.000824665341969177,0.00322265788224052
0,0,0,0.000835674315616708,0.00323705318707912
0,0,0,0.000846696887861043,0.00325098811809177
0,0,0,0.000857713627494983,0.00326446084046461
0,0,0,0.000868719402536355,0.00327746967668985
0,0,0,0.00087970908408691,0.003290013105963
0,0,0,0.000890677548827712,0.00330208976353763
0,0,0,0.000901619681495158,0.00331369844003826
0,0,0,0.000912530377335297,0.00332483808073558
0,0,0,0.000923404544533546,0.00333550778478409
0,0,0,0.000934237106620384,0.00334570680443003
0,0,0,0.000945023004848167,0.00335543454418308
0,0,0,0.000955757200540419,0.00336469055996413
0,0,0,0.000966434677409755,0.00337347455822434
0,0,0,0.000977050443844663,0.00338178639504016
0,0,0,0.000987599535162975,0.00338962607518878
0,0,0,0.00099807701583049,0.00339699375120028
0,0,0,0.00100847798164555,0.00340388972239525
0,0,0,0.00101879756188628,0.00341031443390549
0,0,0,0.00102903092142126,0.00341626847568066
0,0,0,0.00103917326278263,0.00342175258148358
0,0,0,0.0010492198282,0.00342676762787464
0,0,0,0.00105916590159688,0.00343131463318724
0,0,0,0.00106900681054628,0.00343539475649712
0,0,0,0.0010787379281888,0.00343900929658314
0,0,0,0.00108835467510909,0.00344215969088679
0,0,0,0.00109785252117456,0.00344484751446439
0,0,0,0.00110722698733268,0.00344707447893888
0,0,0,0.00111647364737016,0.00344884243144949
0,0,0,0.00112558812963237,0.00345015335359955
0,0,0,0.00113456611870338,0.00345100936040366
0,0,0,0.00114340335704821,0.00345141269923654
0,0,0,0.00115209564661611,0.00345136574877991
0,0,0,0.00116063885040663,0.00345087101797181
0,0,0,0.00116902889399834,0.00344993114495518
0,0,0,0.00117726176704158,0.00344854889602864
0,0,0,0.00118533352471462,0.00344672716459626
0,0,0,0.00119324028914508,0.00344446897011808
0,0,0,0.00120097825079701,0.00344177745706165
0,0,0,0.00120854366982454,0.00343865589385106
0,0,0,0.00121593287739186,0.00343510767181643
0,0,0,0.00122314227696196,0.00343113630414027
0,0,0,0.00123016834555356,0.00342674542480192
0,0,0,0.00123700763496826,0.00342193878751829
0,0,0,0.00124365677298649,0.00341672026467899
0,0,0,0.00125011246453688,0.00341109384627714
0,0,0,0.0012563714928347,0.00340506363883253
0,0,0,0.00126243072049537,0.00339863386430594
0,0,0,0.00126828709061921,0.0033918088590057
0,0,0,0.00127393762785172,0.00338459307248029
0,0,0,0.00127937943941731,0.00337699106640243
0,0,0,0.00128460971612854,0.00336900751343605
0,0,0,0.00128962573337088,0.00336064719608931
0,0,0,0.00129442485206394,0.00335191500554921
0,0,0,0.00129900451959863,0.00334281594049968
0,0,0,0.00130336227075173,0.00333335510591648
0,0,0,0.00130749572857741,0.00332353771184257
0,0,0,0.00131140260527562,0.00331336907213686
0,0,0,0.00131508070303943,0.00330285460319979
0,0,0,0.00131852791487808,0.00329199982267103
0,0,0,0.00132174222541903,0.00328081034809724
0,0,0,0.00132472171168735,0.00326929189556957
0,0,0,0.00132746454386162,0.00325745027833013
0,0,0,0.00132996898600812,0.00324529140534213
0,0,0,0.001332233396791,0.00323282127982638
0,0,0,0.00133425623015981,0.00322004599776071
0,0,0,0.00133603603601201,0.00320697174633866
0,0,0,0.00133757146083197,0.0031936048023864
0,0,0,0.00133886124830429,0.00317995153072426
0,0,0,0.00133990423990193,0.00316601838258768
0,0,0,0.00134069937544706,0.00315181189379377
0,0,0,0.00134124569364591,0.00313733868307164
0,0,0,0.00134154233259426,0.00312260545024079
0,0,0,0.00134158853025479,0.00310761897436362
0,0,0,0.00134138362490427,0.00309238611185259
0,0,0,0.00134092705554967,0.0030769137945249
0,0,0,0.00134021836231268,0.00306120902761131
0,0,0,0.00133925718678052,0.00304527888771156
0,0,0,0.00133804327232317,0.00302913052070197
0,0,0,0.00133657646437507,0.00301277113959086
0,0,0,0.00133485671068023,0.0029962080223227
0,0,0,0.00133288406149945,0.00297944850953258
0,0,0,0.00133065866977927,0.00296250000224774
0,0,0,0.00132818079128028,0.00294536995953976
0,0,0,0.00132545078466401,0.0029280658961246
0,0,0,0.00132246911153766,0.00291059537991356
0,0,0,0.00131923633645525,0.00289296602951405
0,0,0,0.00131575312687304,0.0028751855116812
0,0,0,0.0013120202530596,0.00285726153872057
0,0,0,0.00130803858795886,0.00283920186584441
0,0,0,0.00130380910700384,0.00282101428848125
0,0,0,0.00129933288788231,0.00280270663953908
0,0,0,0.00129461111025103,0.00278428678662601
0,0,0,0.0012896450553993,0.00276576262922723
0,0,0,0.00128443610586021,0.0027471420958407
0,0,0,0.00127898574496849,0.00272843314107407
0,0,0,0.00127329555636485,0.00270964374270188
0,0,0,0.00126736722344578,0.0026907818986891
0,0,0,0.00126120252875783,0.00267185562417749
0,0,0,0.00125480335333661,0.00265287294844163
0,0,0,0.00124817167598934,0.00263384191181426
0,0,0,0.00124130957252044,0.00261477056258197
0,0,0,0.00123421921490147,0.00259566695385705
0,0,0,0.00122690287038218,0.00257653914042411
0,0,0,0.00121936290054625,0.00255739517556575
0,0,0,0.00121160176030816,0.0025382431078691
0,0,0,0.00120362199685453,0.00251909097801639
0,0,0,0.00119542624852698,0.00249994681556021
0,0,0,0.00118701724364967,0.00248084421376094
0,0,0,0.00117839779929996,0.00246185759028728
0,0,0,0.00116957082002322,0.00244290266310188
0,0,0,0.00116053929649329,0.00242398733566029
0,0,0,0.00115130630411736,0.00240511948396827
0,0,0,0.00114187500158841,0.00238630695337094
0,0,0,0.00113224862938399,0.00236755755534346
0,0,0,0.00112243050821376,0.0023488790642906
0,0,0,0.00111242403741652,0.0023302792143538
0,0,0,0.00110223269330723,0.00231176569623015
0,0,0,0.00109186002747674,0.00229334615400667
0,0,0,0.00108130966504372,0.00227502818200842
0,0,0,0.00107058530286247,0.00225681932166844
0,0,0,0.00105969070768586,0.00223872705841599
0,0,0,0.00104862971428654,0.0022207588185913
0,0,0,0.00103740622353793,0.00220292196638294
0,0,0,0.00102602420045678,0.00218522380079644
0,0,0,0.00101448767220719,0.00216767155264996
0,0,0,0.00100280072607184,0.00215027238160481
0,0,0,0.000990967507388418,0.00213303337322857
0,0,0,0.000978992217456287,0.00215460929498235
0,0,0,0.000966879111413133,0.00217757838481142
0,0,0,0.000954632496084795,0.00220022873507653
0,0,0,0.000942256727810675,0.00222255248615272
0,0,0,0.000929756210246158,0.00224454193003359
0,0,0,0.000917135392143775,0.00226618951279628
0,0,0,0.000904398765117165,0.00228748783688676
0,0,0,0.000891550861387369,0.00230842966322226
0,0,0,0.000878596251516206,0.00232900791311386
0,0,0,0.000865539542126703,0.00234921567000834
0,0,0,0.000852385373613651,0.00236904618105221
0,0,0,0.000839138417848329,0.00238849285847859
0,0,0,0.000825803375874512,0.00240754928082154
0,0,0,0.000812384975604097,0.00242620919395781
0,0,0,0.000798887969508888,0.00244446651198266
0,0,0,0.000785317132314778,0.00246231531792046
0,0,0,0.000771677258697256,0.00247974986427746
0,0,0,0.000757973160981862,0.00249676457343878
0,0,0,0.000744209666851403,0.00251335403791675
0,0,0,0.00073039161706101,0.00252951302045407
0,0,0,0.000716523863162288,0.00254523645398963
0,0,0,0.000702611265241015,0.00256051944149099
0,0,0,0.000688658689666888,0.00257535725566227
0,0,0,0.000674671006857641,0.0025897453385314
0,0,0,0.000660653089060992,0.0026036793009257
0,0,0,0.000646609808153176,0.00261715492184245
0,0,0,0.000632546033456804,0.0026301681477206
0,0,0,0.000618466629579484,0.00264271509162284
0,0,0,0.000604376454273359,0.00265479203233382
0,0,0,0.000590280356317252,0.00266639541338365
0,0,0,0.000576183173423506,0.00267752184200387
0,0,0,0.000562098846785264,0.00268816808802308
0,0,0,0.000548082532736416,0.00269833108271117
0,0,0,0.000534079301370283,0.00270800791757941
0,0,0,0.000520093897493967,0.00271719584314439
0,0,0,0.000506131045182323,0.0027258922676624
0,0,0,0.000492195445847832,0.0027340947558443
0,0,0,0.000478291776339679,0.00274180102755611
0,0,0,0.000464424687068254,0.00274900895651381
0,0,0,0.00045059880015913,0.00275571656897916
0,0,0,0.000449861414119429,0.00276192204246462
0,0,0,0.000461447099423085,0.00276762370445222
0,0,0,0.000472946973248678,0.00277282003113533
0,0,0,0.000484355797447267,0.00277750964618712
0,0,0,0.000495668390815218,0.00278169131956552
0,0,0,0.000506879629729978,0.00278536396635526
0,0,0,0.000517984448698688,0.00278852664565737
0,0,0,0.000528977840827061,0.00279117855952926
0,0,0,0.000539854858216393,0.00279331905197877
0,0,0,0.000550610612296776,0.00279494760801957
0,0,0,0.000561240274105229,0.00279606385278941
0,0,0,0.000571739074516159,0.00279666755073715
0,0,0,0.000582102304434035,0.00279675860487871
0,0,0,0.000592325314955372,0.00279633705612936
0,0,0,0.000602403517509897,0.00279540308270948
0,0,0,0.000612332383987974,0.00279395699963086
0,0,0,0.000622107446864056,0.0027919992582609
0,0,0,0.000631724299323594,0.00278953044596952
0,0,0,0.000641178595401165,0.00278655128585603
0,0,0,0.000650466050139104,0.00278306263655925
0,0,0,0.000659582439772294,0.0027790654921489
0,0,0,0.000668523601948523,0.00277456098209811
0,0,0,0.00067728543598905,0.00276955037133625
0,0,0,0.000685863903198664,0.00276403506038031
0,0,0,0.00069425502722878,0.00275801658554331
0,0,0,0.000702454894501436,0.00275149661921642
0,0,0,0.000710459654698486,0.00274447697022395
0,0,0,0.000718265521320843,0.00273695958424569
0,0,0,0.000725868772323002,0.002728946544305
0,0,0,0.000733265750824802,0.00272044007131794
0,0,0,0.000740452865906238,0.00271144252469863
0,0,0,0.000747426593485839,0.00270195640301768
0,0,0,0.000754183477285369,0.00269198434470735
0,0,0,0.000760720129883347,0.00268152912880809
0,0,0,0.00076703323385674,0.00267059367575223
0,0,0,0.000773119543012291,0.00265918104817803
0,0,0,0.000778975883706623,0.00264729445176703
0,0,0,0.000784599156255228,0.00263493723610048
0,0,0,0.000789986336426934,0.002622112895526
0,0,0,0.000795134477023729,0.0026088250700298
0,0,0,0.000800040709542149,0.00259507754610466
0,0,0,0.000804702245914252,0.00258087425761044
0,0,0,0.000809116380322161,0.00256621928661538
0,0,0,0.000813280491084284,0.00255111686421472
0,0,0,0.00081719204260694,0.00253557137131682
0,0,0,0.000820848587397033,0.00251958733939006
0,0,0,0.00082424776812845,0.00250316945116308
0,0,0,0.000827387319758066,0.0024863225412704
0,0,0,0.000830265071682934,0.00246905159683714
0,0,0,0.000832878949932614,0.00245136175799321
0,0,0,0.000835226979388981,0.00243325831831176
0,0,0,0.000837307286026073,0.00241474672516395
0,0,0,0.000839118099161179,0.00239583257998222
0,0,0,0.000840657753710838,0.00237652163842578
0,0,0,0.000841924692440682,0.00235681981044211
0,0,0,0.000842917468203669,0.0023367331602166
0,0,0,0.000843634746155064,0.00231626790600503
0,0,0,0.000844075305937581,0.00229543041984231
0,0,0,0.000844238043827161,0.00227422722712212
0,0,0,0.000844121974830109,0.00225266500604215
0,0,0,0.000843726234723619,0.00223075058690875
0,0,0,0.000843050082030616,0.00220849095129727
0,0,0,0.000842092899920877,0.00218589323106344
0,0,0,0.000840854198028818,0.00216296470720195
0,0,0,0.000839333614180954,0.00213971280854724
0,0,0,0.000837530916025675,0.00211614511031555
0,0,0,0.000835446002554974,0.00209226933248435
0,0,0,0.000833078905513707,0.00206809333800512
0,0,0,0.000830429790688064,0.0020491079140551
0,0,0,0.000827498959066225,0.00206451616104064
0,0,0,0.000824286847865702,0.00208007085169681
0,0,0,0.000820794031421185,0.00209576482290219
0,0,0,0.000817021221927672,0.0021115908439614
0,0,0,0.000812969270033881,0.00212754161948558
0,0,0,0.000808639165281094,0.00214360979230455
0,0,0,0.000804032036385183,0.00215978794640992
0,0,0,0.000799149151355844,0.00217606860992214
0,0,0,0.000793991917452858,0.00219244425808862
0,0,0,0.000788561880975674,0.00220890731630186
0,0,0,0.000782860726884632,0.00222545016314268
0,0,0,0.000776890278253811,0.00224206513344105
0,0,0,0.000770652495553331,0.00225874452135844
0,0,0,0.000764149475763032,0.00227548058348326
0,0,0,0.00075738345131679,0.0022922655419414
0,0,0,0.00075035678887872,0.00230909158752057
0,0,0,0.000743071987954674,0.00232595088285426
0,0,0,0.000735531679338652,0.00234283556534354
0,0,0,0.000727738623399726,0.00235973775063603
0,0,0,0.000719695708211177,0.00237670362546438
0,0,0,0.000711405947525945,0.00239373353064576
0,0,0,0.000702872478604039,0.00241075731545026
0,0,0,0.000694098559894663,0.00242776699216496
0,0,0,0.0006850875685811,0.00244475456705873
0,0,0,0.000675842997991005,0.00246171204355405
0,0,0,0.000666368454881494,0.00247863142538107
0,0,0,0.000656667656603022,0.00249550471972615
0,0,0,0.000646744428149992,0.00251232394034351
0,0,0,0.00063660269910612,0.00252908111070771
0,0,0,0.000626246500489591,0.00254576826712505
0,0,0,0.000615679961509019,0.0025623774617034
0,0,0,0.000604907306235331,0.00257890076549672
0,0,0,0.000593932850198875,0.00259533027150427
0,0,0,0.000582760996920534,0.00261165809766728
0,0,0,0.000571396234384292,0.00262787638983986
0,0,0,0.000559843131459764,0.00264397732472677
0,0,0,0.000548106334284537,0.00265995311278933
0,0,0,0.000536190562612476,0.002675796001119
0,0,0,0.000524100606138556,0.00269149827627202
0,0,0,0.000511841320808226,0.00270705226707035
0,0,0,0.000499417625118265,0.00272245034736063
0,0,0,0.000486834496418981,0.00273768493873672
0,0,0,0.000474096967225529,0.00275274851321838
0,0,0,0.000461210121544403,0.0027676335958905
0,0,0,0.000448179091225548,0.00278233276749595
0,0,0,0.000435009052345198,0.00279683866698743
0,0,0,0.000421705221627433,0.00281114399403237
0,0,0,0.000408272852911618,0.00282524151147356
0,0,0,0.000394717233670211,0.00283912404774223
0,0,0,0.00038104368158684,0.00285278449922666
0,0,0,0.000367257541195792,0.00286621583259039
0,0,0,0.00035336418059248,0.00287941108704659
0,0,0,0.000339368988215544,0.0028923633765825
0,0,0,0.00032527736971022,0.00290506589213635
0,0,0,0.000311094744872287,0.00291751190372802
0,0,0,0.000296826544679357,0.00292969476254135
0,0,0,0.000282478208410597,0.0029416079029585
0,0,0,0.000268055180860094,0.00295324484454818
0,0,0,0.000253562909643845,0.00296459919400649
0,0,0,0.000239006842603029,0.00297566464705357
0,0,0,0.000224392425306086,0.00298643499028062
0,0,0,0.000209725098647973,0.00299690410295705
0,0,0,0.000195010296549947,0.00300706595878897
0,0,0,0.000180253443757938,0.00301691462763731
0,0,0,0.00016545995374001,0.0030264442771929
0,0,0,0.000150635226680906,0.00303564917460708
0,0,0,0.00013578464757491,0.00304452368808683
0,0,0,0.000120913584411908,0.00305306228844593
0,0,0,0.000106027386458152,0.00306125955061987
0,0,0,9.1131382626175e-05,0.00306911015514355
0,0,0,0,0.0030766088895916
0,0,0,0,0.00308375064998545
0,0,0,0,0.00309053044216623
0,0,0,0,0.00309694338313382
0,0,0,0,0.00310298470235904
0,0,0,0,0.00310864974306113
0,0,0,0,0.00311393396345994
0,0,0,0,0.00311883293800075
0,0,0,0,0.00312334235855338
0,0,0,0,0.00312745803558523
0,0,0,0,0.00313117589931244
0,0,0,0,0.00313449200083071
0,0,0,0,0.00313740251322159
0,0,0,0,0.00313990373264239
0,0,0,0,0.00314199207939703
0,0,0,0,0.00314366409898748
0,0,0,0,0.0031449164631534
0,0,0,0,0.00314574597089001
0,0,0,0,0.00314614954946013
0,0,0,0,0.00314612425538241
0,0,0,0,0.00314566727541676
0,0,0,0,0.00314477592752971
0,0,0,0,0.00314344766185581
0,0,0,0,0.00314168006163973
0,0,0,0,0.00313947084417621
0,0,0,0,0.00313681786173314
0,0,0,0,0.00313371910247062
0,0,0,0,0.0031301726913453
0,0,0,0,0.0031261768910088
0,0,0,0,0.00312173010269501
0,0,0,0,0.00311683086709691
0,0,0,0,0.00311147786523691
0,0,0,0,0.00310566991932171
0,0,0,0,0.00309940599359138
0,0,0,0,0.00309268519515393
0,0,0,0,0.00308550677481112
0,0,0,0,0.0030778701278672
0,0,0,0,0.00306977479492887
0,0,0,0,0.00306122046268842
0,0,0,0,0.00305220696469177
0,0,0,0,0.00304273428209001
0,0,0,0,0.00303280254437488
0,0,0,0,0.00302241203008979
0,0,0,0,0.00301156316752949
0,0,0,0,0.00300025653540725
0,0,0,0,0.00298849286350678
0,0,0,0,0.0029762730333055
0,0,0,0,0.00296359807856894
0,0,0,0,0.00295046918592123
0,0,0,0,0.00293688769537992
0,0,0,0,0.00292285510086199
0,0,0,0,0.0029083730506535
0,0,0,0,0.00289344334784258
0,0,0,0,0.0028780679507151
0,0,0,0,0.00286224897310738
0,0,0,0,0.00284598868471875
0,0,0,0,0.00282928951137695
0,0,0,0,0.00281215403525659
0,0,0,0,0.00279458499504959
0,0,0,0,0.00277658528608205
0,0,0,0,0.00275815796037826
0,0,0,0,0.00273930622666885
0,0,0,0,0.00272003345033967
0,0,0,0,0.00270034315332235
0,0,0,0,0.00268023901391967
0,0,0,0,0.00265972486656774
0,0,0,0,0.00263880470153244
0,0,0,0,0.00261748266453388
0,0,0,0,0.00259576305630471
0,0,0,0,0.00257365033207169
0,0,0,0,0.00255114910096621
0,0,0,0,0.0025282641253549
0,0,0,0,0.0025050003200966
0,0,0,0,0.00248136275171718
0,0,0,0,0.00245735663750335
0,0,0,0,0.00243298734451503
0,0,0,0,0.00240826038851472
0,0,0,0,0.00238318143281002
0,0,0,0,0.00235775628701074
0,0,0,0,0.0023319909057008
0,0,0,0,0.0023058913870192
0,0,0,0,0.00227946397115486
0,0,0,0,0.00225271503875113
0,0,0,0,0.00222565110922091
0,0,0,0,0.00219827883897061
0,0,0,0,0.00217060501953559
0,0,0,0,0.00214263657562352
0,0,0,0,0.00211438056306745
0,0,0,0,0.00208584416668933
0,0,0,0,0.00205703469807339
0,0,0,0,0.00202795959324908
0,0,0,0,0.00199862641028525
0,0,0,0,0.00196904282679733
0,0,0,0,0.00193921663736563
0,0,0,0,0.00190915575086625
0,0,0,0,0.00187886818771987
0,0,0,0,0.00184836207705297
0,0,0,0,0.00181764565377707
0,0,0,0,0.0017867272555887
0,0,0,0,0.00175561531988588
0,0,0,0,0.00172431838061116
0,0,0,0,0.00169284506501266
0,0,0,0,0.00166120409033665
0,0,0,0,0.00162940426044444
0,0,0,0,0.00159745446235926
0,0,0,0,0.00156536366274662
0,0,0,0,0.00153314090432843
0,0,0,0,0.00150079530223324
0,0,0,0,0.00146833604028695
0,0,0,0,0.00143577236724535
0,0,0,0,0.00140311359296963
0,0,0,0,0.00137036908455124
0,0,0,0,0.00133754826238441
0,0,0,0,0.00130466059619394
0,0,0,0,0.00127171560101558
0,0,0,0,0.00123872283313775
0,0,0,0,0.00120569188600195
0,0,0,0,0.00117263238607035
0,0,0,0,0.00113955398865573
0,0,0,0,0.00110646637372824
0,0,0,0,0.00107337924168882
0,0,0,0,0.00104030230912244
0,0,0,0,0.00100724849571487
0,0,0,0,0.00100897069377293
0,0,0,0,0.00103156622327927
0,0,0,0,0.00105402229374318
0,0,0,0,0.00107632773858934
0,0,0,0,0.00109847146477304
0,0,0,0,0.00112044245666321
0,0,0,0,0.0011422297797743
0,0,0,0,0.00116382258434633
0,0,0,0,0.00118521010877515
0,0,0,0,0.00120638168289655
0,0,0,0,0.00122732673112125
0,0,0,0,0.00124803477543284
0,0,0,0,0.00126849543824376
0,0,0,0,0.00128869844511686
0,0,0,0,0.001308633627358
0,0,0,0,0.001328290924483
0,0,0,0,0.00134766038656159
0,0,0,0,0.00136673217645178
0,0,0,0,0.00138549657191978
0,0,0,0,0.00140394396766097
0,0,0,0,0.00142206487722363
0,0,0,0,0.00143984993484136
0,0,0,0,0.00145728989718569
0,0,0,0,0.00147437564504133
0,0,0,0,0.00149109818491261
0,0,0,0,0.00150744865057056
0,0,0,0,0.00152341830454494
0,0,0,0,0.00153899853957151
0,0,0,0,0.00155418087999926
0,0,0,0,0.00156895698316778
0,0,0,0,0.00158331864076106
0,0,0,0,0.00159725778014458
0,0,0,0,0.00161076646569291
0,0,0,0,0.0016238369001183
0,0,0,0,0.00163646142580093
0,0,0,0,0.00164863252613462
0,0,0,0,0.00166034282688821
0,0,0,0,0.00167158509759441
0,0,0,0,0.00168235225296876
0,0,0,0,0.00169263735436409
0,0,0,0,0.00170243361127026
0,0,0,0,0.00171173438285721
0,0,0,0,0.00172053317957332
0,0,0,0,0.00172882366479948
0,0,0,0,0.00173659965655998
0,0,0,0,0.00174385512930192
0,0,0,0,0.00175058421573776
0,0,0,0,0.00175678120875811
0,0,0,0,0.00176244056341585
0,0,0,0,0.00176755689898322
0,0,0,0,0.00177212500108137
0,0,0,0,0.0017761398238868
0,0,0,0,0.00177959649240972
0,0,0,0,0.00178249030485012
0,0,0,0,0.00178481673502184
0,0,0,0,0.001786571434855
0,0,0,0,0.00178775023696948
0,0,0,0,0.0017883491572957
0,0,0,0,0.00178836439778535
0,0,0,0,0.00178779234917353
0,0,0,0,0.0017866295937965
0,0,0,0,0.0017848729084638
0,0,0,0,0.00178251926737749
0,0,0,0,0.00177956584509342
0,0,0,0,0.00177601001952127
0,0,0,0,0.00177184937495284
0,0,0,0,0.00176708170511619
0,0,0,0,0.00176170501624673
0,0,0,0,0.00175571753016684
0,0,0,0,0.00174911768737013
0,0,0,0,0.00174190415009801
0,0,0,0,0.0017340758054038
0,0,0,0,0.00172563176819446
0,0,0,0,0.00171657138424053
0,0,0,0,0.0017068942331479
0,0,0,0,0.00169660013127959
0,0,0,0,0.00168568913462019
0,0,0,0,0.00167416154157307
0,0,0,0,0.00166201789568132
0,0,0,0,0.00164925898826285
0,0,0,0,0.0016358858609497
0,0,0,0,0.00162189980812383
0,0,0,0,0.00160730237923884
0,0,0,0,0.0015920953810179
0,0,0,0,0.00157628087952083
0,0,0,0,0.00155986120206963
0,0,0,0,0.00154283893902402
0,0,0,0,0.00152521694540042
0,0,0,0,0.00150699834232237
0,0,0,0,0.0014881865182988
0,0,0,0,0.00146878513031962
0,0,0,0,0.00144879810476101
0,0,0,0,0.00142822963809747
0,0,0,0,0.00140708419740926
0,0,0,0,0.0013853665206815
0,0,0,0,0.00136308161689097
0,0,0,0,0.0013402347658717
0,0,0,0,0.00131683151795786
0,0,0,0,0.00129287769339981
0,0,0,0,0.00126837938154595
0,0,0,0,0.0012433429397945
0,0,0,0,0.0012177749923043
0,0,0,0,0.00119168242847151
0,0,0,0,0.00116507240116215
0,0,0,0,0.00113795232470926
0,0,0,0,0.00111032987266502
0,0,0,0,0.00108221297531813
0,0,0,0,0.001053609816969
0,0,0,0,0.00102452883297105
0,0,0,0,0.000994978706536198
0,0,0,0,0.000964968365312624
0,0,0,0,0.000934506977731564
0,0,0,0,0.000903603949134968
0,0,0,0,0.000872268917682772
0,0,0,0,0.000840511750048123
0,0,0,0,0.000808342536908702
0,0,0,0,0.000775771588234053
0,0,0,0,0.000742809428383506
0,0,0,0,0.000714013859417939
0,0,0,0,0.00070388680085598
0,0,0,0,0.000693485086431467
0,0,0,0,0.000682817712992556
0,0,0,0,0.000671893807903612
0,0,0,0,0.000660722624907739
0,0,0,0,0.000649313539918317
0,0,0,0,0.000637676046746249
0,0,0,0,0.000625819752767598
0,0,0,0,0.000613754374528985
0,0,0,0,0.000601489733300709
0,0,0,0,0.000589035750575007
0,0,0,0,0.000576402443516644
0,0,0,0,0.000563599920367197
0,0,0,0,0.000550638375806267
0,0,0,0,0.00053752808627372
0,0,0,0,0.000524279405256567
0,0,0,0,0.000510902758541876
0,0,0,0,0.000497408639441255
0,0,0,0,0.000483807603989195
0,0,0,0,0.000470110266118262
0,0,0,0,0.000456327292816083
0,0,0,0,0.000442469399264178
0,0,0,0,0.000428547343965968
0,0,0,0,0.000414571923863627
0,0,0,0,0.000400553969447437
0,0,0,0,0.000386504339866034
0,0,0,0,0.00037243391802888
0,0,0,0,0.000358353605717565
0,0,0,0,0.000368599502004574
0,0,0,0,0.000407572135627476
0,0,0,0,0.000446522036910701
0,0,0,0,0.000485435078357382
0,0,0,0,0.000524297133240703
0,0,0,0,0.000563094081502596
0,0,0,0,0.000601811815554021
0,0,0,0,0.00064043624598345
0,0,0,0,0.000678953307168467
0,0,0,0,0.000717348962794517
0,0,0,0,0.000755609211278485
0,0,0,0,0.000793720091102318
0,0,0,0,0.000831667686056498
0,0,0,0,0.000869438130397027
0,0,0,0,0.000907017613920952
0,0,0,0,0.000944392386960202
0,0,0,0,0.000981548765304235
0,0,0,0,0.0010184731350498
0,0,0,0,0.00105515195738939
0,0,0,0,0.00109157177333874
0,0,0,0,0.00112771920841243
0,0,0,0,0.00116358097725378
0,0,0,0,0.00119914388822434
0,0,0,0,0.00123439484796012
0,0,0,0,0.00126932086590179
0,0,0,0,0.00130390905880615
0,0,0,0,0.0013381466552442
0,0,0,0,0.00137202100009565
0,0,0,0,0.00140551955904353
0,0,0,0,0.00143862992307736
0,0,0,0,0.00147133981301398
0,0,0,0,0.00150363708403634
0,0,0,0,0.00153550973026256
0,0,0,0,0.00156694588934869
0,0,0,0,0.0015979338471285
0,0,0,0,0.00162846204230035
0,0,0,0,0.00165851907115994
0,0,0,0,0.00168809369238851
0,0,0,0,0.00171717483189632
0,0,0,0,0.00174575158772414
0,0,0,0,0.00177381323500994
0,0,0,0,0.00180134923101535
0,0,0,0,0.00182834922021949
0,0,0,0,0.00185480303947547
0,0,0,0,0.00188070072323268
0,0,0,0,0.00190603250882054
0,0,0,0,0.00193078884179629
0,0,0,0,0.00195496038134799
0,0,0,0,0.0019785380057554
0,0,0,0,0.00200151281790009
0,0,0,0,0.00202387615082139
0,0,0,0,0.00204561957331367
0,0,0,0,0.00206673489555484
0,0,0,0,0.00208721417476329
0,0,0,0,0.00210704972087114
0,0,0,0,0.00212623410220844
0,0,0,0,0.00214476015118539
0,0,0,0,0.00216262096996689
0,0,0,0,0.0021798099361244
0,0,0,0,0.00219632070825773
0,0,0,0,0.00221214723157109
0,0,0,0,0.00222728374339551
0,0,0,0,0.00224172477864204
0,0,0,0,0.00225546517517225
0,0,0,0,0.00226850007907686
0,0,0,0,0.00228082494984266
0,0,0,0,0.00229243556539996
0,0,0,0,0.00230332802703254
0,0,0,0,0.00231349876413744
0,0,0,0,0.00232294453882126
0,0,0,0,0.00233166245031696
0,0,0,0,0.00233964993921015
0,0,0,0,0.00234690479145677
0,0,0,0,0.00235342514218204
0,0,0,0,0.00235920947924628
0,0,0,0,0.00236425664657441
0,0,0,0,0.00236856584720938
0,0,0,0,0.00237213664610639
0,0,0,0,0.00237496897264308
0,0,0,0,0.00237706312283664
0,0,0,0,0.00237841976125774
0,0,0,0,0.00237903992263191
0,0,0,0,0.00237892501311826
0,0,0,0,0.0023780768112594
0,0,0,0,0.00237649746859336
0,0,0,0,0.00237418950992208
0,0,0,0,0.00237115583323061
0,0,0,0,0.00236739970925251
0,0,0,0,0.00236292478067709
0,0,0,0,0.00235773506099682
0,0,0,0,0.00235183493299224
0,0,0,0,0.00234522914685353
0,0,0,0,0.0023379228179401
0,0,0,0,0.00232992142417757
0,0,0,0,0.00232123080309585
0,0,0,0,0.00231185714851162
0,0,0,0,0.0023018070068572
0,0,0,0,0.00229108727316454
0,0,0,0,0.00227970518670675
0,0,0,0,0.00226766832630731
0,0,0,0,0.00225498460532253
0,0,0,0,0.00224166226630837
0,0,0,0,0.0022277098753784
0,0,0,0,0.00221313631626727
0,0,0,0,0.0021979507841062
0,0,0,0,0.00218216277892755
0,0,0,0,0.00216578209890653
0,0,0,0,0.00214881883335694
0,0,0,0,0.00213128335549131
0,0,0,0,0.00211318631496382
0,0,0,0,0.00209453863020714
0,0,0,0,0.00207535148057991
0,0,0,0,0.00205563629834102
0,0,0,0,0.00203540476046529
0,0,0,0,0.00201466878031742
0,0,0,0,0.00199344049919939
0,0,0,0,0.00197173227778941
0,0,0,0,0.00194955668748584
0,0,0,0,0.00192692650167597
0,0,0,0,0.00190385468694221
0,0,0,0,0.00188035439422399
0,0,0,0,0.00185643894995102
0,0,0,0,0.00183212184716147
0,0,0,0,0.00180741673662374
0,0,0,0,0.00178233741797204
0,0,0,0,0.00175689783087524
0,0,0,0,0.0017311120462481
0,0,0,0,0.00170499425752185
0,0,0,0,0.0016785587719847
0,0,0,0,0.0016518200022054
0,0,0,0,0.00162479245755121
0,0,0,0,0.00159749073581089
0,0,0,0,0.00156992951493287
0,0,0,0,0.00154212354488806
0,0,0,0,0.00155726674725185
0,0,0,0,0.00159355287917373
0,0,0,0,0.00162997645088164
0,0,0,0,0.00166652526039052
0,0,0,0,0.00170318701889716
0,0,0,0,0.00173994935664817
0,0,0,0,0.00177679982885773
0,0,0,0,0.00181372592167006
0,0,0,0,0.0018507150581632
0,0,0,0,0.00188775460438931
0,0,0,0,0.00192483187544973
0,0,0,0,0.00196193414159471
0,0,0,0,0.00199904863435124
0,0,0,0,0.0020362214243963
0,0,0,0,0.0020735069113488
0,0,0,0,0.00211076652213404
0,0,0,0,0.00214798730532764
0,0,0,0,0.00218515630154145
0,0,0,0,0.00222226054966884
0,0,0,0,0.00225928709312495
0,0,0,0,0.00229622298607976
0,0,0,0,0.0023330552996749
0,0,0,0,0.00236977112822681
0,0,0,0,0.0024063575954078
0,0,0,0,0.0024428018604026
0,0,0,0,0.00247909112403821
0,0,0,0,0.00251521263488139
0,0,0,0,0.00255115369530173
0,0,0,0,0.0025869016674967
0,0,0,0,0.00262244397947375
0,0,0,0,0.00265776813099067
0,0,0,0,0.00269286169944474
0,0,0,0,0.00272771234571376
0,0,0,0,0.00276230781994213
0,0,0,0,0.00279663596726973
0,0,0,0,0.00283068473350395
0,0,0,0,0.00286444217072723
0,0,0,0,0.00289789644284191
0,0,0,0,0.00293103583104676
0,0,0,0,0.00296384873924657
0,0,0,0,0.00299632369938732
0,0,0,0,0.00302844937672025
0,0,0,0,0.00306021457498912
0,0,0,0,0.00309160824153945
0,0,0,0,0.00312261947234903
0,0,0,0,0.0031532375169763
0,0,0,0,0.00318345178342591
0,0,0,0,0.00321325184292955
0,0,0,0,0.00324262743464002
0,0,0,0,0.00327156847023749
0,0,0,0,0.00330006503844701
0,0,0,0,0.00332810740946442
0,0,0,0,0.00335568603929062
0,0,0,0,0.00338279157397341
0,0,0,0,0.00340941485375336
0,0,0,0,0.00343554691711562
0,0,0,0,0.00346117900474488
0,0,0,0,0.00348630256338164
0,0,0,0,0.00351090924958214
0,0,0,0,0.00353499093337656
0,0,0,0,0.00355853970182929
0,0,0,0,0.00358154786249562
0,0,0,0,0.00360400794677922
0,0,0,0,0.00362591271318503
0,0,0,0,0.00364725515046996
0,0,0,0,0.00366802848068937
0,0,0,0,0.00368822616213869
0,0,0,0,0.00370784189219045
0,0,0,0,0.00372686961002464
0,0,0,0,0.0037453034992542
0,0,0,0,0.00376313799044098
0,0,0,0,0.00378036776350762
0,0,0,0,0.00379698775003827
0,0,0,0,0.00381299313547299
0,0,0,0,0.0038283793611921
0,0,0,0,0.00384314212649121
0,0,0,0,0.0038572773904467
0,0,0,0,0.00387078137367015
0,0,0,0,0.00388365055995206
0,0,0,0,0.00389588169779474
0,0,0,0,0.00390747180183282
0,0,0,0,0.00391841815414146
0,0,0,0,0.00392871830543212
0,0,0,0,0.00393837007613562
0,0,0,0,0.00394737155737024
0,0,0,0,0.00395572111179752
0,0,0,0,0.00396341737436265
0,0,0,0,0.00397045925292011
0,0,0,0,0.00397684592874424
0,0,0,0,0.00398257685692419
0,0,0,0,0.00398765176664258
0,0,0,0,0.00399207066133823
0,0,0,0,0.00399583381875181
0,0,0,0,0.00399894179085374
0,0,0,0,0.00400139540365599
0,0,0,0,0.00400319575690483
0,0,0,0,0.00400434422365611
0,0,0,0,0.00400484244973173
0,0,0,0,0.00400469235305809
0,0,0,0,0.00400389612288476
0,0,0,0,0.00400245621888506
0,0,0,0,0.00400037537013634
0,0,0,0,0.00399765657398191
0,0,0,0,0.00399430309477253
0,0,0,0,0.00399031846248896
0,0,0,0,0.00398570647124476
0,0,0,0,0.00398047117766893
0,0,0,0,0.00397461689917049
0,0,0,0,0.00396814821208213
0,0,0,0,0.00396106994968566
0,0,0,0,0.00395338720011805
0,0,0,0,0.00394510530421235
0,0,0,0,0.00393622985297044
0,0,0,0,0.00392676668536493
0,0,0,0,0.00391672188566639
0,0,0,0,0.00390610178074126
0,0,0,0,0.00389491293727157
0,0,0,0,0.00388316215883958
0,0,0,0,0.00387085648289898
0,0,0,0,0.00385800317763123
0,0,0,0,0.00384460973868976
0,0,0,0,0.00383068388583155
0,0,0,0,0.00381623355943833
0,0,0,0,0.003801266916928
0,0,0,0,0.00378579232905751
0,0,0,0,0.0037698183761192
0,0,0,0,0.00375335384403093
0,0,0,0,0.00373640772032247
0,0,0,0,0.00371898919001988
0,0,0,0,0.00370110763142795
0,0,0,0,0.00368277261181515
0,0,0,0,0.00366399388300034
0,0,0,0,0.00364478137684504
0,0,0,0,0.0036251452006522
0,0,0,0,0.00360509563247428
0,0,0,0,0.00358464311633246
0,0,0,0,0.00356379825734941
0,0,0,0,0.00354257181679796
0,0,0,0,0.00352097470706801
0,0,0,0,0.00349901798655453
0,0,0,0,0.00347671285446877
0,0,0,0,0.00345407064557564
0,0,0,0,0.00343110282486007
0,0,0,0,0.00340782098212472
0,0,0,0,0.00338423682652239
0,0,0,0,0.00336036218102563
0,0,0,0,0.00333620897683684
0,0,0,0,0.00331178924774163
0,0,0,0,0.0032871151244086
0,0,0,0,0.00326219882863861
0,0,0,0,0.00323705266756685
0,0,0,0,0.00321168902782074
0,0,0,0,0.0031861203696365
0,0,0,0,0.00316035922093889
0,0,0,0,0.00313441817138582
0,0,0,0,0.00310830986638203
0,0,0,0,0.00308204700106521
0,0,0,0,0.00305564231426764
0,0,0,0,0.00302910858245647
0,0,0,0,0.00300245861365672
0,0,0,0,0.00297570524135943
0,0,0,0,0.00294886131841925
0,0,0,0,0.00292193971094415
0,0,0,0,0.00289495329218094
0,0,0,0,0.00286791493639986
0,0,0,0,0.00284083751278161
0,0,0,0,0.0028137338793101
0,0,0,0,0.00278661687667434
0,0,0,0,0.00275949932218261
0,0,0,0,0.00273239400369236
0,0,0,0,0.00270531367355886
0,0,0,0,0.00267827104260605
0,0,0,0,0.00265142964756608
0,0,0,0,0.00262467649603103
0,0,0,0,0.00259799802162716
0,0,0,0,0.00257140662619092
0,0,0,0,0.00254491464092357
0,0,0,0,0.00251853432060255
0,0,0,0,0.00249227783783652
0,0,0,0,0.00246615727736604
0,0,0,0,0.00244018463041287
0,0,0,0,0.0024143717890811
0,0,0,0,0.00238873054081257
0,0,0,0,0.00236327256289939
0,0,0,0,0.00233800941705617
0,0,0,0,0.00233561148267244
0,0,0,0,0.00236706440676535
0,0,0,0,0.00239814433461748
0,0,0,0,0.00242883719857195
0,0,0,0,0.00245912906296679
0,0,0,0,0.00248900613063239
0,0,0,0,0.00251845474946306
0,0,0,0,0.00254746141905919
0,0,0,0,0.00257601279743856
0,0,0,0,0.00260409570781297
0,0,0,0,0.00263169714542582
0,0,0,0,0.00265880428444665
0,0,0,0,0.00268540448491653
0,0,0,0,0.00271148529973875
0,0,0,0,0.00273703448170774
0,0,0,0,0.00276203999056929
0,0,0,0,0.00278649000010377
0,0,0,0,0.00281037290522399
0,0,0,0,0.00283367732907845
0,0,0,0,0.00285639213015071
0,0,0,0,0.0028785064093442
0,0,0,0,0.00290000951704202
0,0,0,0,0.00292089106013125
0,0,0,0,0.00294114090897919
0,0,0,0,0.00296074920435074
0,0,0,0,0.00297970636425429
0,0,0,0,0.00299800309070374
0,0,0,0,0.00301563037638427
0,0,0,0,0.0030325795112089
0,0,0,0,0.00304884208875294
0,0,0,0,0.00306441001255353
0,0,0,0,0.00307927550226097
0,0,0,0,0.00309343109962944
0,0,0,0,0.00310686967433361
0,0,0,0,0.00311958442959884
0,0,0,0,0.00313156890763247
0,0,0,0,0.00314281699484367
0,0,0,0,0.0031533229268401
0,0,0,0,0.00316308129318953
0,0,0,0,0.00317208704193543
0,0,0,0,0.0031803354838558
0,0,0,0,0.00318782229645411
0,0,0,0,0.00319454352767396
0,0,0,0,0.00320049559932697
0,0,0,0,0.00320567531022603
0,0,0,0,0.00321007983901549
0,0,0,0,0.00321370674669136
0,0,0,0,0.00321655397880497
0,0,0,0,0.00321861986734352
0,0,0,0,0.0032199031322834
0,0,0,0,0.00322040288281143
0,0,0,0,0.00322011861821012
0,0,0,0,0.00321905022840548
0,0,0,0,0.00321719799417346
0,0,0,0,0.00321456258700634
0,0,0,0,0.00321114506863656
0,0,0,0,0.00320694689022003
0,0,0,0,0.00320196989117971
0,0,0,0,0.00319621629771158
0,0,0,0,0.00318968872095639
0,0,0,0,0.0031823901548402
0,0,0,0,0.00317432397358954
0,0,0,0,0.00316549392892495
0,0,0,0,0.00315590414693971
0,0,0,0,0.0031455591246709
0,0,0,0,0.00313446372636889
0,0,0,0,0.00312262317947471
0,0,0,0,0.00311004307031244
0,0,0,0,0.00309672933950716
0,0,0,0,0.00308268827713707
0,0,0,0,0.00306792651763056
0,0,0,0,0.0030524510344184
0,0,0,0,0.00303626913435246
0,0,0,0,0.00301938845190195
0,0,0,0,0.003001816943139
0,0,0,0,0.00298356287952552
0,0,0,0,0.00296463484151309
0,0,0,0,0.00294504171196885
0,0,0,0,0.00292479266943866
0,0,0,0,0.00290389718126158
0,0,0,0,0.00288236499654634
0,0,0,0,0.00286020613902373
0,0,0,0,0.00283743089978603
0,0,0,0,0.00281404982992746
0,0,0,0,0.00279007373309523
0,0,0,0,0.00276551365796587
0,0,0,0,0.00274038089065634
0,0,0,0,0.00271468694708248
0,0,0,0,0.00268844356527546
0,0,0,0,0.00266166269766699
0,0,0,0,0.00263435650335368
0,0,0,0,0.00260653734035102
0,0,0,0,0.00257821775780678
0,0,0,0,0.00254941048840628
0,0,0,0,0.00252012844045398
0,0,0,0,0.00249038469027155
0,0,0,0,0.00246019247452996
0,0,0,0,0.00242956518261234
0,0,0,0,0.00239851634903072
0,0,0,0,0.00236705964589518
0,0,0,0,0.00233520887543918
0,0,0,0,0.00230297796260825
0,0,0,0,0.00227038094771335
0,0,0,0,0.00223743197915545
0,0,0,0,0.00220414530622345
0,0,0,0,0.00217053527196769
0,0,0,0,0.00213661630615289
0,0,0,0,0.00210240291829031
0,0,0,0,0.00208041384257683
0,0,0,0,0.00209970798963728
0,0,0,0,0.00211914231445143
0,0,0,0,0.00213870536875321
0,0,0,0,0.00215838563749954
0,0,0,0,0.00217817154433601
0,0,0,0,0.00219805145708692
0,0,0,0,0.00221801369326588
0,0,0,0,0.00223804652560458
0,0,0,0,0.00225813818759778
0,0,0,0,0.00227827687905999
0,0,0,0,0.00229845077169363
0,0,0,0,0.00231879336878552
0,0,0,0,0.00233916684833427
0,0,0,0,0.00235954007630108
0,0,0,0,0.00237990108909335
0,0,0,0,0.0024002379229169
0,0,0,0,0.00242053861938422
0,0,0,0,0.00244079123111469
0,0,0,0,0.0024609838273216
0,0,0,0,0.00248110449938418
0,0,0,0,0.00250114136640188
0,0,0,0,0.00252108258072782
0,0,0,0,0.0025409163334788
0,0,0,0,0.00256063086001874
0,0,0,0,0.00258021444541361
0,0,0,0,0.00259965542985362
0,0,0,0,0.00261894221404201
0,0,0,0,0.00263806326454584
0,0,0,0,0.00265700711910739
0,0,0,0,0.00267576239191256
0,0,0,0,0.00269431777881468
0,0,0,0,0.00271266206251056
0,0,0,0,0.00273078411766572
0,0,0,0,0.00274867291598835
0,0,0,0,0.0027663175312462
0,0,0,0,0.00278370714422788
0,0,0,0,0.00280083104764287
0,0,0,0,0.00281767865095994
0,0,0,0,0.00283423948518102
0,0,0,0,0.0028505032075484
0,0,0,0,0.00286645960618315
0,0,0,0,0.00288209860465191
0,0,0,0,0.00289741026646237
0,0,0,0,0.00291238479948147
0,0,0,0,0.00292701256027891
0,0,0,0,0.00294128405839009
0,0,0,0,0.00295518996049976
0,0,0,0,0.00296872109454263
0,0,0,0,0.00298186845371973
0,0,0,0,0.0029946232004302
0,0,0,0,0.00300697667011429
0,0,0,0,0.00301892037500884
0,0,0,0,0.00303044600781252
0,0,0,0,0.00304154544525834
0,0,0,0,0.00305221075159504
0,0,0,0,0.00306243418197272
0,0,0,0,0.00307220818573459
0,0,0,0,0.0030815254096111
0,0,0,0,0.00309037870081755
0,0,0,0,0.0030987611100522
0,0,0,0,0.00310666589439632
0,0,0,0,0.00311408652011219
0,0,0,0,0.0031210166653419
0,0,0,0,0.00312745022270208
0,0,0,0,0.00313338130177784
0,0,0,0,0.0031388042315123
0,0,0,0,0.00314371356249302
0,0,0,0,0.00314810406913216
0,0,0,0,0.0031519707517445
0,0,0,0,0.00315530883851711
0,0,0,0,0.00315811378737532
0,0,0,0,0.00316038128774054
0,0,0,0,0.0031621072621828
0,0,0,0,0.00316328786796602
0,0,0,0,0.00316391949848557
0,0,0,0,0.00316399878459933
0,0,0,0,0.0031635225958497
0,0,0,0,0.00316248804158001
0,0,0,0,0.00316089247194082
0,0,0,0,0.00315873347878945
0,0,0,0,0.00315600889648177
0,0,0,0,0.00315271680255449
0,0,0,0,0.00314885551830088
0,0,0,0,0.00314442360923786
0,0,0,0,0.00313941988546465
0,0,0,0,0.00313384340191403
0,0,0,0,0.00312769345849534
0,0,0,0,0.00312096960013031
0,0,0,0,0.00311367161668014
0,0,0,0,0.00310579954276669
0,0,0,0,0.00309735365748456
0,0,0,0,0.0030883344840078
0,0,0,0,0.00307874278908821
0,0,0,0,0.00306857958244769
0,0,0,0,0.00305784611606461
0,0,0,0,0.00304654388335299
0,0,0,0,0.00303467461823653
0,0,0,0,0.00302224029411677
0,0,0,0,0.00300924312273648
0,0,0,0,0.00299568555293725
0,0,0,0,0.00298157026931434
0,0,0,0,0.00296690019076482
0,0,0,0,0.00295167846893513
0,0,0,0,0.00293590848656283
0,0,0,0,0.00291959385571813
0,0,0,0,0.00290273841593941
0,0,0,0,0.00288534623227296
0,0,0,0,0.00286742159320552
0,0,0,0,0.00284896900850115
0,0,0,0,0.00282999320693494
0,0,0,0,0.00281049913393033
0,0,0,0,0.00279049194909639
0,0,0,0,0.00276997702366777
0,0,0,0,0.00274895993784882
0,0,0,0,0.00272744647806059
0,0,0,0,0.00270544263409364
0,0,0,0,0.0026829545961673
0,0,0,0,0.0026599887518938
0,0,0,0,0.00263655168315347
0,0,0,0,0.00261265016287643
0,0,0,0,0.00258829115173706
0,0,0,0,0.00256348179475735
0,0,0,0,0.00253822941782539
0,0,0,0,0.00251254152412766
0,0,0,0,0.00248642579049585
0,0,0,0,0.00245989006367214
0,0,0,0,0.00243294235649238
0,0,0,0,0.00240559084398986
0,0,0,0,0.00237784385942114
0,0,0,0,0.00234970989021635
0,0,0,0,0.00232119757385205
0,0,0,0,0.00229231569365637
0,0,0,0,0.00226307317453897
0,0,0,0,0.00223347907865576
0,0,0,0,0.00220354260100497
0,0,0,0,0.00217327306496001
0,0,0,0,0.00214267991774028
0,0,0,0,0.00211177272582147
0,0,0,0,0.00208056117028985
0,0,0,0,0.00204905504213995
0,0,0,0,0.00201726423752127
0,0,0,0,0.00198519875293465
0,0,0,0,0.00195286868038069
0,0,0,0,0.00192028420246515
0,0,0,0,0.0018874555874612
0,0,0,0,0.00185439318433384
0,0,0,0,0.00182110741772784
0,0,0,0,0.00178760878292158
0,0,0,0,0.00175390784075299
0,0,0,0,0.00172001521251669
0,0,0,0,0.00168594157483665
0,0,0,0,0.00165169765451939
0,0,0,0,0.00161729422338974
0,0,0,0,0.00158274209310877
0,0,0,0,0.0015480521099846
0,0,0,0,0.00151323514977225
0,0,0,0,0.00147830211246902
0,0,0,0,0.00144326391710969
0,0,0,0,0.00140813149656205
0,0,0,0,0.00137291579232701
0,0,0,0,0.00133762774935009
0,0,0,0,0.00130227831083979
0,0,0,0,0.00126687841310608
0,0,0,0,0.00123143898041322
0,0,0,0,0.00119597091985613
0,0,0,0,0.00116048511626254
0,0,0,0,0.00112506976258026
0,0,0,0,0.00108973621502534
0,0,0,0,0.00105441678542351
0,0,0,0,0.00101912214808608
0,0,0,0,0.000983862930683033
0,0,0,0,0.000948649709404725
0,0,0,0,0.000913493004174593
0,0,0,0,0.000878403273908923
0,0,0,0,0.000843390911830666
0,0,0,0,0.000808466240837691
0,0,0,0,0.000773639508928337
0,0,0,0,0.000738920884689132
0,0,0,0,0.000753751835252781
0,0,0,0,0.000775805138546332
0,0,0,0,0.000797692561212926
0,0,0,0,0.000819402225601118
0,0,0,0,0.000840922333245259
0,0,0,0,0.000862241170109995
0,0,0,0,0.000883347111849037
0,0,0,0,0.000904228629076687
0,0,0,0,0.000924874292648509
0,0,0,0,0.000945272778947043
0,0,0,0,0.000965412875171406
0,0,0,0,0.000985283484622873
0,0,0,0,0.00100487363198665
0,0,0,0,0.00102417246860309
0,0,0,0,0.00104316927772413
0,0,0,0,0.00106185347975182
0,0,0,0,0.00108021463745173
0,0,0,0,0.00109824246113946
0,0,0,0,0.00111592681383177
0,0,0,0,0.0011332577163595
0,0,0,0,0.00115022535243695
0,0,0,0,0.00116682007367949
0,0,0,0,0.00118303240456871
0,0,0,0,0.00119885304735379
0,0,0,0,0.00121427288688886
0,0,0,0,0.00122928299539671
0,0,0,0,0.00124387463715459
0,0,0,0,0.00125803927309756
0,0,0,0,0.00127176856533062
0,0,0,0,0.00128505438154722
0,0,0,0,0.00129788879934695
0,0,0,0,0.00131026411044541
0,0,0,0,0.00132217282477462
0,0,0,0,0.00133360767446439
0,0,0,0,0.00134456161770166
0,0,0,0,0.00135502784246272
0,0,0,0,0.00136499977011251
0,0,0,0,0.00137447105886573
0,0,0,0,0.00138343560710696
0,0,0,0,0.00139188755656361
0,0,0,0,0.00139982129532709
0,0,0,0,0.00140723146072166
0,0,0,0,0.00141411294201102
0,0,0,0,0.00142046088294573
0,0,0,0,0.00142627068414306
0,0,0,0,0.00143153800529947
0,0,0,0,0.00143625876723064
0,0,0,0,0.00144042915373879
0,0,0,0,0.00144404561330294
0,0,0,0,0.00144710486059133
0,0,0,0,0.00144960387779547
0,0,0,0,0.00145153991578165
0,0,0,0,0.00145291049506169
0,0,0,0,0.00145371340658138
0,0,0,0,0.00145394671232016
0,0,0,0,0.00145360874572537
0,0,0,0,0.00145269811194287
0,0,0,0,0.0014512136878769
0,0,0,0,0.00144915462206507
0,0,0,0,0.00144652033437495
0,0,0,0,0.00144331051552063
0,0,0,0,0.00143952512640333
0,0,0,0,0.00143516439727584
0,0,0,0,0.00143022882673496
0,0,0,0,0.00142471918054282
0,0,0,0,0.00141863649028129
0,0,0,0,0.00141198205184145
0,0,0,0,0.00140475742375093
0,0,0,0,0.00139696442534409
0,0,0,0,0.00138860513477748
0,0,0,0,0.00137968188689364
0,0,0,0,0.00137019727093945
0,0,0,0,0.00136015412814078
0,0,0,0,0.00134955554913868
0,0,0,0,0.00133840487129225
0,0,0,0,0.00132670567585055
0,0,0,0,0.00131446178500041
0,0,0,0,0.00130167725879365
0,0,0,0,0.00128835639195757
0,0,0,0,0.00127450371059526
0,0,0,0,0.00126012396877989
0,0,0,0,0.00124522214504613
0,0,0,0,0.00122980343878665
0,0,0,0,0.00121387326655534
0,0,0,0,0.00119743725828436
0,0,0,0,0.00118064659299158
0,0,0,0,0.00116342904986069
0,0,0,0,0.00114572570977475
0,0,0,0,0.00112754294160095
0,0,0,0,0.00110888730574535
0,0,0,0,0.0010897655500926
0,0,0,0,0.00108109399835948
0,0,0,0,0.0010817518258957
0,0,0,0,0.00108204583325999
0,0,0,0,0.00108198135455867
0,0,0,0,0.00108156384974895
0,0,0,0,0.00108079890209806
0,0,0,0,0.00107969221560855
0,0,0,0,0.00107824961241226
0,0,0,0,0.0010764770301333
0,0,0,0,0.00107438051922137
0,0,0,0,0.00107196624025285
0,0,0,0,0.00106924046120471
0,0,0,0,0.00106620955469799
0,0,0,0,0.00106287999521187
0,0,0,0,0.00105925835627224
0,0,0,0,0.00105535130760998
0,0,0,0,0.00105116561229229
0,0,0,0,0.00104670812383106
0,0,0,0,0.00104198578325887
0,0,0,0,0.00103700561618608
0,0,0,0,0.00103177472982785
0,0,0,0,0.00102630031001072
0,0,0,0,0.00102058961815182
0,0,0,0,0.00101464998821826
0,0,0,0,0.00100848882366172
0,0,0,0,0.00100211359433267
0,0,0,0,0.000995531833373087
0,0,0,0,0.000988751134088084
0,0,0,0,0.000981779146799533
0,0,0,0,0.000974623575679345
0,0,0,0,0.000967292175565848
0,0,0,0,0.000959792748762622
0,0,0,0,0.000952133141820743
0,0,0,0,0.000944321242306256
0,0,0,0,0.000936364975553494
0,0,0,0,0.000928272301404187
0,0,0,0,0.000920051210934913
0,0,0,0,0.000911709723172338
0,0,0,0,0.000903255881799625
0,0,0,0,0.000894697751852302
0,0,0,0,0.000886043416407079
0,0,0,0,0.000877300973263051
0,0,0,0,0.000868478531618311
0,0,0,0,0.000859584208740993
0,0,0,0,0.000850626126638887
0,0,0,0,0.000841612408724934
0,0,0,0,0.000832551176484786
0,0,0,0,0.000823450546143356
0,0,0,0,0.000814318625334709
0,0,0,0,0.000805163509775331
0,0,0,0,0.000795993279942397
0,0,0,0,0.000786815997758483
0,0,0,0,0.000777639703285204
0,0,0,0,0.00076848706037741
0,0,0,0,0.00075944989498633
0,0,0,0,0.000750437250490843
0,0,0,0,0.000741457000664247
0,0,0,0,0.00073251698121346
0,0,0,0,0.000723624986572413
0,0,0,0,0.000714788766717822
0,0,0,0,0.000706016024004108
0,0,0,0,0.000697314410019856
0,0,0,0,0.000688691522468532
0,0,0,0,0.000712035247349863
0,0,0,0,0.000741764115989862
0,0,0,0,0.000771318645054642
0,0,0,0,0.00080068954979623
0,0,0,0,0.000829867649879856
0,0,0,0,0.000858843872744708
0,0,0,0,0.000887609256903898
0,0,0,0,0.000916154955185988
0,0,0,0,0.000944472237910443
0,0,0,0,0.000972552496002643
0,0,0,0,0.00100038724403995
0,0,0,0,0.00102796812323158
0,0,0,0,0.00105528690432738
0,0,0,0,0.00108233549045766
0,0,0,0,0.00110910591989793
0,0,0,0,0.00113559036876132
0,0,0,0,0.00116178115361376
0,0,0,0,0.00118767073401271
0,0,0,0,0.00121325171496733
0,0,0,0,0.00123851684931758
0,0,0,0,0.00126345904003494
0,0,0,0,0.00128807134243597
0,0,0,0,0.00131234696631832
0,0,0,0,0.00133627927800739
0,0,0,0,0.00135986180232067
0,0,0,0,0.00138308822444466
0,0,0,0,0.00140595239172503
0,0,0,0,0.00142844831537026
0,0,0,0,0.00145057017206485
0,0,0,0,0.00147231230549683
0,0,0,0,0.00149366922779565
0,0,0,0,0.00151463562087961
0,0,0,0,0.00153520633771603
0,0,0,0,0.00155537640349052
0,0,0,0,0.00157514101668871
0,0,0,0,0.00159449555008789
0,0,0,0,0.00161343555166071
0,0,0,0,0.00163195674538996
0,0,0,0,0.00165005503199606
0,0,0,0,0.00166772648957719
0,0,0,0,0.0016849673741629
0,0,0,0,0.00170177412018163
0,0,0,0,0.00171814334084414
0,0,0,0,0.00173407182844176
0,0,0,0,0.00174955655456333
0,0,0,0,0.00176459467022921
0,0,0,0,0.00177918350594436
0,0,0,0,0.00179332057167431
0,0,0,0,0.00180700355674074
0,0,0,0,0.00182023032964179
0,0,0,0,0.00183299893779743
0,0,0,0,0.00184530760722135
0,0,0,0,0.00185715474212078
0,0,0,0,0.00186853892442668
0,0,0,0,0.00187945891325447
0,0,0,0,0.00188991364429941
0,0,0,0,0.00189990222916681
0,0,0,0,0.00190942395464122
0,0,0,0,0.00191847828189223
0,0,0,0,0.00192706484560828
0,0,0,0,0.00193518345309979
0,0,0,0,0.0019428340833274
0,0,0,0,0.0019500168858832
0,0,0,0,0.00195673217991987
0,0,0,0,0.00196298045302734
0,0,0,0,0.00196876236006516
0,0,0,0,0.00197407872194655
0,0,0,0,0.00197893052437992
0,0,0,0,0.0019833189165665
0,0,0,0,0.00198724520985988
0,0,0,0,0.00199071087638508
0,0,0,0,0.00199371754762212
0,0,0,0,0.00199626701295391
0,0,0,0,0.00199836121818148
0,0,0,0,0.00200000226400721
0,0,0,0,0.0020011924044876
0,0,0,0,0.00200193404545851
0,0,0,0,0.00200222974293301
0,0,0,0,0.00200208220147319
0,0,0,0,0.00200149427253854
0,0,0,0,0.00200046895281047
0,0,0,0,0.00199900938249697
0,0,0,0,0.00199711884361459
0,0,0,0,0.00199480075825215
0,0,0,0,0.00199205868681757
0,0,0,0,0.00198889632626398
0,0,0,0,0.00198531750830278
0,0,0,0,0.00198132619759883
0,0,0,0,0.00197692648995162
0,0,0,0,0.00197212261046259
0,0,0,0,0.00196691891168738
0,0,0,0,0.00196131987177606
0,0,0,0,0.00195533009260068
0,0,0,0,0.00194895429786979
0,0,0,0,0.00194219733123047
0,0,0,0,0.00193506415436073
0,0,0,0,0.00192755984504661
0,0,0,0,0.00191968959525096
0,0,0,0,0.00191145870916826
0,0,0,0,0.00190287260126903
0,0,0,0,0.00189393679433142
0,0,0,0,0.00188465691746098
0,0,0,0,0.00187503870409894
0,0,0,0,0.0018650879900165
0,0,0,0,0.00185481071129662
0,0,0,0,0.00184421290230324
0,0,0,0,0.00183330069363546
0,0,0,0,0.00182208031006781
0,0,0,0,0.00181055806847619
0,0,0,0,0.00179874037574745
0,0,0,0,0.00178663372667287
0,0,0,0,0.00177424470182702
0,0,0,0,0.00176157996542642
0,0,0,0,0.00174864626317167
0,0,0,0,0.00173545042007189
0,0,0,0,0.00172199933824779
0,0,0,0,0.00170829999471622
0,0,0,0,0.00169435943915408
0,0,0,0,0.00168018479163984
0,0,0,0,0.00166578324037409
0,0,0,0,0.00165116203937721
0,0,0,0,0.00163632850616313
0,0,0,0,0.0016212900193906
0,0,0,0,0.001606054016488
0,0,0,0,0.00160166904125569
0,0,0,0,0.00162461631355437
0,0,0,0,0.00164764267764017
0,0,0,0,0.00167074150557767
0,0,0,0,0.0016939061478447
0,0,0,0,0.00171712993607653
0,0,0,0,0.00174040618580718
0,0,0,0,0.00176372819919945
0,0,0,0,0.00178708926777082
0,0,0,0,0.00181048267510753
0,0,0,0,0.00183390169956776
0,0,0,0,0.0018573396169741
0,0,0,0,0.00188084540424838
0,0,0,0,0.00190439975748891
0,0,0,0,0.00192795275205138
0,0,0,0,0.00195149764072189
0,0,0,0,0.00197502768726043
0,0,0,0,0.00199853616901013
0,0,0,0,0.00202201637948884
0,0,0,0,0.00204546163095565
0,0,0,0,0.00206886525695571
0,0,0,0,0.00209222061483672
0,0,0,0,0.00211552108824531
0,0,0,0,0.00213876008958891
0,0,0,0,0.00216193106247375
0,0,0,0,0.00218502748411509
0,0,0,0,0.00220804286771081
0,0,0,0,0.00223097076479062
0,0,0,0,0.0022538047675279
0,0,0,0,0.00227653851102116
0,0,0,0,0.00229916567554056
0,0,0,0,0.00232167998873833
0,0,0,0,0.0023440752278252
0,0,0,0,0.00236634522170931
0,0,0,0,0.00238848385309753
0,0,0,0,0.00241048506055996
0,0,0,0,0.0024323428405536
0,0,0,0,0.00245405124940901
0,0,0,0,0.00247560440527628
0,0,0,0,0.00249699649002966
0,0,0,0,0.00251822175113192
0,0,0,0,0.00253927450345859
0,0,0,0,0.00256014913107749
0,0,0,0,0.00258084008898896
0,0,0,0,0.00260134190482164
0,0,0,0,0.00262164918048746
0,0,0,0,0.00264175659379029
0,0,0,0,0.00266165889999537
0,0,0,0,0.00268135093335131
0,0,0,0,0.00270082760857271
0,0,0,0,0.00272008392227485
0,0,0,0,0.00273911495436785
0,0,0,0,0.00275791586940677
0,0,0,0,0.00277648191789515
0,0,0,0,0.00279480843754987
0,0,0,0,0.00281289085451786
0,0,0,0,0.00283072468455237
0,0,0,0,0.00284830553414517
0,0,0,0,0.00286562910161592
0,0,0,0,0.00288269117815843
0,0,0,0,0.00289948764884529
0,0,0,0,0.00291601449358991
0,0,0,0,0.00293226778806777
0,0,0,0,0.00294824370459368
0,0,0,0,0.00296393851296173
0,0,0,0,0.00297934858124238
0,0,0,0,0.00299447037653944
0,0,0,0,0.00300930046570869
0,0,0,0,0.00302383551603591
0,0,0,0,0.00303807229587827
0,0,0,0,0.00305200767526492
0,0,0,0,0.00306563862646314
0,0,0,0,0.00307896222450477
0,0,0,0,0.00309197564767849
0,0,0,0,0.00310467617798404
0,0,0,0,0.00311706120155453
0,0,0,0,0.00312912820903999
0,0,0,0,0.00314087479596104
0,0,0,0,0.00315229866302635
0,0,0,0,0.00316339761641826
0,0,0,0,0.00317416956804784
0,0,0,0,0.00318461253577551
0,0,0,0,0.00319472464360393
0,0,0,0,0.00320450412183815
0,0,0,0,0.00321394930721819
0,0,0,0,0.00322305864302175
0,0,0,0,0.00323183067913801
0,0,0,0,0.00324026407211508
0,0,0,0,0.00324835758517916
0,0,0,0,0.00325611008822813
0,0,0,0,0.00326352055779777
0,0,0,0,0.00327058807700376
0,0,0,0,0.00327731183545854
0,0,0,0,0.00328369112916338
0,0,0,0,0.00328972536037664
0,0,0,0,0.00329541403745925
0,0,0,0,0.00330075677469621
0,0,0,0,0.00330575329209648
0,0,0,0,0.00331040341517075
0,0,0,0,0.00331470707468684
0,0,0,0,0.00331866430640471
0,0,0,0,0.00332227525078965
0,0,0,0,0.00332554015270592
0,0,0,0,0.00332845936108939
0,0,0,0,0.0033310333285993
0,0,0,0,0.00333326261125344
0,0,0,0,0.0033351478680349
0,0,0,0,0.00333668986048341
0,0,0,0,0.00333788945229552
0,0,0,0,0.00333874760886077
0,0,0,0,0.00333926539680152
0,0,0,0,0.00333944398349295
0,0,0,0,0.00333928463656175
0,0,0,0,0.0033387887233679
0,0,0,0,0.00333795771046785
0,0,0,0,0.00333679316305735
0,0,0,0,0.00333529674439825
0,0,0,0,0.00333347021522457
0,0,0,0,0.00333131543313103
0,0,0,0,0.00332883435194253
0,0,0,0,0.00332602902106394
0,0,0,0,0.00332290158481285
0,0,0,0,0.00331945428173019
0,0,0,0,0.00331568944387495
0,0,0,0,0.00331160949609655
0,0,0,0,0.00330721695528868
0,0,0,0,0.00330251442962348
0,0,0,0,0.00329750461776468
0,0,0,0,0.00329219030806194
0,0,0,0,0.00328657437772184
0,0,0,0,0.0032806597919609
0,0,0,0,0.00327444960313605
0,0,0,0,0.003267946949853
0,0,0,0,0.00326115505605384
0,0,0,0,0.0032540772300832
0,0,0,0,0.00324671686373046
0,0,0,0,0.00323907743125051
0,0,0,0,0.00323116248836164
0,0,0,0,0.00322297567121943
0,0,0,0,0.00321452069536932
0,0,0,0,0.00320580135467141
0,0,0,0,0.00319682152020628
0,0,0,0,0.00318758513915329
0,0,0,0,0.00317809623364418
0,0,0,0,0.00316835889959532
0,0,0,0,0.00315837730550994
0,0,0,0,0.0031481556912607
0,0,0,0,0.00313769836684141
0,0,0,0,0.00312700971109792
0,0,0,0,0.00311609417043124
0,0,0,0,0.00310495625747276
0,0,0,0,0.00309360054973939
0,0,0,0,0.00308203168825438
0,0,0,0,0.00307025437615049
0,0,0,0,0.00305827337724041
0,0,0,0,0.00304609351456453
0,0,0,0,0.00303371966891153
0,0,0,0,0.00302115677731274
0,0,0,0,0.00300840983150974
0,0,0,0,0.00299548387639748
0,0,0,0,0.00298238400844031
0,0,0,0,0.00296911537406197
0,0,0,0,0.00295568316801142
0,0,0,0,0.00294209263170175
0,0,0,0,0.00292834905152517
0,0,0,0,0.00291445775714205
0,0,0,0,0.00290042411974689
0,0,0,0,0.00288625355030803
0,0,0,0,0.00287195149778607
0,0,0,0,0.0028575234473267
0,0,0,0,0.00284297491843188
0,0,0,0,0.00282831146310791
0,0,0,0,0.00281353866399214
0,0,0,0,0.00279866213245783
0,0,0,0,0.00278368750669844
0,0,0,0,0.00276862044979109
0,0,0,0,0.00275346664774201
0,0,0,0,0.00273823180751087
0,0,0,0,0.00272292165501986
0,0,0,0,0.00270754193314149
0,0,0,0,0.00269209839967388
0,0,0,0,0.00267659682529753
0,0,0,0,0.00266104299151715
0,0,0,0,0.00264544268859124
0,0,0,0,0.00262980171344529
0,0,0,0,0.00261412586757648
0,0,0,0,0.00259842095494323
0,0,0,0,0.00258269277984591
0,0,0,0,0.00256694714479877
0,0,0,0,0.00255118984839131
0,0,0,0,0.00253542668314422
0,0,0,0,0.00251966343335663
0,0,0,0,0.00250390587295024
0,0,0,0,0.00248815976330663
0,0,0,0,0.00247247570430342
0,0,0,0,0.00245685409603424
0,0,0,0,0.00244126086368623
0,0,0,0,0.0024257016641599
0,0,0,0,0.00241018213097632
0,0,0,0,0.00239470787212959
0,0,0,0,0.00237928446794233
0,0,0,0,0.0023639174689275
0,0,0,0,0.00234861239365336
0,0,0,0,0.0023333747266181
0,0,0,0,0.0023182099161273
0,0,0,0,0.00230312337218685
0,0,0,0,0.00228812046439852
0,0,0,0,0.00227320651987273
0,0,0,0,0.00225838682114898
0,0,0,0,0.00224366660413144
0,0,0,0,0.00222905105603943
0,0,0,0,0.00221454531336995
0,0,0,0,0.00220015445987998
0,0,0,0,0.00218588352458449
0,0,0,0,0.00217173747977195
0,0,0,0,0.00215772123904101
0,0,0,0,0.00214383965535681
0,0,0,0,0.00213009751912641
0,0,0,0,0.00211649955630022
0,0,0,0,0.00210305042649395
0,0,0,0,0.00209614688949189
0,0,0,0,0.00210933109583722
0,0,0,0,0.00212223524738941
0,0,0,0,0.00213485437003291
0,0,0,0,0.00214718358869265
0,0,0,0,0.00215921812870412
0,0,0,0,0.00217095331713707
0,0,0,0,0.00218238458407322
0,0,0,0,0.00219350746383756
0,0,0,0,0.00220431759618489
0,0,0,0,0.00221481072744073
0,0,0,0,0.00222498271159843
0,0,0,0,0.00223482951137294
0,0,0,0,0.00224434719921013
0,0,0,0,0.00225353195825606
0,0,0,0,0.00226238008328233
0,0,0,0,0.00227088798157293
0,0,0,0,0.00227905217377
0,0,0,0,0.00228686929468064
0,0,0,0,0.00229433609404639
0,0,0,0,0.00230144943727523
0,0,0,0,0.00230820630613726
0,0,0,0,0.00231460379942544
0,0,0,0,0.00232063913358255
0,0,0,0,0.00232630964329406
0,0,0,0,0.00233161278204974
0,0,0,0,0.00233654612267387
0,0,0,0,0.00234110735782483
0,0,0,0,0.00234529430046665
0,0,0,0,0.00234910488431128
0,0,0,0,0.00235253716423434
0,0,0,0,0.00235558931666474
0,0,0,0,0.00235825963994901
0,0,0,0,0.00236054655469092
0,0,0,0,0.00236244860406803
0,0,0,0,0.00236396445412612
0,0,0,0,0.0023650928940509
0,0,0,0,0.0023658328364925
0,0,0,0,0.00236618331773525
0,0,0,0,0.0023661434973955
0,0,0,0,0.00236571265977997
0,0,0,0,0.00236489021315106
0,0,0,0,0.00236367569012802
0,0,0,0,0.00236206874782841
0,0,0,0,0.00236006916798959
0,0,0,0,0.00235767685707577
0,0,0,0,0.00235489184636806
0,0,0,0,0.00235171429203879
0,0,0,0,0.00234814447520998
0,0,0,0,0.00234418280199666
0,0,0,0,0.0023398298035347
0,0,0,0,0.0023350861359922
0,0,0,0,0.00232995258056679
0,0,0,0,0.00232443004346561
0,0,0,0,0.00231851955587059
0,0,0,0,0.00231222227388611
0,0,0,0,0.00230553947847184
0,0,0,0,0.00229847257535581
0,0,0,0,0.00229102309493284
0,0,0,0,0.00228319269214233
0,0,0,0,0.00227498314632901
0,0,0,0,0.00226639636108239
0,0,0,0,0.00225743436405818
0,0,0,0,0.00224809930677644
0,0,0,0,0.00223839346439975
0,0,0,0,0.00222831923548489
0,0,0,0,0.00221787914171667
0,0,0,0,0.00220707582761104
0,0,0,0,0.00219591206019559
0,0,0,0,0.00218439072866067
0,0,0,0,0.00217251484398423
0,0,0,0,0.0021602875385261
0,0,0,0,0.00214771206559128
0,0,0,0,0.0021347917989622
0,0,0,0,0.0021215302323967
0,0,0,0,0.00210793097909168
0,0,0,0,0.00209399777111152
0,0,0,0,0.00207973445877768
0,0,0,0,0.00206514501002159
0,0,0,0,0.00205023350969585
0,0,0,0,0.00203500415884517
0,0,0,0,0.00201946127393449
0,0,0,0,0.00200360928603205
0,0,0,0,0.00198745273994966
0,0,0,0,0.00197099629333286
0,0,0,0,0.00195424471570682
0,0,0,0,0.00193720288747051
0,0,0,0,0.00191987579884145
0,0,0,0,0.00190226854874986
0,0,0,0,0.00188438634367899
0,0,0,0,0.0018662344964524
0,0,0,0,0.00184781842496684
0,0,0,0,0.00184092572895422
0,0,0,0,0.00184858305858504
0,0,0,0,0.00185637898861235
0,0,0,0,0.00186430860904674
0,0,0,0,0.00187236694181381
0,0,0,0,0.00188054894264511
0,0,0,0,0.00188884950299861
0,0,0,0,0.00189726345200514
0,0,0,0,0.00190578555843757
0,0,0,0,0.00191441053270858
0,0,0,0,0.00192313302888847
0,0,0,0,0.00193194764674753
0,0,0,0,0.00194084893382029
0,0,0,0,0.00194983138748861
0,0,0,0,0.00195888945708866
0,0,0,0,0.0019680175460316
0,0,0,0,0.00197721001394724
0,0,0,0,0.0019864611788416
0,0,0,0,0.00199576531927137
0,0,0,0,0.00200511667653391
0,0,0,0,0.00201450945686998
0,0,0,0,0.00202393783368049
0,0,0,0,0.00203339594975505
0,0,0,0,0.00204287791951063
0,0,0,0,0.00205237783124101
0,0,0,0,0.00206188974937394
0,0,0,0,0.00207149388069905
0,0,0,0,0.00208109910937604
0,0,0,0,0.00209069863549072
0,0,0,0,0.00210028641734106
0,0,0,0,0.00210985640074557
0,0,0,0,0.00211940252134823
0,0,0,0,0.00212891870692267
0,0,0,0,0.00213839887967948
0,0,0,0,0.00214783695857113
0,0,0,0,0.00215722686159381
0,0,0,0,0.00216656250808878
0,0,0,0,0.00217583782103759
0,0,0,0,0.00218504672935449
0,0,0,0,0.00219418317016995
0,0,0,0,0.00220324109111125
0,0,0,0,0.00221221445256958
0,0,0,0,0.00222109722996611
0,0,0,0,0.00222988341599917
0,0,0,0,0.00223856702288883
0,0,0,0,0.00224714208460541
0,0,0,0,0.00225560265908653
0,0,0,0,0.00226394283044196
0,0,0,0,0.00227215671114367
0,0,0,0,0.00228023844420056
0,0,0,0,0.00228818220532045
0,0,0,0,0.00229598220505045
0,0,0,0,0.00230363269090761
0,0,0,0,0.00231112794948585
0,0,0,0,0.00231846230854738
0,0,0,0,0.00232563013909526
0,0,0,0,0.00233262585742733
0,0,0,0,0.00233944392716723
0,0,0,0,0.00234607886127902
0,0,0,0,0.00235252522405716
0,0,0,0,0.00235877763309844
0,0,0,0,0.00236483076125049
0,0,0,0,0.00237067933853596
0,0,0,0,0.00237631815406003
0,0,0,0,0.00238174205788977
0,0,0,0,0.00238694596291056
0,0,0,0,0.00239192484666406
0,0,0,0,0.00239667375315677
0,0,0,0,0.00240118779464671
0,0,0,0,0.0024054621534092
0,0,0,0,0.00240949208347152
0,0,0,0,0.00241327291233118
0,0,0,0,0.00241680004264277
0,0,0,0,0.00242006895388458
0,0,0,0,0.00242307520399887
0,0,0,0,0.0024258144310072
0,0,0,0,0.0024282823546018
0,0,0,0,0.00243047477771063
0,0,0,0,0.00243238758804065
0,0,0,0,0.0024340167595911
0,0,0,0,0.00243535835414777
0,0,0,0,0.00243640852274762
0,0,0,0,0.00243716350712131
0,0,0,0,0.00243761964111144
0,0,0,0,0.00243777335206075
0,0,0,0,0.00243762116218504
0,0,0,0,0.00243715968991198
0,0,0,0,0.00243638565119952
0,0,0,0,0.00243529586083202
0,0,0,0,0.00243388723368654
0,0,0,0,0.00243215678597808
0,0,0,0,0.00243010163647894
0,0,0,0,0.00242771900771521
0,0,0,0,0.00242500622713526
0,0,0,0,0.00242196072825807
0,0,0,0,0.00241858005179185
0,0,0,0,0.00241486184673412
0,0,0,0,0.00241080387144055
0,0,0,0,0.00240640399467373
0,0,0,0,0.00240166019662447
0,0,0,0,0.00239657056990972
0,0,0,0,0.00239113332054286
0,0,0,0,0.0023853467688818
0,0,0,0,0.00237920935054714
0,0,0,0,0.00237271961731955
0,0,0,0,0.00236587623800621
0,0,0,0,0.00235867799928402
0,0,0,0,0.00235112380651437
0,0,0,0,0.00234321268453164
0,0,0,0,0.00233494377840326
0,0,0,0,0.00232631635416336
0,0,0,0,0.00231732979951582
0,0,0,0,0.00230798362451112
0,0,0,0,0.00229827746219147
0,0,0,0,0.00228821106920729
0,0,0,0,0.00227778432640291
0,0,0,0,0.00226699723937185
0,0,0,0,0.00225584993897809
0,0,0,0,0.0022443426818497
0,0,0,0,0.00223247585083319
0,0,0,0,0.00222024995541958
0,0,0,0,0.00220766563213226
0,0,0,0,0.00219472364488271
0,0,0,0,0.00218142488528683
0,0,0,0,0.00216777037294746
0,0,0,0,0.00215376125569766
0,0,0,0,0.00213939880980418
0,0,0,0,0.00212468444013503
0,0,0,0,0.002109619680284
0,0,0,0,0.00209420619265355
0,0,0,0,0.00207844576849847
0,0,0,0,0.00206234032792307
0,0,0,0,0.00204589191983784
0,0,0,0,0.00202910272186652
0,0,0,0,0.00201197504021344
0,0,0,0,0.00199451130947836
0,0,0,0,0.00197671409242761
0,0,0,0,0.00195858607971311
0,0,0,0,0.00194013008954552
0,0,0,0,0.00192134906731334
0,0,0,0,0.00190224608515355
0,0,0,0,0.00188282434146703
0,0,0,0,0.00186308716038408
0,0,0,0,0.00184303799117247
0,0,0,0,0.00182268040759315
0,0,0,0,0.00180201810720027
0,0,0,0,0.00178105491058123
0,0,0,0,0.00175979476054522
0,0,0,0,0.00173824172124981
0,0,0,0,0.00171639997726902
0,0,0,0,0.00169427383260512
0,0,0,0,0.0016718677096369
0,0,0,0,0.00164918614801157
0,0,0,0,0.00162623380347282
0,0,0,0,0.00160301544662833
0,0,0,0,0.00157953596165672
0,0,0,0,0.00155580034495206
0,0,0,0,0.00153181370370581
0,0,0,0,0.00150758125442596
0,0,0,0,0.00148310832139509
0,0,0,0,0.00145840033506428
0,0,0,0,0.00143346283038503
0,0,0,0,0.00140830144507798
0,0,0,0,0.0013829219178404
0,0,0,0,0.00135733008648919
0,0,0,0,0.00133153188604362
0,0,0,0,0.00130553334674521
0,0,0,0,0.0012793405920164
0,0,0,0,0.0012529598363582
0,0,0,0,0.00122639738318853
0,0,0,0,0.00119965962261703
0,0,0,0,0.00117275302916664
0,0,0,0,0.00114568415943039
0,0,0,0,0.0011184596496755
0,0,0,0,0.00109108621338772
0,0,0,0,0.00106357063876106
0,0,0,0,0.00103591978613315
0,0,0,0,0.00100814058536502
0,0,0,0,0.000980240033172652
0,0,0,0,0.000952225190399836
0,0,0,0,0.000924103179250846
0,0,0,0,0.000895881180464131
0,0,0,0,0.000867566430448774
0,0,0,0,0.000839166218365717
0,0,0,0,0.000810687883173788
0,0,0,0,0.000782138810625443
0,0,0,0,0.000753526430227192
0,0,0,0,0.000724858212157953
0,0,0,0,0.000696141664149552
0,0,0,0,0.000667384328335074
0,0,0,0,0.000638593778057694
0,0,0,0,0.000609777614653972
0,0,0,0,0.000580943464201122
0,0,0,0,0.000552098974239912
0,0,0,0,0.000523251810471803
0,0,0,0,0.00053502459077287
0,0,0,0,0.000550745184932255
0,0,0,0,0.000566392594653631
0,0,0,0,0.000581957850867454
0,0,0,0,0.000597432010771115
0,0,0,0,0.000612806161621182
0,0,0,0,0.000628071424487175
0,0,0,0,0.000643218957963376
0,0,0,0,0.000658239961839058
0,0,0,0,0.000673125680722808
0,0,0,0,0.000687867407621334
0,0,0,0,0.000702456487470304
0,0,0,0,0.00071688432061745
0,0,0,0,0.000731142366253601
0,0,0,0,0.000745222145795643
0,0,0,0,0.000759115246214803
0,0,0,0,0.000772813323314747
0,0,0,0,0.000786308104955946
0,0,0,0,0.000799591394225307
0,0,0,0,0.000812655072555235
0,0,0,0,0.000825491102785347
0,0,0,0,0.000838091532172291
0,0,0,0,0.000850448495346379
0,0,0,0,0.000862554217212874
0,0,0,0,0.000874401015801329
0,0,0,0,0.000885981305062511
0,0,0,0,0.000897287597611651
0,0,0,0,0.000908312507422737
0,0,0,0,0.000919048752469009
0,0,0,0,0.000929489157316943
0,0,0,0,0.000939626655667991
0,0,0,0,0.000949454292855201
0,0,0,0,0.000958965228291753
0,0,0,0,0.000968152737872541
0,0,0,0,0.000977010216334395
0,0,0,0,0.000985531179569565
0,0,0,0,0.000993709266899234
0,0,0,0,0.00100153824330523
0,0,0,0,0.00100901200162268
0,0,0,0,0.00101612456469435
0,0,0,0,0.00102287008748769
0,0,0,0,0.00102924285917649
0,0,0,0,0.00103523730518812
0,0,0,0,0.00104084798921805
0,0,0,0,0.0010460696152112
0,0,0,0,0.0010508970293136
0,0,0,0,0.00105532522179475
0,0,0,0,0.00105934932893897
0,0,0,0,0.00106296463491312
0,0,0,0,0.00106616657360387
0,0,0,0,0.00106895073043389
0,0,0,0,0.00107131284414447
0,0,0,0,0.00107324880855858
0,0,0,0,0.00107475467432527
0,0,0,0,0.00107582665063266
0,0,0,0,0.00107646110690218
0,0,0,0,0.00107665457445805
0,0,0,0,0.00107640374817475
0,0,0,0,0.00107570548810171
0,0,0,0,0.00107455682106555
0,0,0,0,0.00107295494224741
0,0,0,0,0.0010708972167397
0,0,0,0,0.00106838118107533
0,0,0,0,0.00106540454473564
0,0,0,0,0.00106196519163015
0,0,0,0,0.00105806118155044
0,0,0,0,0.0010536907515985
0,0,0,0,0.00105435463811493
0,0,0,0,0.00106725126310842
0,0,0,0,0.00107976210842897
0,0,0,0,0.00109188604704874
0,0,0,0,0.0011036221199347
0,0,0,0,0.00111496953670887
0,0,0,0,0.00112592767623332
0,0,0,0,0.0011364960871259
0,0,0,0,0.00114667448820038
0,0,0,0,0.00115646276883496
0,0,0,0,0.00116586098926702
0,0,0,0,0.0011748693808124
0,0,0,0,0.00118348834601262
0,0,0,0,0.0011917184587053
0,0,0,0,0.00119956046402209
0,0,0,0,0.00120701527830747
0,0,0,0,0.00121408398896711
0,0,0,0,0.0012207678542368
0,0,0,0,0.00122706830287517
0,0,0,0,0.00123298693378376
0,0,0,0,0.00123852551554715
0,0,0,0,0.00124368598589708
0,0,0,0,0.00124847045110271
0,0,0,0,0.00125288118527966
0,0,0,0,0.0012569206296254
0,0,0,0,0.00126059139157719
0,0,0,0,0.00126389624389117
0,0,0,0,0.0012668381236462
0,0,0,0,0.00126942013117115
0,0,0,0,0.00127164552889286
0,0,0,0,0.00127351774010964
0,0,0,0,0.00127504034768711
0,0,0,0,0.00127621709267772
0,0,0,0,0.0012770518728637
0,0,0,0,0.00127754874122477
0,0,0,0,0.00127771190432951
0,0,0,0,0.00127754572065114
0,0,0,0,0.00127705469880995
0,0,0,0,0.00127624349573929
0,0,0,0,0.001275116914779
0,0,0,0,0.00127367990369459
0,0,0,0,0.00127193755262484
0,0,0,0,0.00126989509195546
0,0,0,0,0.00126755789012378
0,0,0,0,0.00126493145134937
0,0,0,0,0.00126202141329984
0,0,0,0,0.00125883354468204
0,0,0,0,0.00125537374276935
0,0,0,0,0.00125164803086175
0,0,0,0,0.00124766255567699
0,0,0,0,0.00124342358468016
0,0,0,0,0.00123893750334886
0,0,0,0,0.00123421081237379
0,0,0,0,0.00122925012480229
0,0,0,0,0.00122406216311771
0,0,0,0,0.00121865375626368
0,0,0,0,0.00121303183660981
0,0,0,0,0.00120720343686215
0,0,0,0,0.00120117568692035
0,0,0,0,0.00119495581068157
0,0,0,0,0.00118855112279442
0,0,0,0,0.00118196902536383
0,0,0,0,0.00117521700460815
0,0,0,0,0.00116830262747203
0,0,0,0,0.00116123353819386
0,0,0,0,0.00115401745483273
0,0,0,0,0.00114666216575604
0,0,0,0,0.00113917552608667
0,0,0,0,0.0011315654541173
0,0,0,0,0.00112383992768789
0,0,0,0,0.00111600698053393
0,0,0,0,0.00110807469860147
0,0,0,0,0.00110005121633777
0,0,0,0,0.00109194471295315
0,0,0,0,0.00108376340866079
0,0,0,0,0.00107551556089452
0,0,0,0,0.00106720946050698
0,0,0,0,0.00105885342794981
0,0,0,0,0.00105045580943969
0,0,0,0,0.00104202497311062
0,0,0,0,0.00103356930515419
0,0,0,0,0.00102509720595306
0,0,0,0,0.00101661708620482
0,0,0,0,0.00100813736304367
0,0,0,0,0.00099969012051615
0,0,0,0,0.000991352504633503
0,0,0,0,0.000983040465330043
0,0,0,0,0.000974762352977498
0,0,0,0,0.000966526505088661
0,0,0,0,0.0009583412424789
0,0,0,0,0.000953780037039997
0,0,0,0,0.000984005002151428
0,0,0,0,0.00101410832924775
0,0,0,0,0.00104407911305857
0,0,0,0,0.00107390648597258
0,0,0,0,0.00110357962307459
0,0,0,0,0.00113308774715246
0,0,0,0,0.00116242013367404
0,0,0,0,0.00119156611573198
0,0,0,0,0.00122051508895343
0,0,0,0,0.00124925651637484
0,0,0,0,0.00127777993327849
0,0,0,0,0.00130607495199139
0,0,0,0,0.00133413126664431
0,0,0,0,0.00136193865788842
0,0,0,0,0.00138948699757308
0,0,0,0,0.00141676625337747
0,0,0,0,0.00144376649340233
0,0,0,0,0.00147047789071383
0,0,0,0,0.00149689072784651
0,0,0,0,0.00152299540125816
0,0,0,0,0.00154878242574083
0,0,0,0,0.00157424243878371
0,0,0,0,0.00159936620489182
0,0,0,0,0.00162414461985674
0,0,0,0,0.00164856871497904
0,0,0,0,0.00167262966124573
0,0,0,0,0.00169631877345716
0,0,0,0,0.00171962751430726
0,0,0,0,0.00174254749841518
0,0,0,0,0.00176507049630642
0,0,0,0,0.00178718843834627
0,0,0,0,0.00180889341862148
0,0,0,0,0.00183017769877272
0,0,0,0,0.00185103371177406
0,0,0,0,0.00187145406566153
0,0,0,0,0.00189143154720842
0,0,0,0,0.00191095912554534
0,0,0,0,0.00193002995572705
0,0,0,0,0.00194863738224149
0,0,0,0,0.00196677494246147
0,0,0,0,0.0019844363700379
0,0,0,0,0.00200161559823109
0,0,0,0,0.00201830676318127
0,0,0,0,0.00203450420711068
0,0,0,0,0.0020502024814654
0,0,0,0,0.00206539634999023
0,0,0,0,0.00208008079172231
0,0,0,0,0.00209425100392027
0,0,0,0,0.00210790240491562
0,0,0,0,0.00212103063688532
0,0,0,0,0.00213363156854511
0,0,0,0,0.00214570129775726
0,0,0,0,0.00215723615405242
0,0,0,0,0.00216823270106084
0,0,0,0,0.00217868773885152
0,0,0,0,0.00218859830617397
0,0,0,0,0.00219796168260064
0,0,0,0,0.00220677539056639
0,0,0,0,0.00221503719730108
0,0,0,0,0.00222274511665241
0,0,0,0,0.00222989741079495
0,0,0,0,0.0022364925918221
0,0,0,0,0.00224252942321777
0,0,0,0,0.0022480069212033
0,0,0,0,0.00225292435595738
0,0,0,0,0.00225728125270469
0,0,0,0,0.00226107739267016
0,0,0,0,0.00226431281389519
0,0,0,0,0.00226698781191403
0,0,0,0,0.00226910294028448
0,0,0,0,0.00227065901097294
0,0,0,0,0.00227165709458968
0,0,0,0,0.00227209852047022
0,0,0,0,0.002271984876603
0,0,0,0,0.00227131800939923
0,0,0,0,0.00227010002330286
0,0,0,0,0.00226833328023947
0,0,0,0,0.00226602039890127
0,0,0,0,0.00226316425386817
0,0,0,0,0.00225976797456182
0,0,0,0,0.00225583494403313
0,0,0,0,0.00225136879758196
0,0,0,0,0.00224637342120762
0,0,0,0,0.00224085294989189
0,0,0,0,0.00223481176571223
0,0,0,0,0.00222825449578756
0,0,0,0,0.00222118601005597
0,0,0,0,0.00221361141888565
0,0,0,0,0.00220553607051995
0,0,0,0,0.00219696554835906
0,0,0,0,0.00218790566807833
0,0,0,0,0.00217836247458683
0,0,0,0,0.002168342238828
0,0,0,0,0.0021578514544246
0,0,0,0,0.00214689683417146
0,0,0,0,0.00213548530637875
0,0,0,0,0.00212362401106983
0,0,0,0,0.0021113202960365
0,0,0,0,0.00209858171275677
0,0,0,0,0.00208541601217757
0,0,0,0,0.00207183114036934
0,0,0,0,0.00205783523405449
0,0,0,0,0.00204343661601666
0,0,0,0,0.0020286437903947
0,0,0,0,0.00201346543786643
0,0,0,0,0.00199791041072911
0,0,0,0,0.0019819877278794
0,0,0,0,0.00196570656970198
0,0,0,0,0.00194907627286905
0,0,0,0,0.00193210632505922
0,0,0,0,0.00191480635960092
0,0,0,0,0.00189718615004479
0,0,0,0,0.00187925560467492
0,0,0,0,0.0018610247609601
0,0,0,0,0.00184250377995566
0,0,0,0,0.00185516899015709
0,0,0,0,0.0018812250436897
0,0,0,0,0.00190743569209542
0,0,0,0,0.00193379243147299
0,0,0,0,0.00196028666445688
0,0,0,0,0.00198690970420159
0,0,0,0,0.00201365277842386
0,0,0,0,0.00204050703349354
0,0,0,0,0.00206746353857576
0,0,0,0,0.00209451328981899
0,0,0,0,0.00212164721458727
0,0,0,0,0.00214885617573363
0,0,0,0,0.00217613097591221
0,0,0,0,0.00220346236192642
0,0,0,0,0.00223084102910917
0,0,0,0,0.00225825762573403
0,0,0,0,0.00228570275745416
0,0,0,0,0.00231316699176379
0,0,0,0,0.00234077123774026
0,0,0,0,0.00236838211102902
0,0,0,0,0.00239598399953989
0,0,0,0,0.00242356729777959
0,0,0,0,0.00245112238449154
0,0,0,0,0.00247863962724791
0,0,0,0,0.00250610938704585
0,0,0,0,0.00253352202290362
0,0,0,0,0.00256086789645635
0,0,0,0,0.00258813737654619
0,0,0,0,0.00261532084380535
0,0,0,0,0.00264240869522822
0,0,0,0,0.00266939134873156
0,0,0,0,0.00269625924769705
0,0,0,0,0.00272300286549768
0,0,0,0,0.00274961271000014
0,0,0,0,0.00277607932804591
0,0,0,0,0.00280239330990477
0,0,0,0,0.00282854529369936
0,0,0,0,0.00285452596979927
0,0,0,0,0.00288032608518057
0,0,0,0,0.00290593644775017
0,0,0,0,0.00293134793063148
0,0,0,0,0.00295655147640977
0,0,0,0,0.00298153810133474
0,0,0,0,0.00300629889947918
0,0,0,0,0.00303082504684997
0,0,0,0,0.00305510780545136
0,0,0,0,0.00307913852729733
0,0,0,0,0.00310290865837186
0,0,0,0,0.00312640974253567
0,0,0,0,0.00314963342537594
0,0,0,0,0.00317257145800065
0,0,0,0,0.00319521570077282
0,0,0,0,0.00321755812698463
0,0,0,0,0.00323959082647063
0,0,0,0,0.00326130600915704
0,0,0,0,0.00328269600854725
0,0,0,0,0.00330375328514206
0,0,0,0,0.00332447042979214
0,0,0,0,0.00334484016698464
0,0,0,0,0.00336485535805865
0,0,0,0,0.00338450900435296
0,0,0,0,0.0034037942502818
0,0,0,0,0.00342270438633951
0,0,0,0,0.00344123285203238
0,0,0,0,0.00345937323873764
0,0,0,0,0.00347711929248848
0,0,0,0,0.00349446491668355
0,0,0,0,0.00351140417472239
0,0,0,0,0.00352793129256405
0,0,0,0,0.00354404066120924
0,0,0,0,0.00355972683910535
0,0,0,0,0.00357498455447476
0,0,0,0,0.00358980870756316
0,0,0,0,0.00360419437281151
0,0,0,0,0.00361813680094709
0,0,0,0,0.00363163142099671
0,0,0,0,0.0036446738422187
0,0,0,0,0.0036572598559562
0,0,0,0,0.00366938543740873
0,0,0,0,0.00368104674732345
0,0,0,0,0.00369224013364648
0,0,0,0,0.00370296213291101
0,0,0,0,0.00371320947183557
0,0,0,0,0.00372297906866767
0,0,0,0,0.00373226803441186
0,0,0,0,0.00374107367405417
0,0,0,0,0.00374939348767928
0,0,0,0,0.00375722517150449
0,0,0,0,0.00376456661883146
0,0,0,0,0.00377141592091322
0,0,0,0,0.00377777136773841
0,0,0,0,0.00378363144873099
0,0,0,0,0.0037889948533662
0,0,0,0,0.00379386047170177
0,0,0,0,0.00379822739482495
0,0,0,0,0.00380209491521437
0,0,0,0,0.00380546252701727
0,0,0,0,0.00380832992624115
0,0,0,0,0.00381069701086067
0,0,0,0,0.00381256388083832
0,0,0,0,0.00381393083805977
0,0,0,0,0.00381479838618345
0,0,0,0,0.00381516723040373
0,0,0,0,0.00381503827712816
0,0,0,0,0.0038144126335686
0,0,0,0,0.00381329160724542
0,0,0,0,0.00381167670540568
0,0,0,0,0.00380956963435451
0,0,0,0,0.00380697229869976
0,0,0,0,0.0038038868005101
0,0,0,0,0.00380031543838623
0,0,0,0,0.0037962607064456
0,0,0,0,0.00379172529321995
0,0,0,0,0.0037867120804669
0,0,0,0,0.00378122414189426
0,0,0,0,0.00377526474179841
0,0,0,0,0.00376883733361618
0,0,0,0,0.0037619455583904
0,0,0,0,0.00375459324315004
0,0,0,0,0.00374678439920427
0,0,0,0,0.00373852322035138
0,0,0,0,0.00372981408100282
0,0,0,0,0.00372066153422222
0,0,0,0,0.00371107030968087
0,0,0,0,0.00370104531152905
0,0,0,0,0.00369059161618436
0,0,0,0,0.00367971447003761
0,0,0,0,0.00366841928707668
0,0,0,0,0.00365671164642929
0,0,0,0,0.00364459728982523
0,0,0,0,0.00363208211897904
0,0,0,0,0.00361917219289387
0,0,0,0,0.00360587372508751
0,0,0,0,0.00359219308074176
0,0,0,0,0.00357813677377569
0,0,0,0,0.00356371146384454
0,0,0,0,0.00354892395326505
0,0,0,0,0.00353378118386838
0,0,0,0,0.00351829023378238
0,0,0,0,0.00350245831414407
0,0,0,0,0.00348629276574401
0,0,0,0,0.0034698010556042
0,0,0,0,0.00345299077349054
0,0,0,0,0.00343586962836225
0,0,0,0,0.0034184454447591
0,0,0,0,0.00340072615912876
0,0,0,0,0.00338271981609599
0,0,0,0,0.00336443456467517
0,0,0,0,0.00334587865442845
0,0,0,0,0.00332706043157158
0,0,0,0,0.00330798833502864
0,0,0,0,0.00328867089243906
0,0,0,0,0.00326911671611767
0,0,0,0,0.00324933449897098
0,0,0,0,0.00322933301037141
0,0,0,0,0.00320912109199165
0,0,0,0,0.00318870765360184
0,0,0,0,0.00316810166883168
0,0,0,0,0.00314731217089935
0,0,0,0,0.00312634824831108
0,0,0,0,0.00310521904053185
0,0,0,0,0.00308393373363114
0,0,0,0,0.00306250155590591
0,0,0,0,0.00304093177348279
0,0,0,0,0.00301923368590254
0,0,0,0,0.00299741662168909
0,0,0,0,0.00297548993390591
0,0,0,0,0.00295346299570191
0,0,0,0,0.00293134519584982
0,0,0,0,0.00290914593427929
0,0,0,0,0.00288687461760767
0,0,0,0,0.00286454065467082
0,0,0,0,0.00284215345205592
0,0,0,0,0.00281972240964071
0,0,0,0,0.00279725691613876
0,0,0,0,0.00277476634465662
0,0,0,0,0.00275226004826257
0,0,0,0,0.0027297473555711
0,0,0,0,0.00270723756634507
0,0,0,0,0.00268473994711815
0,0,0,0,0.00266226372683959
0,0,0,0,0.00263981809254427
0,0,0,0,0.00261747405086979
0,0,0,0,0.00259524529997901
0,0,0,0,0.00257307362084183
0,0,0,0,0.00255096793072265
0,0,0,0,0.0025289370843417
0,0,0,0,0.002506989869775
0,0,0,0,0.00248513500439385
0,0,0,0,0.00246338113084696
0,0,0,0,0.00244173681308679
0,0,0,0,0.00242021053244218
0,0,0,0,0.00239881068373904
0,0,0,0,0.00237754557147131
0,0,0,0,0.00235642340602406
0,0,0,0,0.00233545229994993
0,0,0,0,0.00231464026430174
0,0,0,0,0.00229399520502178
0,0,0,0,0.00227352491939055
0,0,0,0,0.0022532370925354
0,0,0,0,0.00223313929400229
0,0,0,0,0.00221323897436411
0,0,0,0,0.00223053653382127
0,0,0,0,0.00224874737891434
0,0,0,0,0.00226659357903015
0,0,0,0,0.00228406636352983
0,0,0,0,0.00230115711639291
0,0,0,0,0.00231785738040546
0,0,0,0,0.00233415886130922
0,0,0,0,0.00235005343190905
0,0,0,0,0.00236553313613645
0,0,0,0,0.00238059019306643
0,0,0,0,0.00239521700088435
0,0,0,0,0.00240940614080118
0,0,0,0,0.00242315038091215
0,0,0,0,0.00243644267999722
0,0,0,0,0.00244927619125924
0,0,0,0,0.00246164426599615
0,0,0,0,0.00247354045720417
0,0,0,0,0.00248495852310802
0,0,0,0,0.00249589243061415
0,0,0,0,0.0025063363586834
0,0,0,0,0.00251628470161933
0,0,0,0,0.00252573207226739
0,0,0,0,0.00253467330512197
0,0,0,0,0.00254310345933621
0,0,0,0,0.00255101782163152
0,0,0,0,0.00255841190910144
0,0,0,0,0.00256528147190678
0,0,0,0,0.00257162249585763
0,0,0,0,0.00257743120487787
0,0,0,0,0.0025827040633483
0,0,0,0,0.00258743777832536
0,0,0,0,0.00259162930162939
0,0,0,0,0.00259527583180137
0,0,0,0,0.00259837481592251
0,0,0,0,0.00260092395129362
0,0,0,0,0.0026029211869716
0,0,0,0,0.00260436472515846
0,0,0,0,0.00260525302244154
0,0,0,0,0.00260558479087974
0,0,0,0,0.00260535899893552
0,0,0,0,0.00260457487224804
0,0,0,0,0.00260323189424637
0,0,0,0,0.00260132980660045
0,0,0,0,0.00259886860950732
0,0,0,0,0.00259584856181189
0,0,0,0,0.00259227018096006
0,0,0,0,0.00258813424278379
0,0,0,0,0.00258344178111665
0,0,0,0,0.00257819408723929
0,0,0,0,0.0025723927091551
0,0,0,0,0.00256603945069538
0,0,0,0,0.00255913637045409
0,0,0,0,0.00255168578055333
0,0,0,0,0.00254369024524005
0,0,0,0,0.00253515257931418
0,0,0,0,0.00252607584639111
0,0,0,0,0.00251646335699879
0,0,0,0,0.00250631866651101
0,0,0,0,0.00249564557292098
0,0,0,0,0.00248444811445492
0,0,0,0,0.0024727305670299
0,0,0,0,0.00246049744155898
0,0,0,0,0.002447753481105
0,0,0,0,0.00243450365788839
0,0,0,0,0.00242075317015082
0,0,0,0,0.00240650743887975
0,0,0,0,0.00239177210439653
0,0,0,0,0.00237655302281307
0,0,0,0,0.00236085626236095
0,0,0,0,0.00234468809959743
0,0,0,0,0.00232805501549267
0,0,0,0,0.00231096369140332
0,0,0,0,0.00229342100493682
0,0,0,0,0.00227543402571175
0,0,0,0,0.00225701001101827
0,0,0,0,0.00223815640138524
0,0,0,0,0.00221888081605782
0,0,0,0,0.00219919104839125
0,0,0,0,0.00217909506116513
0,0,0,0,0.00215860098182602
0,0,0,0,0.00213771709765931
0,0,0,0,0.00211645185090041
0,0,0,0,0.00209481383378578
0,0,0,0,0.00207281178355269
0,0,0,0,0.00205045457739034
0,0,0,0,0.00202775122734904
0,0,0,0,0.00200471087521073
0,0,0,0,0.0019813427873272
0,0,0,0,0.00195765634943028
0,0,0,0,0.00193366106141815
0,0,0,0,0.00190936653212283
0,0,0,0,0.00188478247406382
0,0,0,0,0.0018599186981907
0,0,0,0,0.00183478510862042
0,0,0,0,0.00180939169737242
0,0,0,0,0.00178374853910548
0,0,0,0,0.00176100384315117
0,0,0,0,0.00177012841626048
0,0,0,0,0.0017793740448708
0,0,0,0,0.00178873292724394
0,0,0,0,0.0017981972055319
0,0,0,0,0.00180775896954502
0,0,0,0,0.00181741026053658
0,0,0,0,0.00182714307500639
0,0,0,0,0.00183694936851692
0,0,0,0,0.0018468210595228
0,0,0,0,0.00185675003321084
0,0,0,0,0.00186672814534961
0,0,0,0,0.00187674722614484
0,0,0,0,0.00188679908410141
0,0,0,0,0.00189687550988774
0,0,0,0,0.00190706214883501
0,0,0,0,0.00191727640703043
0,0,0,0,0.00192749060665065
0,0,0,0,0.00193769645157654
0,0,0,0,0.00194788564723486
0,0,0,0,0.00195804990446918
0,0,0,0,0.00196818094340168
0,0,0,0,0.00197827049728325
0,0,0,0,0.00198831031632909
0,0,0,0,0.00199829217154099
0,0,0,0,0.00200820785851125
0,0,0,0,0.00201804920120816
0,0,0,0,0.00202780805574163
0,0,0,0,0.00203747631410539
0,0,0,0,0.0020470459078967
0,0,0,0,0.00205650881200869
0,0,0,0,0.00206585704829718
0,0,0,0,0.00207508268921666
0,0,0,0,0.00208417786142767
0,0,0,0,0.00209313474936978
0,0,0,0,0.00210194559880245
0,0,0,0,0.00211060272030911
0,0,0,0,0.00211909849276601
0,0,0,0,0.00212742536677052
0,0,0,0,0.00213557586803109
0,0,0,0,0.00214354260071487
0,0,0,0,0.00215131825075315
0,0,0,0,0.00215889558910182
0,0,0,0,0.00216626747495699
0,0,0,0,0.00217342685892258
0,0,0,0,0.00218036678613079
0,0,0,0,0.0021870803993119
0,0,0,0,0.00219356094181389
0,0,0,0,0.0021998017605698
0,0,0,0,0.00220579630901113
0,0,0,0,0.00221153814992808
0,0,0,0,0.00221702095827278
0,0,0,0,0.00222223852390682
0,0,0,0,0.00222718475429035
0,0,0,0,0.00223185367711221
0,0,0,0,0.00223623944286142
0,0,0,0,0.00224033632733553
0,0,0,0,0.00224413873408938
0,0,0,0,0.00224764119682022
0,0,0,0,0.0022508383816881
0,0,0,0,0.002253725089574
0,0,0,0,0.00225629625827062
0,0,0,0,0.00225854696460753
0,0,0,0,0.00226047242651045
0,0,0,0,0.00226206800499099
0,0,0,0,0.0022633292060695
0,0,0,0,0.00226425168262814
0,0,0,0,0.00226483123619442
0,0,0,0,0.00226506381865388
0,0,0,0,0.00226494553389261
0,0,0,0,0.00226447263936772
0,0,0,0,0.00226364154760555
0,0,0,0,0.00226244882762774
0,0,0,0,0.00226089120630349
0,0,0,0,0.00225896556962998
0,0,0,0,0.00225666896393578
0,0,0,0,0.00225399859701314
0,0,0,0,0.00225095183917365
0,0,0,0,0.00224752622422858
0,0,0,0,0.00224371945039575
0,0,0,0,0.00223952938112798
0,0,0,0,0.00223495404586793
0,0,0,0,0.00222999164072524
0,0,0,0,0.00222464052907853
0,0,0,0,0.00221889924209859
0,0,0,0,0.00221276647919832
0,0,0,0,0.00220624110840156
0,0,0,0,0.00219932216663921
0,0,0,0,0.00219200885996415
0,0,0,0,0.0021843005636934
0,0,0,0,0.00217619682246875
0,0,0,0,0.00216769735024402
0,0,0,0,0.0021588020301927
0,0,0,0,0.0021495109145403
0,0,0,0,0.0021398242243186
0,0,0,0,0.00212974234904414
0,0,0,0,0.00211926584631938
0,0,0,0,0.00210839544135696
0,0,0,0,0.00209713202643064
0,0,0,0,0.00208547666024542
0,0,0,0,0.00207343056723683
0,0,0,0,0.00206099513679181
0,0,0,0,0.00204817192239598
0,0,0,0,0.00203496264070491
0,0,0,0,0.00202136917054399
0,0,0,0,0.00200739355183016
0,0,0,0,0.00199303798442491
0,0,0,0,0.0019783048269108
0,0,0,0,0.00196319659529892
0,0,0,0,0.0019477159616606
0,0,0,0,0.00193186575269372
0,0,0,0,0.00191564894821156
0,0,0,0,0.00189906867956924
0,0,0,0,0.00188212822801559
0,0,0,0,0.00186483102297885
0,0,0,0,0.00184718064028605
0,0,0,0,0.00182918080031313
0,0,0,0,0.00181083536607163
0,0,0,0,0.00179214834122982
0,0,0,0,0.00177312386806872
0,0,0,0,0.0017537662253776
0,0,0,0,0.00173407982628532
0,0,0,0,0.00171406921603179
0,0,0,0,0.00169373906968007
0,0,0,0,0.00167309418976958
0,0,0,0,0.00165213950391113
0,0,0,0,0.00163088006232737
0,0,0,0,0.00160932103533568
0,0,0,0,0.001587467710782
0,0,0,0,0.00156532549141597
0,0,0,0,0.00154289989222095
0,0,0,0,0.00152019653769098
0,0,0,0,0.00149722115906131
0,0,0,0,0.0014739795914912
0,0,0,0,0.00145047777120189
0,0,0,0,0.00142672173257169
0,0,0,0,0.00140271760518801
0,0,0,0,0.00137847161085958
0,0,0,0,0.00135399006058945
0,0,0,0,0.00132927935151123
0,0,0,0,0.00130434596379014
0,0,0,0,0.00127919645748897
0,0,0,0,0.00125383746940461
0,0,0,0,0.00122827570987116
0,0,0,0,0.00120251795953813
0,0,0,0,0.00117657106611851
0,0,0,0,0.0011504419411158
0,0,0,0,0.0011241375565248
0,0,0,0,0.00109766494151414
0,0,0,0,0.00107103117908824
0,0,0,0,0.00104424340273174
0,0,0,0,0.00101730879304074
0,0,0,0,0.000990234574338833
0,0,0,0,0.000963028011282285
0,0,0,0,0.00093569640545621
0,0,0,0,0.000908247091963632
0,0,0,0,0.000880687436007555
0,0,0,0,0.000853024829471916
0,0,0,0,0.000825266687499049
0,0,0,0,0.00079742044506792
0,0,0,0,0.000769493553576306
0,0,0,0,0.000741493477425748
0,0,0,0,0.000713427690613333
0,0,0,0,0.000685303673331583
0,0,0,0,0.000657128908579718
0,0,0,0,0.000628910878785804
0,0,0,0,0.000600657062442556
0,0,0,0,0.000572374930761121
0,0,0,0,0.000544071944340974
0,0,0,0,0.000515769970963365
0,0,0,0,0.000487554370123489
0,0,0,0,0.000459339862578512
0,0,0,0,0.00043113378736559
0,0,0,0,0.000402943456995597
0,0,0,0,0.000374776154293432
0,0,0,0,0.000346639129268134
0,0,0,0,0.000318539596014966
0,0,0,0,0.000290484729649432
0,0,0,0,0.000262481663276914
0,0,0,0,0.000242444049851076
0,0,0,0,0.000256054716438581
0,0,0,0,0.000269590896282396
0,0,0,0,0.000283044366427954
0,0,0,0,0.000296406951839273
0,0,0,0,0.000309670528768041
0,0,0,0,0.000322827028113176
0,0,0,0,0.000335868438766568
0,0,0,0,0.00034878681094927
0,0,0,0,0.000361574259530678
0,0,0,0,0.000374222967334387
0,0,0,0,0.000386725188427028
0,0,0,0,0.000399145359348541
0,0,0,0,0.000411440570754096
0,0,0,0,0.000423566074093773
0,0,0,0,0.000435514466647302
0,0,0,0,0.000447278434494935
0,0,0,0,0.000458850755644336
0,0,0,0,0.000470224303125155
0,0,0,0,0.00048139204805181
0,0,0,0,0.000492347062649057
0,0,0,0,0.000503082523242382
0,0,0,0,0.000513591713207473
0,0,0,0,0.000523868025881669
0,0,0,0,0.000533904967429943
0,0,0,0,0.000543696159668705
0,0,0,0,0.000553235342840963
0,0,0,0,0.000562516378344868
0,0,0,0,0.000571533251410572
0,0,0,0,0.000580280073724793
0,0,0,0,0.000588751086001538
0,0,0,0,0.000596940660494982
0,0,0,0,0.000604843303455893
0,0,0,0,0.000615830590085187
0,0,0,0,0.000638110079940746
0,0,0,0,0.000660129126183351
0,0,0,0,0.000681883841089359
0,0,0,0,0.000703370458442321
0,0,0,0,0.000724585334471617
0,0,0,0,0.000745524948728593
0,0,0,0,0.000766185904904626
0,0,0,0,0.00078656493158874
0,0,0,0,0.000806658882965494
0,0,0,0,0.000826464739453081
0,0,0,0,0.000845979608284253
0,0,0,0,0.00086520072402857
0,0,0,0,0.00088412544905625
0,0,0,0,0.000902751273944513
0,0,0,0,0.000921075817828909
0,0,0,0,0.000939096828696806
0,0,0,0,0.000956812183625644
0,0,0,0,0.00097421988896601
0,0,0,0,0.000991318080472314
0,0,0,0,0.00100810502337434
0,0,0,0,0.00102457911240333
0,0,0,0,0.00104073887175804
0,0,0,0,0.00105658295502387
0,0,0,0,0.001072110145039
0,0,0,0,0.00108731935370965
0,0,0,0,0.00110220962177676
0,0,0,0,0.00111678011853228
0,0,0,0,0.00113103014148908
0,0,0,0,0.00114495911599982
0,0,0,0,0.00115856659483282
0,0,0,0,0.00117185225769889
0,0,0,0,0.00118481591073416
0,0,0,0,0.00119745748593753
0,0,0,0,0.00120977704056402
0,0,0,0,0.0012217747564755
0,0,0,0,0.00123345093944893
0,0,0,0,0.00124480601844157
0,0,0,0,0.00125584054481648
0,0,0,0,0.00126655519152735
0,0,0,0,0.0012769507522632
0,0,0,0,0.00128702814055481
0,0,0,0,0.00129678838884228
0,0,0,0,0.00130623264750612
0,0,0,0,0.00131536218386064
0,0,0,0,0.00132417838111132
0,0,0,0,0.00133268273727732
0,0,0,0,0.00134087686407885
0,0,0,0,0.0013487624857908
0,0,0,0,0.0013563414380619
0,0,0,0,0.00136361566670301
0,0,0,0,0.00137058722644157
0,0,0,0,0.00137725827964497
0,0,0,0,0.00138363109501471
0,0,0,0,0.00138970804624683
0,0,0,0,0.00139549161066721
0,0,0,0,0.00140098436783254
0,0,0,0,0.00140618899810896
0,0,0,0,0.00141110828121715
0,0,0,0,0.00141574509475451
0,0,0,0,0.00142010241268564
0,0,0,0,0.00142418330381444
0,0,0,0,0.00142799093022206
0,0,0,0,0.00143152854568485
0,0,0,0,0.00143479949406722
0,0,0,0,0.00143780720768905
0,0,0,0,0.00144055520567055
0,0,0,0,0.00144304709225462
0,0,0,0,0.00144528655510601
0,0,0,0,0.00144727736358852
0,0,0,0,0.00144902336702113
0,0,0,0,0.00145052849291361
0,0,0,0,0.00145179674518137
0,0,0,0,0.00145283220233927
0,0,0,0,0.00145363901567874
0,0,0,0,0.00145422140742346
0,0,0,0,0.00145458366886764
0,0,0,0,0.00145473015849718
0,0,0,0,0.00145466530009075
0,0,0,0,0.00145439358080879
0,0,0,0,0.00145391954926066
0,0,0,0,0.00145324781355993
0,0,0,0,0.0014523830393629
0,0,0,0,0.00145132994789099
0,0,0,0,0.00145009331394252
0,0,0,0,0.00144867796388581
0,0,0,0,0.00144708877364308
0,0,0,0,0.00144533066666053
0,0,0,0,0.00144340861186421
0,0,0,0,0.0014413276216072
0,0,0,0,0.00143909274960419
0,0,0,0,0.00143670908885662
0,0,0,0,0.00143418176956511
0,0,0,0,0.00143151595703805
0,0,0,0,0.00142871684958401
0,0,0,0,0.00142578967640472
0,0,0,0,0.00142273969547169
0,0,0,0,0.00141957219140354
0,0,0,0,0.00141629247333253
0,0,0,0,0.00141290587276655
0,0,0,0,0.00140941774144787
0,0,0,0,0.00140583344920464
0,0,0,0,0.00140215838180169
0,0,0,0,0.00139839793878704
0,0,0,0,0.00139455753133599
0,0,0,0,0.00139064258009458
0,0,0,0,0.00138665851302233
0,0,0,0,0.00138261076323254
0,0,0,0,0.00137850476683876
0,0,0,0,0.00137434596079611
0,0,0,0,0.0013701397807494
0,0,0,0,0.00136589165888279
0,0,0,0,0.00136160702177313
0,0,0,0,0.00135729128824824
0,0,0,0,0.00135294986724988
0,0,0,0,0.00134858815570282
0,0,0,0,0.00134421153639319
0,0,0,0,0.00133982537585065
0,0,0,0,0.00133543502224198
0,0,0,0,0.00133104580327381
0,0,0,0,0.00132666302410456
0,0,0,0,0.00132230562017854
0,0,0,0,0.00131802674627268
0,0,0,0,0.0013137696780261
0,0,0,0,0.00130953958058011
0,0,0,0,0.00130534158644025
0,0,0,0,0.0013011807934824
0,0,0,0,0.00129706226297244
0,0,0,0,0.00129299101760305
0,0,0,0,0.00128897203954614
0,0,0,0,0.00128501026853001
0,0,0,0,0.00128111059992808
0,0,0,0,0.00127727788287424
0,0,0,0,0.00127351691839472
0,0,0,0,0.00126983245756551
0,0,0,0,0.00126622919968922
0,0,0,0,0.00126271179049753
0,0,0,0,0.00125928482037674
0,0,0,0,0.00125595282261837
0,0,0,0,0.00125272027169554
0,0,0,0,0.00124959158156657
0,0,0,0,0.00124657110400495
0,0,0,0,0.00125263400208014
0,0,0,0,0.00127166883388935
0,0,0,0,0.00129049520897873
0,0,0,0,0.00130910802915757
0,0,0,0,0.00132750229007411
0,0,0,0,0.00134567308275257
0,0,0,0,0.00136361559508852
0,0,0,0,0.00138132511329297
0,0,0,0,0.0013987970232946
0,0,0,0,0.00141602681208874
0,0,0,0,0.00143301006903568
0,0,0,0,0.00144974248712176
0,0,0,0,0.00146621986416412
0,0,0,0,0.00148243810396725
0,0,0,0,0.00149839321743156
0,0,0,0,0.00151408132361031
0,0,0,0,0.00152949865071778
0,0,0,0,0.00154464153708805
0,0,0,0,0.0015595064320818
0,0,0,0,0.00157408989694563
0,0,0,0,0.00158838860561694
0,0,0,0,0.00160239934548367
0,0,0,0,0.00161611901808917
0,0,0,0,0.00162954463978943
0,0,0,0,0.00164267334235974
0,0,0,0,0.00165550237355094
0,0,0,0,0.00166802909759634
0,0,0,0,0.00168025099566899
0,0,0,0,0.0016921656662896
0,0,0,0,0.00170377082568601
0,0,0,0,0.00171506430810298
0,0,0,0,0.00172604406606547
0,0,0,0,0.00173670817059202
0,0,0,0,0.00174705481136306
0,0,0,0,0.00175708229684085
0,0,0,0,0.00176678905434302
0,0,0,0,0.00177617363007232
0,0,0,0,0.00178523468909769
0,0,0,0,0.0017939710152961
0,0,0,0,0.00180238151124396
0,0,0,0,0.00181046519807093
0,0,0,0,0.00181822121526864
0,0,0,0,0.00182564882045716
0,0,0,0,0.00183274738911227
0,0,0,0,0.00183951641425079
0,0,0,0,0.00184595550607697
0,0,0,0,0.0018520643915903
0,0,0,0,0.00185784291415553
0,0,0,0,0.00186329103303423
0,0,0,0,0.00186840882288269
0,0,0,0,0.00187319647321088
0,0,0,0,0.00187765428781023
0,0,0,0,0.00188178268414446
0,0,0,0,0.0018855821927109
0,0,0,0,0.00188905345636553
0,0,0,0,0.00189219722962047
0,0,0,0,0.00189501437790923
0,0,0,0,0.00189750587682191
0,0,0,0,0.00189967281131304
0,0,0,0,0.00190151637487984
0,0,0,0,0.00190303786871476
0,0,0,0,0.00190423870083001
0,0,0,0,0.00190512038515772
0,0,0,0,0.0019056845406244
0,0,0,0,0.00190593289020125
0,0,0,0,0.00190586725993191
0,0,0,0,0.0019054895779354
0,0,0,0,0.00190480187338882
0,0,0,0,0.00190380627548842
0,0,0,0,0.00190250501238753
0,0,0,0,0.00190090041011792
0,0,0,0,0.00189899489148732
0,0,0,0,0.00189679097496187
0,0,0,0,0.00189429127352581
0,0,0,0,0.00189149849352688
0,0,0,0,0.00188841543350049
0,0,0,0,0.00188504498297914
0,0,0,0,0.00188139012128358
0,0,0,0,0.00187745391629818
0,0,0,0,0.00187323952322915
0,0,0,0,0.00186875018334792
0,0,0,0,0.00186398922271791
0,0,0,0,0.00185896005090691
0,0,0,0,0.00185366615968363
0,0,0,0,0.00184811112169903
0,0,0,0,0.00184229858915425
0,0,0,0,0.001836232292452
0,0,0,0,0.00182991603883531
0,0,0,0,0.00182335371100995
0,0,0,0,0.00181654926575436
0,0,0,0,0.00180950673251423
0,0,0,0,0.00180223021198189
0,0,0,0,0.00179472387466451
0,0,0,0,0.00178699195943377
0,0,0,0,0.00179203797601024
0,0,0,0,0.00180658801332645
0,0,0,0,0.00182125232793939
0,0,0,0,0.00183602699679941
0,0,0,0,0.00185090804987109
0,0,0,0,0.00186589147179328
0,0,0,0,0.0018809732035534
0,0,0,0,0.00189614914416969
0,0,0,0,0.00191141515238546
0,0,0,0,0.00192676704837136
0,0,0,0,0.00194220061543837
0,0,0,0,0.00195771160175473
0,0,0,0,0.00197329572207405
0,0,0,0,0.00198894865946697
0,0,0,0,0.00200466606705818
0,0,0,0,0.0020204435697706
0,0,0,0,0.00203627676606999
0,0,0,0,0.00205216122971519
0,0,0,0,0.00206809251150952
0,0,0,0,0.0020840661410545
0,0,0,0,0.00210007762850262
0,0,0,0,0.00211612246631243
0,0,0,0,0.00213219613100235
0,0,0,0,0.00214829408490091
0,0,0,0,0.00216441177789706
0,0,0,0,0.00218054464918671
0,0,0,0,0.00219674134590053
0,0,0,0,0.00221295834480029
0,0,0,0,0.00222917686730162
0,0,0,0,0.00224539230135634
0,0,0,0,0.00226160003298914
0,0,0,0,0.00227779544802242
0,0,0,0,0.00229397393379371
0,0,0,0,0.00231013088086329
0,0,0,0,0.00232626168471106
0,0,0,0,0.0023423617474263
0,0,0,0,0.00235842647938411
0,0,0,0,0.00237445130091052
0,0,0,0,0.00239043164393671
0,0,0,0,0.00240636295363905
0,0,0,0,0.00242224069006713
0,0,0,0,0.00243806032975624
0,0,0,0,0.00245381736732675
0,0,0,0,0.00246950731706674
0,0,0,0,0.00248512571450099
0,0,0,0,0.00250066811794158
0,0,0,0,0.00251613011002272
0,0,0,0,0.00253150729921914
0,0,0,0,0.00254679532134461
0,0,0,0,0.00256198984103351
0,0,0,0,0.00257708655320421
0,0,0,0,0.0025920811845016
0,0,0,0,0.00260696949472183
0,0,0,0,0.00262174727821529
0,0,0,0,0.00263641036526974
0,0,0,0,0.00265095462347431
0,0,0,0,0.00266537595905947
0,0,0,0,0.00267967031821736
0,0,0,0,0.00269383368840004
0,0,0,0,0.00270786209959573
0,0,0,0,0.00272175162558075
0,0,0,0,0.00273549838515252
0,0,0,0,0.00274909854333638
0,0,0,0,0.00276254831256995
0,0,0,0,0.00277584395386454
0,0,0,0,0.00278898177794507
0,0,0,0,0.00280195814636031
0,0,0,0,0.00281476947257642
0,0,0,0,0.00282741222304139
0,0,0,0,0.00283988291822734
0,0,0,0,0.00285217813364802
0,0,0,0,0.00286429450085268
0,0,0,0,0.00287622870835336
0,0,0,0,0.00288797750270919
0,0,0,0,0.00289953768927564
0,0,0,0,0.0029109061331728
0,0,0,0,0.00292207976016845
0,0,0,0,0.00293305555750989
0,0,0,0,0.00294383057474745
0,0,0,0,0.00295440192453067
0,0,0,0,0.00296476678338109
0,0,0,0,0.00297492239244168
0,0,0,0,0.00298486605819914
0,0,0,0,0.00299459515318545
0,0,0,0,0.00300410711665278
0,0,0,0,0.0030133994552255
0,0,0,0,0.00302246974352727
0,0,0,0,0.00303131562478665
0,0,0,0,0.0030399348114164
0,0,0,0,0.00304832508557096
0,0,0,0,0.00305648429967964
0,0,0,0,0.00306441037695815
0,0,0,0,0.00307210131189539
0,0,0,0,0.00307955517071856
0,0,0,0,0.00308677009183445
0,0,0,0,0.00309374428625064
0,0,0,0,0.00310047603797159
0,0,0,0,0.00310696370437413
0,0,0,0,0.00311320571656193
0,0,0,0,0.00311920057969584
0,0,0,0,0.00312494687330422
0,0,0,0,0.00313044325157352
0,0,0,0,0.00313568844361456
0,0,0,0,0.00314068125370959
0,0,0,0,0.00314542056153877
0,0,0,0,0.00314990532238679
0,0,0,0,0.00315413456732583
0,0,0,0,0.00315810740338351
0,0,0,0,0.00316182301368617
0,0,0,0,0.00316528065758503
0,0,0,0,0.00316847967076173
0,0,0,0,0.00317141946531518
0,0,0,0,0.00317409952982761
0,0,0,0,0.00317651942941322
0,0,0,0,0.00317867880574729
0,0,0,0,0.00318057737707467
0,0,0,0,0.00318221493820314
0,0,0,0,0.00318359136047408
0,0,0,0,0.00318470659171854
0,0,0,0,0.00318556065619102
0,0,0,0,0.00318615365448904
0,0,0,0,0.00318648576345071
0,0,0,0,0.003186557236037
0,0,0,0,0.00318636840119457
0,0,0,0,0.00318591966370108
0,0,0,0,0.0031852115039922
0,0,0,0,0.00318424447797139
0,0,0,0,0.00318301921680098
0,0,0,0,0.00318153642667651
0,0,0,0,0.00317979688858216
0,0,0,0,0.00317780145802937
0,0,0,0,0.00317555106477652
0,0,0,0,0.00317304671253227
0,0,0,0,0.00317028947863962
0,0,0,0,0.0031672805137436
0,0,0,0,0.00316402104143909
0,0,0,0,0.00316051235790304
0,0,0,0,0.00315675583150721
0,0,0,0,0.00315275290241268
0,0,0,0,0.00314850508214759
0,0,0,0,0.00314401395316544
0,0,0,0,0.00313928116838569
0,0,0,0,0.00313430845071605
0,0,0,0,0.00312909759255686
0,0,0,0,0.00312365045528462
0,0,0,0,0.00311796896872096
0,0,0,0,0.00311205513057899
0,0,0,0,0.00310591100589308
0,0,0,0,0.0030995387264291
0,0,0,0,0.00309294049007613
0,0,0,0,0.00308611856021801
0,0,0,0,0.00307907526508633
0,0,0,0,0.00307181299709525
0,0,0,0,0.00306433421215402
0,0,0,0,0.00305664142896378
0,0,0,0,0.00304873722829102
0,0,0,0,0.00304062425222451
0,0,0,0,0.00303230520340958
0,0,0,0,0.00302378284426574
0,0,0,0,0.00301505999618112
0,0,0,0,0.00300613953868945
0,0,0,0,0.00299702440862615
0,0,0,0,0.00298771759926286
0,0,0,0,0.00297822215942467
0,0,0,0,0.00296854119258472
0,0,0,0,0.00295867785594006
0,0,0,0,0.00294863535946621
0,0,0,0,0.00293841696495245
0,0,0,0,0.00292802598501662
0,0,0,0,0.00291746578209917
0,0,0,0,0.00290673976743805
0,0,0,0,0.00289585140002246
0,0,0,0,0.00288480418552794
0,0,0,0,0.00287360167522954
0,0,0,0,0.00286224746489727
0,0,0,0,0.00285074519367134
0,0,0,0,0.00283909854291498
0,0,0,0,0.00282731123505375
0,0,0,0,0.00281538703238815
0,0,0,0,0.00280332973589448
0,0,0,0,0.00279114318400042
0,0,0,0,0.00277883125134704
0,0,0,0,0.0027663978475283
0,0,0,0,0.00275384691581659
0,0,0,0,0.00274118243186428
0,0,0,0,0.00272840840239574
0,0,0,0,0.00271552886387383
0,0,0,0,0.00270254788115598
0,0,0,0,0.00268946954612936
0,0,0,0,0.0026762979763314
0,0,0,0,0.0026630373135561
0,0,0,0,0.00264969172244067
0,0,0,0,0.00263626538904127
0,0,0,0,0.00262276251939331
0,0,0,0,0.00260918733805393
0,0,0,0,0.00259554408663765
0,0,0,0,0.00258183702233106
0,0,0,0,0.00256807041640328
0,0,0,0,0.00255424855269537
0,0,0,0,0.00254037572610633
0,0,0,0,0.00252645624106229
0,0,0,0,0.00251249440997925
0,0,0,0,0.00249849455171269
0,0,0,0,0.00248446099000132
0,0,0,0,0.0024703980518993
0,0,0,0,0.00245631006620228
0,0,0,0,0.00244220136182061
0,0,0,0,0.00242807626632746
0,0,0,0,0.00241393910425491
0,0,0,0,0.00239979419545333
0,0,0,0,0.00238564585358081
0,0,0,0,0.00237149838446105
0,0,0,0,0.00235735608447407
0,0,0,0,0.00234322323894187
0,0,0,0,0.0023291041205139
0,0,0,0,0.00231506155962347
0,0,0,0,0.00230104502703599
0,0,0,0,0.00228705469471313
0,0,0,0,0.00227309474433879
0,0,0,0,0.00225916933687864
0,0,0,0,0.00224528261098345
0,0,0,0,0.0022314386813963
0,0,0,0,0.00221764163736149
0,0,0,0,0.00220389554104339
0,0,0,0,0.00219020442594509
0,0,0,0,0.00217657229533952
0,0,0,0,0.0021630031207025
0,0,0,0,0.0021495008401593
0,0,0,0,0.00213606935693567
0,0,0,0,0.00212271253781993
0,0,0,0,0.00210943421163579
0,0,0,0,0.00209623816772708
0,0,0,0,0.00208312815445055
0,0,0,0,0.00207010787768613
0,0,0,0,0.00205718099935603
0,0,0,0,0.00204435113596058
0,0,0,0,0.00203162185712702
0,0,0,0,0.00201899668417438
0,0,0,0,0.002006479088694
0,0,0,0,0.00199407249114658
0,0,0,0,0.00198178025947704
0,0,0,0,0.00196960570774596
0,0,0,0,0.00195755209478121
0,0,0,0,0.00194562262284781
0,0,0,0,0.00193382043633783
0,0,0,0,0.00192214862048024
0,0,0,0,0.00191061020007299
0,0,0,0,0.00189920813823463
0,0,0,0,0.00190142452820563
0,0,0,0,0.00190716217357434
0,0,0,0,0.00191264996631035
0,0,0,0,0.00191788486465472
0,0,0,0,0.00192286390931978
0,0,0,0,0.00192758422442352
0,0,0,0,0.00193204301839711
0,0,0,0,0.00193623758486483
0,0,0,0,0.00194016530349733
0,0,0,0,0.001943823640838
0,0,0,0,0.00194721015110394
0,0,0,0,0.0019503224769597
0,0,0,0,0.00195315835026655
0,0,0,0,0.00195571559280522
0,0,0,0,0.00195799211697545
0,0,0,0,0.00195998592646884
0,0,0,0,0.0019616951169189
0,0,0,0,0.00196311787652659
0,0,0,0,0.00196425248666193
0,0,0,0,0.0019650973224431
0,0,0,0,0.00196565085329165
0,0,0,0,0.00196591164346493
0,0,0,0,0.0019658783525674
0,0,0,0,0.00196554973603807
0,0,0,0,0.00196492464561709
0,0,0,0,0.0019640020297903
0,0,0,0,0.0019627809342122
0,0,0,0,0.00196126050210771
0,0,0,0,0.00195943997465337
0,0,0,0,0.00195731869133653
0,0,0,0,0.00195489609029409
0,0,0,0,0.00195217170863154
0,0,0,0,0.00194914518271949
0,0,0,0,0.00194581624847046
0,0,0,0,0.00194218474159541
0,0,0,0,0.00193825059783931
0,0,0,0,0.00193401385319486
0,0,0,0,0.00192947464409715
0,0,0,0,0.00192463320759634
0,0,0,0,0.00191948988150908
0,0,0,0,0.00191404510454946
0,0,0,0,0.00190829941643739
0,0,0,0,0.00190225345798622
0,0,0,0,0.00189590797116707
0,0,0,0,0.00188926379915233
0,0,0,0,0.00188232188633447
0,0,0,0,0.00187508327832381
0,0,0,0,0.00186754912192105
0,0,0,0,0.00185972066506634
0,0,0,0,0.00185159925676459
0,0,0,0,0.00184318634698388
0,0,0,0,0.00183448348653131
0,0,0,0,0.00182549232689955
0,0,0,0,0.00181621462008857
0,0,0,0,0.00180665221840082
0,0,0,0,0.00179680707420604
0,0,0,0,0.00178668123967984
0,0,0,0,0.00177627686651177
0,0,0,0,0.0017655962055847
0,0,0,0,0.00175464160662198
0,0,0,0,0.00174341551780527
0,0,0,0,0.00173192048535908
0,0,0,0,0.00172015915310314
0,0,0,0,0.00170813426197119
0,0,0,0,0.00169584864949629
0,0,0,0,0.0016833052492608
0,0,0,0,0.00167050709031091
0,0,0,0,0.0016574572965351
0,0,0,0,0.00164415908600585
0,0,0,0,0.00163061577028384
0,0,0,0,0.00161683075368352
0,0,0,0,0.00160280753249986
0,0,0,0,0.00158854969419692
0,0,0,0,0.00157406091655421
0,0,0,0,0.00155934496677362
0,0,0,0,0.00154440570054654
0,0,0,0,0.0015449658685428
0,0,0,0,0.00154693731233735
0,0,0,0,0.00154902735244111
0,0,0,0,0.00155123256564693
0,0,0,0,0.00155354946682451
0,0,0,0,0.00155597451022826
0,0,0,0,0.00155850409082881
0,0,0,0,0.00156113454566875
0,0,0,0,0.00156386215524662
0,0,0,0,0.00156668314492392
0,0,0,0,0.0015695936863539
0,0,0,0,0.00157258989893627
0,0,0,0,0.00157566785129537
0,0,0,0,0.00157882356277672
0,0,0,0,0.00158205300496805
0,0,0,0,0.00158535210324096
0,0,0,0,0.0015887167383124
0,0,0,0,0.00159214274782493
0,0,0,0,0.00159562592794693
0,0,0,0,0.00159916203499122
0,0,0,0,0.00160274678705163
0,0,0,0,0.00160637586565415
0,0,0,0,0.00161004491742678
0,0,0,0,0.00161374955578564
0,0,0,0,0.00161748536263173
0,0,0,0,0.00162124789006557
0,0,0,0,0.00162503266211522
0,0,0,0,0.00162883517647405
0,0,0,0,0.00163265090625297
0,0,0,0,0.00163651233693396
0,0,0,0,0.00164040701605572
0,0,0,0,0.00164430146302286
0,0,0,0,0.00164819104444547
0,0,0,0,0.00165207111117349
0,0,0,0,0.00165593700011502
0,0,0,0,0.00165978403606259
0,0,0,0,0.00166360753352113
0,0,0,0,0.00166740279854538
0,0,0,0,0.00167116513057908
0,0,0,0,0.00167488982429853
0,0,0,0,0.00167857217145828
0,0,0,0,0.00168220746273995
0,0,0,0,0.0016857909896002
0,0,0,0,0.0016893180461216
0,0,0,0,0.00169278393086225
0,0,0,0,0.00169618394870341
0,0,0,0,0.00169951341269703
0,0,0,0,0.0017027676459106
0,0,0,0,0.00170594198326679
0,0,0,0,0.00170903177338266
0,0,0,0,0.00171203238040174
0,0,0,0,0.00171493918582188
0,0,0,0,0.00171774759031651
0,0,0,0,0.00172045301555168
0,0,0,0,0.00172305090599167
0,0,0,0,0.00172553673070197
0,0,0,0,0.00172790598513928
0,0,0,0,0.00173015419293521
0,0,0,0,0.00173227690766975
0,0,0,0,0.00173426971463431
0,0,0,0,0.00173612823258307
0,0,0,0,0.00173784811547595
0,0,0,0,0.00173942505420577
0,0,0,0,0.00174085477831687
0,0,0,0,0.00174213305770765
0,0,0,0,0.0017432557043221
0,0,0,0,0.00174421857382601
0,0,0,0,0.00174501756726941
0,0,0,0,0.00174564863273441
0,0,0,0,0.00174610776696771
0,0,0,0,0.0017463910169967
0,0,0,0,0.00174649448173125
0,0,0,0,0.00174641431354638
0,0,0,0,0.00174614671985163
0,0,0,0,0.00174568796463925
0,0,0,0,0.00174503437001772
0,0,0,0,0.00174418231772611
0,0,0,0,0.00174312825063139
0,0,0,0,0.00174186867420245
0,0,0,0,0.00174040015797439
0,0,0,0,0.00173871933698155
0,0,0,0,0.00173682291318211
0,0,0,0,0.00173470765685513
0,0,0,0,0.00173237040798047
0,0,0,0,0.00172980807759826
0,0,0,0,0.00172701764914651
0,0,0,0,0.00172399617977781
0,0,0,0,0.00172074080165474
0,0,0,0,0.00171724872322498
0,0,0,0,0.00171351723047153
0,0,0,0,0.00170954368814269
0,0,0,0,0.00170532554095881
0,0,0,0,0.0017008603147971
0,0,0,0,0.00169614561785192
0,0,0,0,0.00169117914177275
0,0,0,0,0.00168595866277665
0,0,0,0,0.00168048204274007
0,0,0,0,0.00167474723026251
0,0,0,0,0.00166875226170826
0,0,0,0,0.00166249526222151
0,0,0,0,0.00165597444671717
0,0,0,0,0.00164918812084713
0,0,0,0,0.00164213468193519
0,0,0,0,0.00163481261989562
0,0,0,0,0.00162722051811381
0,0,0,0,0.00161935705430805
0,0,0,0,0.0016112210013608
0,0,0,0,0.00160281122812211
0,0,0,0,0.00159412670018633
0,0,0,0,0.00158516648063689
0,0,0,0,0.00157592973076748
0,0,0,0,0.0015664157107691
0,0,0,0,0.00155662378038901
0,0,0,0,0.00154655339956011
0,0,0,0,0.00153620412899813
0,0,0,0,0.00152557563076927
0,0,0,0,0.00151466766882513
0,0,0,0,0.00150348010950407
0,0,0,0,0.00149201292200463
0,0,0,0,0.0014802661788198
0,0,0,0,0.00146824005614254
0,0,0,0,0.00145593483423423
0,0,0,0,0.00144335089775949
0,0,0,0,0.00143048873608576
0,0,0,0,0.00141734894354828
0,0,0,0,0.00140393221967527
0,0,0,0,0.00139023936938076
0,0,0,0,0.00137627130311702
0,0,0,0,0.00136202903699068
0,0,0,0,0.00134751369283781
0,0,0,0,0.00133272649826544
0,0,0,0,0.00131766878664641
0,0,0,0,0.00130234199708046
0,0,0,0,0.00128674767431092
0,0,0,0,0.00127088746860093
0,0,0,0,0.0012547631355706
0,0,0,0,0.00123837653598668
0,0,0,0,0.00122172963551642
0,0,0,0,0.00120482450443138
0,0,0,0,0.00118766331727299
0,0,0,0,0.00117024835247109
0,0,0,0,0.00115258199191937
0,0,0,0,0.00113466672050339
0,0,0,0,0.00111650512558725
0,0,0,0,0.00109809989645093
0,0,0,0,0.00107945382368241
0,0,0,0,0.00106056979852504
0,0,0,0,0.00104145081217505
0,0,0,0,0.00102209995503422
0,0,0,0,0.00100252041591481
0,0,0,0,0.000982715481195717
0,0,0,0,0.000962688533932388
0,0,0,0,0.00094244305291652
0,0,0,0,0.000921982611690464
0,0,0,0,0.000901310877511052
0,0,0,0,0.00088043161026502
0,0,0,0,0.00085934866133841
0,0,0,0,0.000838065972434909
0,0,0,0,0.000816587574346661
0,0,0,0,0.000794917585677402
0,0,0,0,0.000773060211516796
0,0,0,0,0.000751019742067371
0,0,0,0,0.000728800551222375
0,0,0,0,0.000706407095097283
0,0,0,0,0.000683843910513349
0,0,0,0,0.000661115613434848
0,0,0,0,0.00063822689735854
0,0,0,0,0.000615182531658653
0,0,0,0,0.000591987359883861
0,0,0,0,0.000568646298011566
0,0,0,0,0.000545164332655612
0,0,0,0,0.000521546519231197
0,0,0,0,0.000497797980074988
0,0,0,0,0.000473923902523987
0,0,0,0,0.000449929536951443
0,0,0,0,0.000425820194762172
0,0,0,0,0.000401601246346472
0,0,0,0,0.000377278118995628
0,0,0,0,0.000352856294778048
0,0,0,0,0.000328341308378055
0,0,0,0,0.000303738744897752
0,0,0,0,0.000279054237622922
0,0,0,0,0.000254293465755395
0,0,0,0,0.000229462152110171
0,0,0,0,0.000204566060782008
0,0,0,0,0.000179610994778812
0,0,0,0,0.000154602793627168
0,0,0,0,0.000129547330947333
0,0,0,0,0.000104450512000642
0,0,0,0,7.93182712133245e-05


==> data/admm/different_rho_error.csv <==
10.7550767634916,6.88343011785162,8.18310736611891,8.18313274678989,8.18313133186179,8.1831311675739,8.18313113675625
12.0999139839309,4.19546802121424,3.57135724033396,3.73138941887969,3.74739234067713,3.74899262929167,3.74915265710899
12.1039450407544,3.43629197745844,3.42382335722515,3.42286596040466,3.42277026229865,3.42276069271907,3.4227597357977
12.1055545199068,3.43973372594478,3.42239748156828,3.42094674659202,3.42080163178499,3.42078711972662,3.42078566856006
12.1077686020357,4.91686010804413,3.64924162993999,3.50213067518026,3.48741856028671,3.4859473540625,3.48580023230732
12.109905701864,5.90729812058761,5.0538689940737,4.93376985284026,4.92175828619333,4.92055713476773,4.92043701754033
10.3977311643742,5.87015163185497,5.51491895508156,5.43894021649246,5.43134043403964,5.43058046645668,5.43050446709085
8.94224278716789,4.9834029130562,5.10318331507819,5.0777144669911,5.07516572453287,5.07491085963199,5.07488537087009
6.55674350177997,3.55426995757979,4.04719496371429,4.06796309144987,4.07003834483117,4.07024587580267,4.07026662711386
4.30248229894543,3.48675744991537,3.44003465792446,3.43560494523893,3.43516180121578,3.43511748499057,3.43511305344458
4.00091110656438,3.49763596677132,3.44671369023712,3.44183287315651,3.44134465597518,3.44129583284378,3.44129095061384
4.05548169983621,3.50787863419649,3.45303883026517,3.44773830664406,3.44720816466743,3.44715514954451,3.44714984812784
4.68787306429147,3.51717184089129,3.45866365110235,3.45297380817558,3.45240478254144,3.45234787955807,3.45234218936876
4.92449554744078,3.5254000567052,3.46343191566831,3.45737989573126,3.45677469764032,3.45671417787846,3.4567081260252
4.45361719737941,3.53262440982045,3.46736538893332,3.46097396843562,3.46033486692347,3.46027095721892,3.46026456638415
4.23700641041392,3.5390358291236,3.47062408949798,3.4639114981718,3.46324031058894,3.46317319258204,3.46316648092927
4.27383433106807,3.54489588054751,3.47345051726595,3.46643124336219,3.46572940785045,3.46565922527095,3.4656522071721
4.30821004721145,3.55047287125458,3.47610968145488,3.46879565936122,3.46806436423182,3.46799123584897,3.46798392317972
4.34062664023811,3.55598977025138,3.47883405504272,3.47123629297018,3.4704766351697,3.47040067064363,3.47039307436873
4.3714063329799,3.56158391194455,3.48178199402091,3.47391213578576,3.4731252785951,3.47304659424481,3.47303872599496
4.40067219330984,3.56728924145834,3.48501461246352,3.47688623737388,3.47607353900948,3.47599227066615,3.47598414402341
4.42834038060897,3.5730391053644,3.48849292938888,3.48012233168544,3.47928542371679,3.47920173455733,3.47919336583844
4.45416421448611,3.57868650500169,3.49209303878798,3.48349944384109,3.48264025026667,3.48255433271357,3.48254574116001
4.47780203126902,3.58403560810348,3.49563413243926,3.48683932341312,3.48596002447796,3.485872096575,3.48586330399053
4.49887562258606,3.58887706750816,3.49891225070602,3.48993981308922,3.48904276872141,3.48895306647302,3.48894409645763
4.51704547642474,3.59301984989996,3.50173278559256,3.49260717722154,3.49169483071983,3.49160359845728,3.49159447544372
4.53205125795937,3.59631569810719,3.50393625157959,3.49468176993128,3.49375655256738,3.49366403340818,3.49365478170786
4.54374104897197,3.59867030531052,3.50541357535383,3.49605366131948,3.49511791396759,3.49502434197947,3.49501498499878
4.55208124020623,3.60004605348294,3.50611064818632,3.49666729260887,3.49572321360885,3.49562880859865,3.49561936831783
4.55714491183322,3.60045384378353,3.50602275753753,3.49651633454159,3.49556595603232,3.49547092118309,3.49546141791992
4.55908787543853,3.59993810114115,3.50518215506459,3.49563135721864,3.49467654669673,3.49458106872761,3.49457152115337
4.55811489153514,3.59856125983813,3.50364152509511,3.49406361082867,3.4931060912547,3.49301034243483,3.49300076777573
4.55444952108131,3.59638556456073,3.50145717338844,3.49186825426942,3.4909096345168,3.49081377571206,3.49080419005393
4.54829678291145,3.59346008552888,3.49867453581224,3.48908990220566,3.48813170963691,3.48803589356779,3.48802631218191
4.53982795854893,3.58981171699203,3.49531814585541,3.48575254502292,3.48479625313478,3.48470062713976,3.48469106475921
4.52916814089519,3.58544195245779,3.49138706863749,3.48185488357554,3.48090192968673,3.48080663748896,3.48079710848535
4.51639833408517,3.58032899010929,3.48685576965985,3.47737107386743,3.47642286439629,3.47632804662924,3.47631856506525
4.50156609186163,3.57443399103818,3.48167947188401,3.47225596196329,3.47131386551898,3.4712196590337,3.47121023859387
4.48470125700503,3.56770977404793,3.47580241838987,3.4664532493413,3.46551858014374,3.46542511634976,3.46541577017451
4.46583601272578,3.56011006693165,3.46916718615643,3.45990474935713,3.45897874499789,3.45888614763897,3.45887688810228
4.44501467247822,3.55159763453245,3.4617232952371,3.45255898417759,3.45164278222706,3.4515511650424,3.45154200351782
4.42231319250895,3.54215007467327,3.45343375602694,3.44437776029193,3.44347237778732,3.4433818424613,3.44337278911697
4.39783880006307,3.53176267838745,3.44427877325142,3.43533992953703,3.434446248209,3.43435688289524,3.43434794654626
4.37173275237023,3.52044835369488,3.43425644123469,3.42544215512669,3.424560913712,3.42447279226596,3.42446398029766
4.34416483276814,3.50823510520807,3.42338080186814,3.41469703935032,3.41382883286407,3.41374201477154,3.41373333313231
4.31532482752509,3.49516188240074,3.41167801522312,3.40312935124196,3.40227463592401,3.4021891667967,3.40218062004751
4.28541221269853,3.48127373882215,3.39918157941293,3.39077128379272,3.38993038574487,3.38984629818445,3.38983788958534
4.25462669792817,3.46661719891267,3.38592753716485,3.3776576759771,3.37683080129594,3.37674811590747,3.3767398475188
4.22315901789042,3.45123654700342,3.37195045540448,3.36382198791051,3.36300923233235,3.36292795868801,3.36291983146687
4.19118636291613,3.4351714854231,3.35728071067918,3.34929356707844,3.34849492367412,3.34841506108181,3.34840707495896
4.15886980837871,3.41845631037996,3.34194331341594,3.33409644549761,3.33331180964584,3.33323334764563,3.33322550157504
4.12635513797634,3.40112047745918,3.32595821213592,3.31824961612732,3.31747878771475,3.31740170629804,3.31739399827888
4.09377584175864,3.38319021534471,3.3093417805933,3.30176849772855,3.30101118114372,3.30093545075198,3.30092787782848
4.06125733337006,3.36469072325164,3.29210903778763,3.28466714239867,3.28392294530828,3.28384852671045,3.28384108495961
4.02892132102817,3.34564846224019,3.27427609628985,3.26696068302291,3.2662291150925,3.26615595925703,3.26614864377586
3.99688941984745,3.32609311254906,3.25586237313873,3.24866755421828,3.24794802686495,3.2478760749354,3.24786887983848
3.96528538287606,3.30605889384795,3.23689220899305,3.22981112976343,3.22910295775512,3.22903214121059,3.22902505964607
3.93423567880285,3.28558510107867,3.21739569487509,3.21042057194299,3.20972297726606,3.20965321830848,3.20964624249683
3.90386848425434,3.26471586341915,3.19740866870267,3.19053085079796,3.18984296879427,3.18977418096264,3.18976730225806
3.87431143195998,3.24349926171995,3.1769719867498,3.17018203474775,3.16950292215693,3.16943501113194,3.16942822010284
3.84568862753058,3.22198602372908,3.15613027750295,3.14941805750748,3.14874670179856,3.14867956633594,3.14867285285825
3.81811750370784,3.20022805013791,3.13493043688419,3.12828521915068,3.12762054841841,3.12755408133861,3.12754743469475
3.79170602893213,3.1782768018774,3.11342012450467,3.10683068127204,3.10617157400594,3.10610566317085,3.10609907214739
3.76655065134811,3.15618299160196,3.0916464787823,3.08510117553132,3.08444646971279,3.08438099893513,3.08437445191377
3.74273517579953,3.13399443793945,3.06965519813823,3.0631420749785,3.06249057618192,3.06242542603499,3.06241891107346
3.72033057984718,3.11175691002711,3.0474900521584,3.04099689448497,3.04034738290316,3.04028243142295,3.0402759363253
3.69939561142468,3.08951356584602,3.02519280611812,3.01870720590505,3.01805844244211,3.01799356573561,3.01798707811305
3.67997790115172,3.06730536321044,3.00280347729381,2.99631288803606,2.99566361977149,2.99559869256341,2.99559219988893
3.6621152783722,3.04517172857428,2.98036080024672,2.97385258940007,2.97320155481293,2.97313645096815,2.97312994062875
3.64583699939912,3.02315017811243,2.95790276384388,2.95136426659172,2.95071020092804,2.95064479398808,2.95063825333845
3.63116466559721,3.00127812306671,2.93546709337083,2.9288856707731,2.92822731186006,2.92816147562456,2.92815489204517
3.61811270732957,2.979591877995,2.91309158100186,2.9064546842855,2.90579077896591,2.90572438813608,2.90571774909758
3.60668841503291,2.95812729317369,2.89081420910457,2.88410945033451,2.88343876154207,2.88337169242835,2.8833649855623
3.5968915907877,2.93691948802031,2.86867305472943,2.86188828265554,2.86120959700744,2.86114172828881,2.8611349414636
3.58871395825144,2.91600254486963,2.8467060024772,2.83982938123845,2.83914151691053,2.83907273042208,2.83906585182175
3.58213849839689,2.89540911184609,2.82495032113926,2.81797040888165,2.81727222347037,2.81720240498949,2.81719542319224
3.57713887311838,2.87516997310371,2.80344217414012,2.79634799852606,2.79563839659409,2.79556743659493,2.79556034064865
3.57367906464763,2.85531364822456,2.78221613466752,2.77499726267251,2.77427520271777,2.77420299706807,2.77419577655997
3.57171330632192,2.83586606944142,2.76130476554394,2.75395136572277,2.75321586639029,2.75314231697235,2.7531349620911
3.57118632181862,2.81685036563679,2.74073830503702,2.73324120141996,2.73249134687386,2.73241636212164,2.73240886371103
3.57203383706421,2.79828676097088,2.72054447730752,2.71289519506731,2.71213013953885,2.71205363489248,2.71204598449693
3.57418329046885,2.78019257733764,2.70074842432125,2.69293922816689,2.6921581997755,2.69208009806332,2.69207228796599
3.5775546477894,2.76258231621412,2.68137273828291,2.67339666506713,2.67259896906455,2.67251920082728,2.6725112240826
3.58206122837815,2.74546778823783,2.66243756223232,2.65428844944942,2.65347347105525,2.65339197482947,2.65338382529138
3.58761046670421,2.72885825815368,2.6439607222166,2.63563323392505,2.63480044090755,2.63471716348361,2.63470883583143
3.59410456116481,2.71276057763533,2.6259578569381,2.61744750823278,2.61659645334716,2.61651135001301,2.61650283977577
3.60144099454822,2.69717928713556,2.60844251846629,2.59974569905291,2.59887602239211,2.59878905716823,2.59878036074818
3.6095129405782,2.6821166782387,2.5914262283693,2.58254022517782,2.58165165642868,2.58156280229372,2.5815539169889
3.61820959367876,2.6675728179313,2.5749184851791,2.5658415034082,2.56493386395171,2.56484310305243,2.56483402707764
3.62741647144842,2.65354554414471,2.5589267294113,2.54965791100929,2.5487311157648,2.54863843960044,2.54862917210569
3.63701574062216,2.64003044684491,2.54345627991592,2.53399571832623,2.53304977722201,2.53295518679134,2.53294572787656
3.64688660889233,2.62702085052958,2.52851025934401,2.51885900938374,2.51789402834061,2.5177975342402,2.51778788496505
3.65690580974368,2.61450781254265,2.51408952689961,2.50424960886788,2.50326579020552,2.50316741267036,2.50315757505832
3.66694851856749,2.60248014790047,2.50019263384148,2.49016703131345,2.48916467352516,2.48906444240606,2.48905441944213
3.67688787991448,2.59092448636461,2.48681581236354,2.47660846354092,2.47558796042407,2.47548591510068,2.47547571072271
3.68659722717435,2.57982536235284,2.47395300266374,2.46356878555115,2.46253062472093,2.46242681395304,2.46241643303686
3.69595007322312,2.56916533386044,2.46159591733138,2.45104062932704,2.44998539017233,2.44987987189546,2.44986932023442
3.70482103802577,2.55892512349652,2.44973413755084,2.43901447023768,2.43794282139825,2.43783566247135,2.43782494675112
3.71308662942748,2.54908377331199,2.43835523261983,2.42747874260442,2.4263914390544,2.42628271496818,2.42627184273756
3.72062595909314,2.53961880526252,2.42744489312838,2.41641996970775,2.41531784952346,2.41520764407718,2.41519662371579
3.72732139382269,2.53050638060052,2.41698706871325,2.40582289898321,2.40470687985679,2.4045952848097,2.40458412549313
3.73305914262651,2.52172145374404,2.40696410319996,2.39567063499538,2.39454171053332,2.39442882523451,2.39441753689728
3.73772978530341,2.51323791869197,2.3973568626267,2.38594476544963,2.38480400127155,2.38468993226991,2.3846785255665
3.74122875371495,2.50502874835559,2.38814485452606,2.3766254784153,2.37547400804833,2.37535886868204,2.37534735494584
3.74345677975391,2.49706612888975,2.37930633940734,2.36769167156385,2.36653069211365,2.36641460207739,2.36640299327739
3.7443203232602,2.48932159203551,2.37081843725843,2.35912105618142,2.3579518237554,2.35783490864277,2.35782321733782
3.74373198959061,2.48176614860174,2.36265723287529,2.35089025978746,2.34971408464769,2.34959647546656,2.34958471475694
3.74161094138486,2.47437042563867,2.35479788391832,2.34297493135031,2.34179317278305,2.34167500544265,2.34166318891873
3.737883303481,2.4671048088112,2.34721473492462,2.33534985246882,2.33416391337152,2.33404532814127,2.33403346982943
3.73248255495094,2.45993959023208,2.33988143931826,2.32798905672102,2.32680037792375,2.32668151886548,2.32666963317132
3.72534989863523,2.45284512081919,2.33277109004292,2.3208659579561,2.31967601230922,2.3195570266861,2.31954512833534
3.71643459679527,2.44579196530215,2.32585635806859,2.31395348690329,2.31276377317583,2.3126448108423,2.31263291481979
3.7056942616398,2.43875105744352,2.31910963691843,2.30722423432053,2.30603627096102,2.30591748373905,2.30590560522637
3.69309509126284,2.43169385289569,2.31250319065921,2.30065059815268,2.29946591696707,2.29934745801405,2.29933561232633
3.67861204445682,2.42459247734248,2.30600930254672,2.29420493186934,2.29302507166847,2.2929070948421,2.29289529736449
3.66222895133285,2.41741986807317,2.29960042167879,2.28785969127662,2.28668619153959,2.28656885076437,2.2865571168887
3.64393856008407,2.41014990777475,2.29324930548356,2.28158757754901,2.28042197214106,2.28030542078019,2.28029376584219
3.62374252307124,2.40275754997136,2.28692915652522,2.27536167487621,2.27420548585061,2.27408987608638,2.27407831530365
3.60165132736139,2.39521893607763,2.28061375280367,2.26915558182232,2.26801031332805,2.26789579555266,2.26788434396385
3.57768417577691,2.38751150439047,2.27427757133686,2.26294353612644,2.26181066843726,2.26169739065592,2.26168606306097
3.55186882446838,2.37961409149343,2.26789590525932,2.25670053314445,2.25558151682194,2.25546962406926,2.25545843497107
3.52424138220854,2.37150702650396,2.26144497490603,2.25040243839469,2.24929868859672,2.24918832236772,2.24917728591525
3.49484607531033,2.36317221840116,2.25490203337978,2.24402609472159,2.24293898566979,2.24283028336671,2.24281941329967
3.4637349806202,2.35459323639844,2.248245466958,2.23754942446624,2.23648028408893,2.23637337848567,2.23636268808096
3.43096772772304,2.34575538304012,2.24145489044337,2.23095152678744,2.22990163155873,2.22979665028484,2.22978615230496
3.39661117054072,2.33664575946558,2.23451123726795,2.22421276998081,2.22318333998023,2.22308040502696,2.22307011167058
3.36073902804283,2.32725332214194,2.2273968438871,2.21731487836051,2.21630707258038,2.21620629983148,2.21619622268659
3.32343149384085,2.31756893033596,2.22009552779705,2.21024101305041,2.20925592497956,2.20915742376976,2.20914757376945
3.28477481494938,2.30758538367469,2.21259265840489,2.20297584590998,2.202014499422,2.20191837212584,2.20190875950723
3.24486084083241,2.29729744931047,2.20487521998168,2.1955056258048,2.19456897137703,2.19447531303084,2.19446594729727
3.20378654485703,2.28670187842514,2.19693186602327,2.18781823651238,2.18690714779833,2.1868160457575,2.18680693564423
3.16165352127819,2.27579741204199,2.1887529645057,2.17990324570685,2.17901851648052,2.17893005011395,2.17892120355767
3.11856746171974,2.26458477632769,2.18033063371885,2.1717519446591,2.17089428614498,2.1708085265681,2.17079995068016
3.07463761572213,2.25306666773313,2.17165876856103,2.16335737848913,2.16252741708694,2.1624444269342,2.16243612797789
3.02997624020879,2.24124772842784,2.1627330573513,2.15471436698653,2.15391264239581,2.1538324756331,2.15382445900492
2.9846980427082,2.22913451252566,2.15355098934745,2.14581951615388,2.14504647990019,2.1449691816775,2.14496145189237
2.93891962288326,2.21673544358926,2.14411185323819,2.13667122071715,2.13592723507917,2.13585284162324,2.13584540230382
2.8927589164434,2.20406076385397,2.13441672691114,2.12726965788812,2.12655499522333,2.12648353377019,2.12647638764009
2.84633464493405,2.19112247554964,2.12446845879299,2.11761677266522,2.1169316151308,2.11686310389783,2.11685625277885
2.79976577430093,2.1779342746405,2.11427164103107,2.10771625493559,2.10706069460064,2.10699514279775,2.10698858761098
2.75317098458651,2.16451147726528,2.10383257475046,2.09757350860771,2.09694754795232,2.09688495583179,2.09687869660259
2.70666815268482,2.15087093915125,2.09315922759398,2.08719561297546,2.08659916577159,2.08653952471609,2.0865335605829
2.66037384978284,2.13703096830048,2.08226118374182,2.07659127650151,2.07602416906962,2.07596746171786,2.07596179094475
2.61440285495195,2.12301123129879,2.07114958662022,2.06577078321611,2.06523275605047,2.06517895645961,2.06517357645254
2.56886693855584,2.10883265367116,2.05983707454248,2.05474593195787,2.05423664171132,2.05418571555539,2.05418062288202
2.52387702341531,2.09451731478799,2.04833770957794,2.04352996873133,2.04304899054873,2.04300089535191,2.04299608576497
2.47953941699182,2.08008833790411,2.03666690000667,2.03213751251717,2.03168434270403,2.03163902810741,2.03163449657135
2.43595723326991,2.06556977597602,2.02484131678255,2.02058447493408,2.020158533945,2.02011594200537,2.02011168272623
2.39322966830579,2.05098649394549,2.01287880448601,2.00888797421214,2.00848860994118,2.00844867545999,2.00844468191829
2.35145162332411,2.03636404819619,2.00079828729555,1.99706624398678,1.99669273534001,1.99665538622051,1.99665165120702
2.3107133709525,2.0217285638856,1.98861967053916,1.98513853745825,1.98479009818717,1.98475525581772,1.98475177147169
2.27110025167048,2.00710661083042,1.97636373840333,1.97312502748192,1.972800810255,1.97276838991611,1.97276514776604
2.23269239727385,1.99252507858723,1.96405204837953,1.96104670316062,1.96074580384959,1.96071571514249,1.96071270614899
2.19556448207221,1.97801105132749,1.95170682301946,1.94892526350543,1.94864672566228,1.94861887295652,1.94861608755703
2.15978550256827,1.96359168306388,1.93935083955513,1.93678300871878,1.9365258282192,1.93650011111694,1.93649753927218
2.12541858557109,1.94929407374937,1.9270073179219,1.92464272963813,1.92440585946723,1.92438217328176,1.92437980452356
2.09252082428913,1.93514514674286,1.91469980770643,1.91252759586327,1.91230995101959,1.9122881872656,1.91228601074598
2.06114314183139,1.9211715281182,1.90245207452781,1.90046104307786,1.90026150557152,1.90024155246492,1.90023955700598
2.03133018150804,1.90739942828424,1.89028798635171,1.88846666006653,1.88828408398808,1.88826582695278,1.88826400109744
2.00312022330631,1.89385452638025,1.87823140023166,1.87656807592428,1.87640129256065,1.87638461474009,1.87638294680324
1.97654512592959,1.88056185790933,1.86630604996931,1.86478884795158,1.86463667092574,1.86462145369682,1.8646199318167
1.9516302938211,1.86754570606936,1.85453543518293,1.85315235072623,1.85301358113758,1.85299970462466,1.85299831681422
1.928394668636,1.85482949723227,1.84294271226879,1.84168166683936,1.84155509838186,1.84154244196846,1.8415411761666
1.90685074466238,1.84243570100671,1.83155058773245,1.83039947977527,1.83028390381066,1.8302723466468,1.83027119076904
1.88700460771335,1.83038573529581,1.82038121435377,1.8193279694031,1.81922217996718,1.81921160146992,1.8192105434585
1.8688559970154,1.81869987673002,1.80945609063092,1.80848871053123,1.80839150925135,1.80838178959654,1.80838081746953
1.85239838960197,1.80739717681801,1.79879596392537,1.79790257495296,1.79781277585594,1.79780379645891,1.79780289835836
1.83761910668988,1.79649538411725,1.78842073770206,1.78758963738618,1.78750607157632,1.78749771555973,1.78749687979837
1.8244994414753,1.78601087268369,1.77834938322808,1.77756908568002,1.77749060586828,1.7774827585149,1.77748197362149
1.81301480774121,1.77595857701826,1.76859985606184,1.76785913563121,1.7677846204972,1.76777716968616,1.76777642444906
1.80313490862591,1.76635193368977,1.75918901763258,1.75847695072165,1.75840530909172,1.75839814571626,1.75839742922522
1.79482392486632,1.75720282977942,1.75013256217955,1.74943856705872,1.74936874188431,1.7493617602496,1.74936106193556
1.78804072180202,1.74852155826177,1.74144494929147,1.74075882377137,1.74068979589329,1.74068289409279,1.74068220376549
1.78273907440534,1.74031678041182,1.73313934226031,1.73245129908841,1.73238209077368,1.73237517104284,1.73237447892619
1.7788679095885,1.73259549530467,1.72522755243814,1.72452825230028,1.72445793053964,1.72445089958563,1.72445019635069
1.7763715650245,1.72536301645356,1.71771998976277,1.7170005717818,1.71692825133718,1.71692102064357,1.71692029743903
1.77519006370141,1.71862295561197,1.71062561959434,1.70987772923128,1.70980257542245,1.70979506152805,1.70979431000806
1.77525940340489,1.71237721374434,1.70395192598254,1.70316774025076,1.70308897147818,1.70308109622888,1.70308030857832
1.77651186028734,1.7066259791479,1.69770488146008,1.69687713139133,1.69679402137622,1.69678571214949,1.69678488110634
1.77887630563284,1.70136773268381,1.69188892343356,1.69101091372007,1.69092279347036,1.69091398337148,1.69091310224648
1.78227853486366,1.69659926004968,1.6865069372171,1.68557256299128,1.68547882247697,1.68546945050665,1.68546851320006
1.78664160775844,1.69231567099819,1.68156024572762,1.68056400643604,1.68046409597529,1.6804541071683,1.68045310818375
1.79188619876677,1.68851042537819,1.67704860583312,1.6759856161791,1.67587904753144,1.67586839306588,1.67586732752131
1.79793095621302,1.68517536584609,1.67297021131836,1.67183620925825,1.67172255642343,1.67171119370065,1.67171005733628
1.80469286908838,1.68230075706843,1.66932170240495,1.66811305419515,1.66799195391725,1.66797984661223,1.66797863579563
1.81208764003799,1.67987533120967,1.66609818173701,1.66481188404026,1.66468303601803,1.66467015410044,1.6646688658286
1.82003006306338,1.67788633947541,1.66329323671823,1.66192691578971,1.66179008259522,1.66177640232126,1.66177503421981
1.82843440438294,1.67631960945879,1.66089896806256,1.65945087604775,1.65930588275644,1.65929138663189,1.65928993695139
1.83721478482527,1.6751596080177,1.6589060243983,1.65737503278582,1.65722176632255,1.65720644303734,1.65720491064671
1.84628556207534,1.67438950939123,1.65730364274379,1.65568923302774,1.65552764123397,1.65551148556894,1.65550986994619
1.8555617110508,1.67399126824735,1.65607969465299,1.65438194626993,1.65421203669883,1.65419504940524,1.65419335062539
1.86495920065585,1.67394569733669,1.65522073780949,1.65344031342548,1.65326215187241,1.653244339525,1.65324255824539
1.87439536514257,1.67423254941208,1.65471207282845,1.65285020106197,1.65266390983885,1.65264528466333,1.65264342210635
1.88378926830527,1.67483060305805,1.65453780500751,1.65259626068342,1.65240201664663,1.65238259632245,1.65238065425587
1.8930620587398,1.67571775205925,1.65468091074903,1.65266199278838,1.65246002513068,1.65243983257027,1.65243781328511
1.90213731441915,1.67687109792252,1.65512330835827,1.65302981541788,1.65282040323552,1.65279946634107,1.6527973726273
1.91094137486797,1.67826704515284,1.65584593290437,1.65368113688841,1.65346460653599,1.6534429579349,1.65344079305501
1.91940365926171,1.6798813988703,1.65682881481371,1.65459643238849,1.65437315463439,1.65435083139489,1.65434859905542
1.9274569688323,1.68168946434338,1.65805116184963,1.65575532410025,1.65552571109661,1.65550275442482,1.65550045874607
1.93503777203113,1.68366614800299,1.65949144411681,1.65713666449228,1.65690116657416,1.65687762149402,1.65687526697808
1.94208647098174,1.68578605949377,1.66112748171534,1.65871862241571,1.6584777247448,1.65845363976249,1.65845123125963
1.94854764784879,1.68802361431227,1.66293653465727,1.66047877162295,1.66023299069172,1.66020841744614,1.66020596011992
1.95437028985662,1.690353136578,1.66489539464801,1.66239418131742,1.66214406133038,1.66211905423134,1.66211655352237
1.95950799180845,1.69274896148168,1.66698047832611,1.66444150833334,1.6641876174826,1.66416223333839,1.66415969492713
1.96391913508525,1.69518553695568,1.66916792154877,1.6665970905374,1.6663400171899,1.66631431482613,1.66631174459476
1.96756704224032,1.6976375241152,1.67143367430496,1.66883704103813,1.66857738985282,1.66855142972412,1.66854883371772
1.97042010644994,1.70007989602404,1.67375359583526,1.67113734278549,1.67087573077848,1.67084957457513,1.67084695896234
1.97245189523011,1.70248803434638,1.67610354953666,1.6734739431407,1.67321099571704,1.6731847059682,1.67318207700154
1.97364122798369,1.70483782345625,1.67845949723049,1.67582284799647,1.67555919496722,1.67553283464269,1.67553019861874
1.97397222709832,1.70710574158745,1.68079759237495,1.67816021502931,1.67789648663258,1.67787011874494,1.67786748196458
1.97343434247304,1.70926894862115,1.6830942718077,1.68046244566902,1.68019926861368,1.68017295582276,1.68017032455157
1.97202234950807,1.71130537012373,1.68532634561001,1.68270627537599,1.68244426892658,1.68241807314796,1.68241545357714
1.96973632074763,1.71319377726502,1.68747108469273,1.68486886182392,1.68460863394516,1.68458261596476,1.6845800141725
1.96658157151754,1.71491386226711,1.6895063057142,1.68692787059534,1.68667001417429,1.68664423327054,1.68664165518433
1.9625685800479,1.71644630905508,1.6914104529525,1.68886155800837,1.68860664717178,1.68858116074747,1.68857861210724
1.95771288271436,1.71777285880452,1.693162676769,1.69064885070647,1.6903974372506,1.69037230047593,1.69036978679834
1.9520349451692,1.71887637010634,1.69474290831626,1.69226942165896,1.69202203160836,1.69199729707681,1.6919948236209
1.94556001026447,1.71974087349564,1.69613193016185,1.69370376223669,1.69346089254803,1.69343660994683,1.693434181681
1.93831792379263,1.72035162012082,1.69731144251994,1.69493325004784,1.69469536547368,1.6946715812702,1.69466920284091
1.9303429391854,1.72069512435835,1.69826412480453,1.69594021223878,1.69570774236595,1.69568449951161,1.69568217521372
1.92167350241753,1.72075920021014,1.69897369224196,1.69670798398912,1.69648132046489,1.69645865811783,1.69645639186689
1.91235201845814,1.7205329913523,1.6994249473055,1.69722096195365,1.6970004559124,1.6969784091801,1.69697620448664
1.90242460069819,1.72000699473691,1.69960382576164,1.69746465243029,1.69725061213192,1.69722921183516,1.69722707178104
1.89194080485665,1.71917307768156,1.69949743714494,1.69742571406017,1.69721840275067,1.69719767520955,1.69719560242659
1.88095334893137,1.71802448841496,1.69909409950747,1.69709199489378,1.6968916288971,1.69687159574028,1.6968695923912
1.86951782081128,1.71655586008006,1.69838336831782,1.69645256368661,1.69625931073579,1.69623998873363,1.69623805649532
1.8576923752055,1.71476320822969,1.69735605941512,1.69549773531674,1.69531171313105,1.69529311405331,1.69529125410265
1.84553742157163,1.71264392188211,1.6960042659536,1.69421909024745,1.69404036536099,1.69402249585967,1.69402070886176
1.83311530473971,1.71019674823628,1.69432136930399,1.69260948798805,1.69243807483531,1.69242093635158,1.69241922245066
1.82048997993113,1.70742177117812,1.69230204390886,1.69066307453681,1.69049893479216,1.69048252349366,1.69048088230646
1.80772668386249,1.70432038373911,1.68994225611967,1.68837528382047,1.68821832600282,1.68820263274162,1.68820106335343
1.79489160360421,1.70089525469821,1.68723925707321,1.68574283317503,1.68559291250948,1.68557792280909,1.68557642377237
1.78205154483305,1.69715028954616,1.68419156969569,1.68276371294244,1.68262063148176,1.68260632554924,1.68260489488483
1.76927360107697,1.69309058605751,1.68079896995109,1.67943717028753,1.67930067728996,1.67928703005375,1.67928566525467
1.75662482550138,1.6887223847411,1.67706246247951,1.67576368736754,1.67563347992755,1.67562046110053,1.67561915913823
1.74417190672778,1.6840530144629,1.67298425079805,1.67174495401484,1.6716206779417,1.67160825210902,1.67160700944225
1.73198085011142,1.67909083355643,1.66856770226328,1.66738383511973,1.66726508605783,1.66725321278895,1.66725202537487
1.72011666583281,1.67384516675579,1.66381730801907,1.66268433292548,1.66257065770915,1.66255929169327,1.66255815500107
1.70864306508261,1.6683262383034,1.65873863817685,1.65765154447198,1.6575424427063,1.65753153391048,1.65753044293713
1.69762216553843,1.66254510160019,1.65333829249731,1.65229161444625,1.65218654030455,1.65217603415338,1.65217498344164
1.68711420724962,1.65651356577868,1.64762384686232,1.64661168371903,1.64651004794662,1.64649988552261,1.64649886918105
1.67717727996082,1.65024411959046,1.64160379584437,1.64061983386561,1.64052100597842,1.64051112424182,1.64051013596679
1.66786706281929,1.64374985300818,1.63528749169666,1.63432502798571,1.63422833865166,1.63421867067857,1.63421770377803
1.65923657732578,1.63704437694813,1.62868508010172,1.62773704815259,1.62764179174288,1.62763226698036,1.62763131439938
1.65133595430378,1.63014174152389,1.62180743302841,1.62086642983472,1.62077186713133,1.62076241166811,1.62076146601594
1.64421221558002,1.62305635324317,1.61466607905758,1.613724393644,1.61362975468934,1.61362029154075,1.61361934511931
1.63790907098877,1.61580289155952,1.60727313154468,1.60632277477399,1.60622726184783,1.60621771125349,1.60621675608713
1.63246673123633,1.60839622518844,1.59964121499382,1.59867395049815,1.59857674120695,1.59856702093962,1.59856604880602
1.62792173708901,1.60085132859255,1.59178339002157,1.59079076610328,1.59069101656622,1.5906810422504,1.59068004471242
1.62430680527932,1.59318319903423,1.58371307729121,1.58268645963599,1.58258330775208,1.58257299319067,1.58257196162903
1.6216506914607,1.58540677458591,1.5754439807976,1.5743745858408,1.57426715462123,1.57425641212873,1.57425533777529
1.61997807048056,1.57753685347772,1.56699001088111,1.56586893966754,1.5657563406172,1.56574508135783,1.56574395532943
1.61930943418612,1.56958801515077,1.55836520734514,1.55718347972244,1.55706481625468,1.55705295058381,1.5570517639164
1.61966100692471,1.56157454337089,1.54958366304599,1.54833225203235,1.54820662290103,1.54819406070831,1.54819280439129
1.62104467885281,1.55351035174268,1.54065944831618,1.53932931448478,1.5391958172179,1.53918246827063,1.53918113328112
1.62346795712197,1.54540891194777,1.53160653657331,1.53018866229816,1.53004639661753,1.53003217090253,1.53003074823964
1.62693393496806,1.53728318501374,1.52243873145571,1.5209241548664,1.52077222607803,1.52075703414066,1.52075551485933
1.63144127868919,1.52914555590169,1.51316959581377,1.51154944431024,1.51138696665073,1.51137071992949,1.51136909517394
1.63698423245893,1.52100777168096,1.50381238287225,1.50207790605515,1.50190400597949,1.5018866171347,1.50188487817137
1.64355264088274,1.51288088353935,1.49437996986406,1.49252257174081,1.49233639113765,1.49231777437299,1.4923159126226
1.65113198916713,1.50477519285596,1.48488479441961,1.4828960647518,1.48269676407288,1.48267683544825,1.48267484251716
1.65970346073212,1.49670020154224,1.47533879397914,1.47321053864283,1.47299729993357,1.47297597766809,1.47297384537855
1.66924401205687,1.48866427471082,1.46575334847698,1.46347761871359,1.46324964853273,1.46322685329666,1.46322457371603
1.67972646450616,1.48067576805198,1.45613922652809,1.45370834697055,1.45346487918731,1.45344053438171,1.45343809985041
1.6911196128409,1.47274105923831,1.44650653532765,1.44391313069333,1.44365342915118,1.44362746117427,1.44362486433241
1.70338835006805,1.46486622821428,1.43686467445415,1.43410169480366,1.43382505584086,1.43379739433993,1.43379462815253
1.7164938082352,1.45705620353273,1.42722229374595,1.42428303821473,1.42398879303193,1.42395937114018,1.4239564289208
1.73039351472131,1.44931490683712,1.41758725540033,1.41446539431745,1.41415291118436,1.41412166574139,1.41411854117423
1.74504156351805,1.44164524698403,1.40796660042234,1.40465619573968,1.40432488203265,1.40429175378823,1.40428844094849
1.76038880093625,1.43404910695795,1.39836651952986,1.39486204349266,1.39451134755664,1.39447628135685,1.3944727747293
1.77638302510926,1.42652733652714,1.38879232859917,1.3850886805976,1.38471809342626,1.38468103838145,1.38467733287731
1.79296919859919,1.41907975156797,1.37924844871395,1.37534097026387,1.37495002699291,1.37491093662696,1.37490702759877
1.81008967334487,1.41170513903375,1.36973839085909,1.36562287866867,1.36521115987784,1.36516999225836,1.36516587551299
1.8276844271216,1.40440126689576,1.36026474527918,1.35593746236686,1.35550459518738,1.35546131303637,1.35545698484611
1.8456913106131,1.39716489884817,1.35082917550054,1.34628686033815,1.34583251936291,1.34578709014775,1.34578254725941
1.86404630412707,1.38999181366396,1.34143241699458,1.33667229065827,1.33619619865311,1.33614859465766,1.33614383429966
1.88268378291758,1.38287682905079,1.33207428043997,1.32709405176006,1.32659598017528,1.32654617855097,1.32654119843848
1.90153679001129,1.37581382983637,1.32275365952073,1.31755152823011,1.31703129751212,1.31697928030912,1.31697407864715
1.92053731537185,1.36879580032322,1.31346854317821,1.30804320106702,1.30750068077113,1.30744643494958,1.3074410104341
1.9396165801775,1.36181486066236,1.30421603221531,1.29856666230829,1.29800177101405,1.29794528843558,1.2979396402527
1.95870532493334,1.35486230709526,1.2949923601333,1.28911863391398,1.28853133894575,1.28847261634547,1.28846674416862
1.97773410009177,1.34792865590097,1.28579291806371,1.27969499077753,1.27908530773332,1.27902434667276,1.27901825065798
1.99663355781386,1.3410036908641,1.27661228364057,1.27029078771692,1.26965877980963,1.26959558661081,1.26958926739016
2.0153347434713,1.3340765140529,1.26744425364217,1.26090029028268,1.26024606749847,1.26018065315976,1.26017411183292
2.03376938546424,1.32713559966693,1.25828188021608,1.25151700920382,1.2508407272831,1.25077310737726,1.25076634550134
2.051870181915,1.32016885068485,1.24911751048642,1.24213373827767,1.24143559752483,1.24136579208003,1.24135881165765
2.06957108279229,1.31316365801765,1.23994282932897,1.23274259549594,1.23202283942469,1.23195087278909,1.23194367625483
2.08680756602531,1.30610696185262,1.23074890508682,1.22333506718617,1.22259398100809,1.22251988169862,1.22251247190394
2.10351690618228,1.29898531486034,1.22152623798793,1.21390205493596,1.21313996390013,1.21306376443654,1.21305614463314
2.11963843431382,1.29178494693064,1.21226481101514,1.20443392505627,1.20365119264885,1.20357292937367,1.20356510319553
2.135113787598,1.28449183110265,1.20295414296991,1.19492056033063,1.19411758634344,1.19403729922888,1.19402927067292
2.14988714747082,1.27709175035795,1.19358334346286,1.18535141378796,1.18452863226586,1.18444636470853,1.18443813811411
2.16390546498304,1.26957036495226,1.18414116955699,1.17571556422979,1.17487344130688,1.17478923991154,1.17478081993881
2.17711867219113,1.26191327996803,1.1746160837837,1.16600177323602,1.16514080487136,1.16505471922447,1.16504611083173
2.18947987846645,1.25410611277782,1.16499631324747,1.15619854336867,1.15531925299228,1.15523133542666,1.15522254384685
2.20094555069176,1.2461345601138,1.15526990953139,1.14629417728905,1.14539711336956,1.14530741872123,1.14529844943758
2.21147567640689,1.23798446444343,1.14542480911427,1.13627683750195,1.13536257104731,1.13527115640557,1.13526201512667
2.22103390906577,1.22964187935469,1.13544889400934,1.12613460643874,1.12520372844173,1.12511065289384,1.12510134552802
2.22958769467322,1.22109313365744,1.12533005233536,1.11585554659226,1.11490866543271,1.11481398980411,1.11480452243356
2.23710837918197,1.21232489391052,1.11505623853344,1.10542776041752,1.10446549923317,1.10436928582468,1.10435966467908
2.24357129614637,1.2033242250893,1.10461553294599,1.09483944971555,1.09386244375364,1.09376475607666,1.09375498750678
2.24895583424912,1.19407864911495,1.09399620047969,1.08407897422207,1.08308786818376,1.08298877069478,1.08297886114589
2.25324548443953,1.18457617752814,1.08318674808021,1.07313490912846,1.0721303545179,1.07202991235351,1.07201986833888
2.2564278665451,1.17480544670244,1.0721759807544,1.06199610126921,1.06097875375936,1.06087703247288,1.06086686054747
2.25849473534223,1.16475566356453,1.06095305588422,1.05065172371896,1.04962224054573,1.04951930584666,1.04950901258106
2.25944196619535,1.1544167112217,1.04950753558705,1.03909132855121,1.03805036594739,1.03794628344497,1.03793587539973
2.25926952049501,1.14377918158232,1.03782943688844,1.02730489752206,1.02625310820242,1.02614794315413,1.02613742685465
2.25798139124495,1.13283441555692,1.02590927948549,1.01528289045392,1.0142209211622,1.01411473822858,1.01410412014056
2.2555855292637,1.12157453990646,1.01373813089298,1.00301629110751,1.00194478023586,1.00183764324252,1.00182692974818
2.25209375057769,1.10999250036541,1.00130764877877,0.990496650344211,0.989416225635187,0.989308197343026,0.989297394718142
2.24752162568879,1.09808209078032,0.988610120310525,0.977716126396035,0.976627402736687,0.976518544621438,0.976507659013273
2.24188835150013,1.08583797817817,0.975638498351981,0.964667522076323,0.963571099393451,0.963461471435236,0.963450508841503
2.23521660677705,1.07325572370593,0.96238643436434,0.951344318780801,0.950240780045932,0.950130440529824,0.950119406778757
2.22753239210737,1.06033179938401,0.948848307885838,0.93774070714611,0.936630616497981,0.936519621826324,0.936508522557895
2.21886485540341,1.04706360063124,0.935019252480808,0.923851614250636,0.922735515242534,0.922623919759726,0.922612760408127
2.20924610405917,1.03344945454209,0.920895178068429,0.909672727261006,0.908551141239469,0.908438997069878,0.90842778284732
2.19871100493809,1.01948862391976,0.906472789560115,0.895200513446172,0.894073938066913,0.893961294966526,0.893950030848397
2.18729697341977,1.00518130709108,0.891749601753942,0.880432236500067,0.879301144386325,0.879188049608621,0.879176740320084
2.17504375277813,0.990528633550207,0.876723950453641,0.865365969133021,0.864230806680624,0.864117304857118,0.864105954861162
2.16199318519833,0.975532655499421,0.861394999799184,0.850000601911025,0.848861788243889,0.84874792127972,0.848736534766704
2.14818895514072,0.960196335374967,0.845762745814945,0.834335848341323,0.833193774420105,0.833079581404941,0.833068162283715
2.13367640926269,0.944523529466027,0.829828016200655,0.818372246221357,0.817227274107482,0.817112791241936,0.817101343132446
2.1185022334713,0.928518967752852,0.813592466408703,0.802111155286934,0.800963617563149,0.800848878100831,0.800837404328367
2.10271425517194,0.912188230107861,0.797058572069512,0.785554751213484,0.784404950561422,0.78428998476676,0.784278488357705
2.08636117561503,0.895537719019552,0.780229617844521,0.768706016041967,0.767554224976547,0.767439060098199,0.767427543777367
2.06949232069337,0.878574629014491,0.763109682802917,0.751568725118007,0.750415185877498,0.750299846137366,0.750288312326925
2.05215739132765,0.861306912966262,0.745703622434692,0.734147430649272,0.732992355239241,0.732876861836886,0.732865312656796
2.03440621580861,0.843743245493293,0.728017047427844,0.716447442001452,0.715291012390152,0.715175383522282,0.715163820792237
2.01628850553099,0.825892983658802,0.710056299351973,0.698474802868146,0.697317171329911,0.697201422224763,0.69718984746762
1.99785440927119,0.807766125196454,0.691828423404053,0.680236265463401,0.679077555066326,0.678961698032377,0.678950112479045
1.97915150464099,0.78937326449422,0.673341138384508,0.661739261898645,0.660579567131786,0.66046361162048,0.660452016216172
1.96022813954042,0.770725546576718,0.654602804083141,0.642991872917211,0.641831260452232,0.641715213134097,0.641703608545968
1.94113122188317,0.751834619332423,0.635622386264501,0.624002794170276,0.622841303751705,0.622725168605354,0.622713555231369
1.92190641552333,0.732712584237231,0.616409419451323,0.604781300227486,0.603618945685213,0.603502724098575,0.60349110207765
1.90259793691657,0.713371945829102,0.596973967712589,0.58533720652347,0.584173976900782,0.584057667783853,0.584046037007126
1.8832483654175,0.693825560190736,0.577326583668979,0.565680829448873,0.564516690238584,0.564400290147002,0.564388650270189
1.86389846399151,0.674086582697609,0.557478265934098,0.545822944799712,0.544657839280831,0.544541342549498,0.544529693006259
1.84458701184624,0.654168415287942,0.537440415213716,0.525774744803923,0.52460859547068,0.52449199435662,0.524480334372822
1.82535064953822,0.634084653508883,0.517224789288044,0.505547793946772,0.504380504021704,0.504263788855309,0.504252117464186
1.80622373697595,0.613849033589563,0.496843457103761,0.485153983819162,0.483985438841548,0.48386859818538,0.48385691424338
1.7872382247435,0.593475379786909,0.476308752202663,0.464605487213546,0.463435556694351,0.463318577508584,0.46330687971192
1.76842354799611,0.572977552244015,0.455633225713113,0.443914711691802,0.442743250826069,0.442626118639671,0.442614405541446
1.74980649891673,0.552369395593848,0.4348295991284,0.423094252848017,0.421921104275512,0.421803803362233,0.421792073390037
1.7314111717777,0.531664688532792,0.413910717093007,0.4021568474863,0.400981843091214,0.400864356649517,0.400852608123401
1.71325887114146,0.510877094579805,0.392889500413576,0.381115326930317,0.379938289670714,0.379820600006635,0.379808831157417
1.69536805984179,0.490020114226735,0.371778899506332,0.359982570676247,0.358803316433964,0.358685405146068,0.358673614133831
1.67775431490474,0.469107038675098,0.350591848486338,0.33877146059537,0.337589800037261,0.337471648202686,0.337459833135355
1.6604302984601,0.448150905342809,0.329341220097136,0.317494835885717,0.316310576327083,0.316192164687826,0.316180323639816
1.64340574306929,0.427164455313234,0.308039781671336,0.296165448964999,0.294978396226255,0.294859705374776,0.294847836405536
1.62668745125175,0.406160092885512,0.286700152304095,0.27479592248849,0.27360588273634,0.273486893299617,0.273474994472053
1.61027930899317,0.385149847372778,0.265334761412158,0.253398707666822,0.252205489231426,0.252086182052611,0.252074251451239
1.5941823129789,0.364145337281397,0.243955808841091,0.231986044049021,0.230789459208809,0.230669815525656,0.230657851274448
1.57839461124734,0.343157736990444,0.222575226672938,0.210569920925787,0.209369787652043,0.209249789271306,0.209237789551117
1.56291155691027,0.322197746036916,0.201204642882863,0.189162040497544,0.187958184150992,0.187837813618026,0.18782577668356
1.54772577454102,0.301275561097845,0.1798553469392,0.167773782940467,0.166566037912672,0.166445278675504,0.16643320287174
1.53282723878792,0.280400850746343,0.158538257535798,0.146416173492381,0.145204384784941,0.145083221352155,0.145071105130106
1.51820336472775,0.259582733044237,0.137263892485235,0.125099851668561,0.123883876403599,0.123762294495356,0.12375013642717
1.50383910943249,0.23882975601989,0.116042340913626,0.103835042705374,0.102614751561312,0.102492738252823,0.102480537046157
1.48971708418226,0.218149881065512,0.0948832378274154,0.0826315313177639,0.0814068098845455,0.0812843537416009,0.0812721082531556
1.47581767671841,0.197550469274444,0.0737957411179527,0.0614986378439977,0.0602693878927474,0.0601464790986253,0.0601341883468173
1.46211918289324,0.177038270725378,0.0527885110620856,0.0404451968391007,0.0392113375013199,0.0390879679746609,0.0390756311514561
1.44859794703719,0.156619416706826,0.0318696923632095,0.0274748643599459,0.0275610036302724,0.0275696156930488,0.0275704769161645
1.43522851033047,0.136299414862384,0.0281361252984993,0.0289970486856589,0.0290831854529567,0.0290917972472066,0.0290926584432418
1.42198376643523,0.116083160924316,0.0296516348368325,0.0305128907751661,0.0305990596209033,0.0306076746044408,0.0306085361190179
1.40883512361481,0.0959748916538772,0.0311608746363986,0.0428153415632588,0.0440680640520643,0.0441933190289101,0.0442058443891687
1.39575267254095,0.0759782498890093,0.0507774089032363,0.0633571854238652,0.0646146267840473,0.064740353425542,0.0647529259502089
1.38270535896651,0.0560962573068725,0.0711509771452885,0.0837776513830503,0.085039769092153,0.0851659631451447,0.0851785824089242
1.36966116042093,0.0363313294764255,0.0913987729748486,0.104071691829036,0.105338420575346,0.105465075508586,0.105477740858375
1.35658726606916,0.0284952252893878,0.111516546493469,0.124234824680499,0.125506076018329,0.12563318298801,0.125645893539483
1.34345025886119,0.0299567881353421,0.131500614265841,0.144263131977924,0.14553879409376,0.145666341920124,0.145679096555355
1.33021629908972,0.0314121467310483,0.151347854387071,0.164153256061003,0.165433193650149,0.165561168805147,0.165573966171407
1.31685130846765,0.0415298984246069,0.171055699204704,0.183902393393904,0.185186447647067,0.185314834253014,0.185327672762627
1.30332115383525,0.0606935162820819,0.190622125771048,0.203508286109548,0.204796274808166,0.204925054647273,0.204937932478571
1.28959182960944,0.0797374777958729,0.21004564411017,0.222969211352494,0.224260929071246,0.224390081605829,0.224402996705168
1.27562963809432,0.098663152563789,0.229325283391434,0.242283968508055,0.243579186922474,0.243708689325741,0.243721639410577
1.26140136678354,0.117472360994717,0.248460576109127,0.261451864412873,0.262750332709697,0.262880159906699,0.262893142469694
1.24687446180177,0.136167346506523,0.26745154037443,0.280472696649098,0.28177414203638,0.281904266755053,0.281917279069162
1.23201719665286,0.154750746314116,0.286298660432131,0.299346735030709,0.300650863344552,0.300781256176322,0.300794295300868
1.21679883546874,0.173225560965331,0.305002865520402,0.318074701396485,0.319381197800706,0.319511827270437,0.319524890058107
1.20118978998361,0.191595122785969,0.323565507196736,0.336657747829246,0.337966277604032,0.33809711024886,0.338110193353562
1.1851617694934,0.209863063397481,0.341988335257823,0.355097433425761,0.356407642841014,0.356538643297627,0.356551743183248
1.16868792310054,0.228033010892877,0.360273472384916,0.373395699745807,0.374707217014547,0.374838348114482,0.374851461064399
1.15174297358836,0.246109633569283,0.378423390530956,0.391554845072297,0.392867281379247,0.392998504251697,0.393011626379062
1.13430334231803,0.264096857228488,0.396440871930294,0.409577497617292,0.410890448217417,0.411021722399066,0.411034849657789
1.11634726459275,0.281999305978381,0.41432900058642,0.42746658781098,0.428779633192736,0.428910916743993,0.42892404494036
1.09785489498988,0.299821603164051,0.432091113820402,0.445225319812525,0.44653802691995,0.446669276547151,0.446682401352044
1.07880840221951,0.317568462878229,0.449730783162246,0.462857142382371,0.464169065890509,0.464300237073352,0.464313354035
1.05919205312975,0.335244659441064,0.467251782051052,0.480365719256652,0.481676402894073,0.481807450017837,0.481820554575035
1.03899228554116,0.352854992879088,0.484658055173499,0.497754899163654,0.499063877076087,0.49919475356796,0.499207841063682
1.01819776965831,0.370404255219741,0.501953687962076,0.515028685621948,0.516335483770839,0.516466142239681,0.516479207935084
0.996799457871374,0.38789719760873,0.519142876074801,0.532191206658427,0.533495344248053,0.533625736627084,0.533638775715734
0.974790622827951,0.405338498275518,0.536229894947425,0.549246684582688,0.55054767550946,0.550677753201092,0.550690760823514
0.952166883721287,0.422732731422035,0.553219069580507,0.566199405951607,0.567496760269273,0.56762647429161,0.567639445549865
0.928926220807926,0.440084337151659,0.570114744712192,0.583053691855451,0.584346917249713,0.584476218383932,0.584489148356399
0.905068978233005,0.457397592560726,0.58692125550812,0.599813868653027,0.601102471919224,0.601231310857302,0.601244194613433
0.880597855306236,0.474676584106348,0.603642898891656,0.61648423927955,0.617767727797221,0.617896055289316,0.617908887904377
0.855517886433801,0.491925181356504,0.620283905633302,0.633069055246768,0.634346938444684,0.634474705445609,0.634487482015317
0.829836409972391,0.509147012223331,0.636848413313043,0.649572489449575,0.650844280255248,0.650971438069366,0.650984153724395
0.803563026329449,0.526345439774232,0.653340440263089,0.665998609888369,0.667263826156085,0.667390326580042,0.667402976500282
0.776709545688764,0.543523540708411,0.66976386059157,0.682351354410656,0.683609520322063,0.683735315784819,0.683747895213386
0.749289925792533,0.560684085577212,0.686122380381409,0.698634506569228,0.699885154000984,0.70001019770053,0.700022701957429
0.721320200259123,0.577829520817061,0.702419515151373,0.714851672687979,0.716094342540936,0.716218588577159,0.71623101307258
0.692818397960136,0.594961952652933,0.718658568660224,0.731006260219534,0.732240503704305,0.732363907207519,0.73237624745468
0.66380445402054,0.612083132919522,0.734842613127507,0.747101457472095,0.748326837345971,0.748449354600586,0.748461606228094
0.634300113041511,0.62919444683617,0.750974470938045,0.763140214775385,0.764356306526011,0.764477895088821,0.764490053852533
0.604328825176826,0.646296902761056,0.767056697889764,0.779125227148325,0.780331620119664,0.780452238932463,0.780464300726695
0.573915635720595,0.663391123939888,0.783091568037222,0.795058918523425,0.796255216979911,0.796374826475869,0.796386787344071
0.543087068885723,0.680477342254752,0.799081060175515,0.810943427574946,0.812129251700105,0.81224781390359,0.81225967004833
0.511871006470071,0.697555393969786,0.815026846001274,0.826780595190292,0.827955582016327,0.828073060635865,0.828084808428103
0.480296562119631,0.714624717461748,0.830930279979545,0.84257195361587,0.843735757881149,0.843852118395154,0.843863754382818
0.448393951905739,0.731684352915572,0.846792390936886,0.858318717301008,0.859471012232681,0.859586221967708,0.859597742883532
0.416194361936733,0.748732943957026,0.862613875392996,0.874021775455282,0.875162253474716,0.875276281675998,0.875287684444575
0.383729813722976,0.765768741187129,0.878395092634792,0.889681686327051,0.890810059675995,0.890922877570044,0.890934159314074
0.351033028008531,0.782789607575221,0.894136061528903,0.905298673202894,0.906414674488796,0.906526255337943,0.906537413383693
0.318137287772964,0.799793025660323,0.909836459060616,0.920872622120156,0.921976004779337,0.922086323928085,0.92209735581002
0.285076301092923,0.816776106502894,0.925495620579691,0.936403081277263,0.937493619955201,0.9376026548682,0.937613558332787
0.25188406453559,0.833735600322099,0.941112541726191,0.9518892621192,0.952966752967197,0.953074483258983,0.953085256267669
0.218594727735114,0.850667908746779,0.956685882002399,0.967330042068196,0.96839430295658,0.96850071041287,0.968511351144198
0.185242459778931,0.86756909860166,0.972213969950173,0.98272396886323,0.983774839511142,0.98387990810185,0.983890414952776
0.151861318003892,0.884434917144682,0.987694809886906,0.998069266465045,0.99910660848753,0.999210324371493,0.999220695957849
0.118485119772203,0.901260808665628,1.00312609014696,1.01336384247729,1.01438753935067,1.01448989087221,1.01450012602836
0.0851473177656602,0.918041932351539,1.01850519276993,1.02860529702849,1.02961525397527,1.0297162316527,1.0297263294304
0.0518808793023848,0.934773181320443,1.03382920457161,1.04379093305382,1.04478707684889,1.04488667335517,1.04489663302164
0,0.951449202721231,1.04909492952865,1.05891776791085,1.05990004661085,1.05999825674658,1.06000807778177
0,0.968064418794847,1.06429890240291,1.07398254625802,1.07495092885629,1.07504774951521,1.07505743160837
0,0.984613048789875,1.07943740352779,1.08898175412097,1.08993623013055,1.09003166025789,1.09004120330343
0,1.00108913664198,1.09450647467432,1.10391163406725,1.10485221303486,1.10494625357875,1.10495565767134
0,1.01748655936893,1.10950193591196,1.11876820140666,1.11969491236078,1.11978756621713,1.11979683164623
0,1.03379906937079,1.12441940337566,1.13354726133161,1.134460152168,1.13455142411906,1.13456055136275
0,1.05002030647117,1.13925430784842,1.14824442690873,1.14914356371694,1.14923346036404,1.14924245008228
0,1.06614382644372,1.15400191406677,1.16285513783115,1.16374060416593,1.16382913385659,1.16383798688399
0,1.08216312538034,1.16865734065438,1.17737467983909,1.17824657594051,1.17833374869054,1.17834246602851
0,1.09807166442612,1.18321558058886,1.19179820471484,1.19265664668131,1.19274247409218,1.19275105690068
0,1.11386289457636,1.1976715221052,1.20612075075761,1.20696586967614,1.20705036484798,1.20705881443685
0,1.12953028137277,1.21201996994,1.22033726364313,1.22116920468105,1.22125238212191,1.22126069994177
0,1.14506732727812,1.22625566682022,1.234442617573,1.23526153903572,1.23534341456737,1.23535160220023
0,1.16046760207802,1.24037331510108,1.2484316366189,1.24923770897826,1.24931829963908,1.24932635878857
0,1.17572475910345,1.25436759845893,1.26229911616807,1.26309252106582,1.26317184501117,1.26317977749264
0,1.19083256291866,1.26823320354603,1.27603984437716,1.27682077360819,1.27689885000877,1.27690665773913
0,1.20578491053007,1.28196484151614,1.28964862354333,1.29041727802339,1.29049412696208,1.2905018119494
0,1.22057585338169,1.29555726933178,1.30312029130352,1.30387688002589,1.30395252239342,1.3039600867266
0,1.2351996184513,1.30900531076679,1.31644974157477,1.3171944805606,1.31726893795064,1.31727638378885
0,1.24965062847351,1.32230387701998,1.32963194515125,1.33036505639808,1.33043835100209,1.3304456805643
0,1.26392352123658,1.33544798685943,1.34266196987653,1.34338368030939,1.3434558348118,1.34346305036629
0,1.27801316789237,1.34843278621957,1.35553500031259,1.35624554074218,1.35631657821624,1.35632368207013
0,1.29191469022054,1.3612535671774,1.36824635683075,1.36894596092284,1.36901590472754,1.36902289921658
0,1.30562347679296,1.37390578623748,1.38079151405294,1.38148041731327,1.3815492909919,1.38155617847025
0,1.31913519798888,1.38638508185966,1.3931661185761,1.3938445573547,1.3939123845353,1.39391916736559
0,1.33244581981689,1.39868729116757,1.405366005916,1.40603421643489,1.406101020733,1.40610770127666
0,1.345551616504,1.41080846578026,1.41738721661138,1.41804543401927,1.41811123894348,1.41811781955119
0,1.35844918181772,1.4227448867139,1.4292260114335,1.42987446889106,1.42993929775152,1.42994578075417
0,1.37113543909187,1.43449307830494,1.44087888565071,1.44151781344974,1.44158168927009,1.4415880769699
0,1.38360764993288,1.44604982111112,1.45234258230212,1.45297220702178,1.45303515245478,1.45304144711692
0,1.39586342158893,1.45741216375111,1.46361410443946,1.46423464814246,1.46429668538965,1.46430288923413
0,1.4079006767955,1.46857743364862,1.47469072630052,1.47530240577202,1.47536355650758,1.47536967170172
0,1.4197178030102,1.47954324665171,1.4855700033827,1.48617302941442,1.48623331471361,1.48623934336483
0,1.43131341330159,1.49030751550273,1.49624978138992,1.49684435811167,1.49690379838396,1.49690974253312
0,1.44268656984384,1.50086845713927,1.50672820403075,1.50731452829152,1.50737314321873,1.50737900483392
0,1.45383667255982,1.51122459881156,1.51700371965089,1.51758198045115,1.51763978893068,1.51764556990156
0,1.46476348164464,1.52137478300602,1.52707508668741,1.52764546466436,1.52770248475769,1.52770818689033
0,1.47546711718577,1.53131817117026,1.53694137793731,1.53750404490425,1.53756029379086,1.53756591880316
0,1.48594805551293,1.54105424623863,1.54660198363746,1.54715710217839,1.54721259611523,1.54721814563283
0,1.49620712439496,1.55058281396287,1.55605661335766,1.55660433647793,1.5566590907645,1.55666456631732
0,1.50624549730264,1.55990400305627,1.56530529671309,1.56584576754673,1.56589979649577,1.56590519951502
0,1.51606468660058,1.56901826416467,1.5743483829068,1.57488173448082,1.57493505139473,1.57494038321065
0,1.5256665356038,1.57792636768178,1.58318653911749,1.58371289417328,1.58376551132624,1.58377077316621
0,1.53505320952499,1.58662940043018,1.59182074775159,1.59234021862321,1.59239214724901,1.5923973402364
0,1.54422718536196,1.59512876123411,1.60025230258323,1.60076499113233,1.60081624141785,1.60082136657135
0,1.55319124077415,1.60342615541319,1.60848280380918,1.60898880141593,1.60903938250016,1.60904444073368
0,1.561948442,1.61152358823075,1.61651415204998,1.61701353965909,1.6170634596378,1.61706845176091
0,1.5705021308748,1.61942335733334,1.62434854133195,1.62484138955287,1.62489065548854,1.62489558220751
0,1.57885591101512,1.62712804422184,1.6319884510881,1.6324748203481,1.63252343828522,1.63252830020452
0,1.58701363324148,1.63464050479754,1.63943663721944,1.63991657796814,1.63996455295364,1.639969350578
0,1.59497938031298,1.64196385902972,1.64669612226133,1.64716967522498,1.64721701133367,1.64722174507059
0,1.60275745104864,1.64910147979374,1.65377018470196,1.65423738118576,1.65428408155048,1.65428875171328
0,1.61035234390975,1.65605698093187,1.66066234750327,1.66112320973962,1.66116927658608,1.66117388339739
0,1.61776874011602,1.66283420459035,1.66737636587685,1.66783090741744,1.66787634210339,1.66788088569901
0,1.625011486367,1.66943720789041,1.67391621436952,1.67436444051886,1.67440924357741,1.67441372401071
0,1.63208557723827,1.67587024899035,1.68028607331552,1.68072798160351,1.68077215279039,1.68077657003698
0,1.63899613732157,1.68213777259857,1.68649031471407,1.68692589540501,1.68696943374939,1.68697378771226
0,1.64574840317661,1.68824439500008,1.69253348759242,1.69296272422762,1.69300562808642,1.69300991860131
0,1.65234770516296,1.69419488865844,1.69842030291611,1.69884317288746,1.69888544000263,1.69888966684379
0,1.65879944922083,1.6999941664573,1.70415561810922,1.70457209326059,1.70461372081922,1.70461788370541
0,1.66510909866976,1.70564726564558,1.70974442124807,1.71015446850163,1.71019545319859,1.71019955179938
0,1.67128215609521,1.71115933155172,1.71519181499289,1.71559539699725,1.71563573509996,1.71563976904213
0,1.67732414539288,1.71653560113193,1.72050300032183,1.72090007611877,1.72093976353388,1.72094373240815
0,1.6832405940405,1.72178138641792,1.72568326013233,1.72607378583909,1.72611281818063,1.72611672154846
0,1.68903701566565,1.72690205792897,1.73073794277452,1.73112187227812,1.73116024493696,1.7311640823375
0,1.6947192286239,1.73190302811314,1.73567244558088,1.73604973124158,1.73608743945574,1.73609121041285
0,1.70029216755336,1.73678973488125,1.74049219845618,1.74086279181651,1.74089983074205,1.74090353477137
0,1.70576137521889,1.7415676252967,1.74520264759049,1.74556650008679,1.74560286486891,1.74560650148503
0,1.71113214135761,1.74624213948277,1.74980923935737,1.75016630303041,1.75020198887458,1.75020555759806
0,1.71640966415598,1.75081869480778,1.7543174044576,1.75466763265936,1.75470263490189,1.75470613526642
0,1.72159903298785,1.75530267040661,1.75873254236788,1.75907589046107,1.75911020463907,1.75911363619841
0,1.72670521500245,1.7596993920956,1.76306000615172,1.76339643219902,1.76343005411937,1.76343341645422
0,1.73173304219529,1.76401411773536,1.76730508768798,1.76763455312803,1.7676674789349,1.76767077165972
0,1.73668719929055,1.76825202309401,1.77147300337032,1.77179547367746,1.7718276999183,1.77183092268785
0,1.74157221245925,1.77241818826088,1.77556888032858,1.77588432565349,1.77591584934311,1.77591900185889
0,1.74639243889176,1.77651758465787,1.7795977432204,1.77990613900893,1.77993695769132,1.77994003970776
0,1.75115205725903,1.78055506269304,1.78356450163878,1.78386582922627,1.78389594103409,1.78389895236444
0,1.75585505909612,1.78453534009791,1.78747393817828,1.78776818535698,1.78779758906826,1.78780052959033
0,1.76050524113419,1.78846299098686,1.7913306971998,1.79161785875689,1.79164655384882,1.79164942351033
0,1.76510619860136,1.79234243567362,1.79513927433018,1.79541935255431,1.79544733925394,1.79545013807758
0,1.76966131950682,1.79617793127663,1.79890400673022,1.79917701188434,1.79920429121583,1.799207019304
0,1.77417350215054,1.79997356314145,1.8026290641605,1.80289501491931,1.80292158874768,1.80292424628685
0,1.77864612242935,1.80373323710465,1.80631844087178,1.80657736472179,1.80660323579293,1.80660582305768
0,1.7830817805083,1.8074606726204,1.80997594834215,1.81022788194303,1.81025305391987,1.81025557127644
0,1.78748300003365,1.81115939676652,1.81360520888028,1.81385019838596,1.81387467588053,1.8138771237901
0,1.79185208184199,1.81483273930236,1.8172096501098,1.81744775144823,1.81747154004969,1.81747391907111
0,1.79619110623557,1.8184838333591,1.82079250034637,1.821023779456,1.8210468857552,1.82104919654744
0,1.80050193400982,1.8221155943263,1.8243567848751,1.8245813178992,1.82460374950796,1.82460599283198
0,1.80478620864373,1.82573074045778,1.82790532313217,1.82812319657092,1.82814496213526,1.82814713885556
0,1.80904535939176,1.82933177856368,1.83144072679076,1.83165203760544,1.83167314681806,1.83167525790373
0,1.81328060526635,1.83292100611056,1.83496539874758,1.83517025442289,1.83519071802859,1.83519276455393
0,1.81749295987728,1.83650051151039,1.83848153300271,1.83868005156379,1.83869988136118,1.83870186450585
0,1.82168323722088,1.84007217533162,1.84199111542157,1.84218342540666,1.8422026342454,1.84220455529418
0,1.82585205803998,1.84363767236529,1.84549592536447,1.84568216575349,1.84570076752719,1.84570262786925
0,1.82999985724143,1.84719847454307,1.8489975381657,1.84917785826534,1.84919586790007,1.84919766902783
0,1.83412689180493,1.85075585467272,1.85249732844059,1.85267188772652,1.85268932116507,1.85269106467262
0,1.83823324947061,1.85431089096833,1.85599647419575,1.85616544211302,1.85618231629492,1.85618400387601
0,1.842318858042,1.85786447234485,1.85949596171484,1.85965951743728,1.85967585027478,1.85967748372047
0,1.84638349527199,1.86141730444465,1.86299659118877,1.86315492333882,1.86317073368888,1.86317231488467
0,1.8504267992855,1.86496991624104,1.8664989830568,1.86665228938706,1.86666759701954,1.86666912794222
0,1.8544482794883,1.86852266783741,1.87000358502229,1.87015207206028,1.87016689762241,1.87016838033653
0,1.85844732790937,1.87207575793495,1.8735106797041,1.87365456236199,1.87366892733938,1.87367036399333
0,1.86242323092258,1.87562923271037,1.87702039288282,1.87715989403389,1.87717382070818,1.87717521352994
0,1.86637518129212,1.87918299486331,1.88053270229848,1.88066805232223,1.88068156372563,1.88068291501825
0,1.87030229048501,1.88273681321461,1.88404744695482,1.88417888325281,1.88419200311972,1.88419331525646
0,1.87420360119331,1.88629033274163,1.88756433688343,1.88769210336795,1.88770485608378,1.88770613150302
0,1.87807810000803,1.88984308500267,1.89108296331948,1.89120730987732,1.89121972042493,1.89122096162479
0,1.88192473018682,1.89339449890048,1.89460280923974,1.8947239911734,1.89473608507723,1.89473729461001
0,1.88574240445796,1.89694391173369,1.89812326021248,1.89824153766118,1.89825334092939,1.89825452139574
0,1.8895300178035,1.90049058048416,1.90164361550807,1.90175925285107,1.90177079191582,1.90177194595882
0,1.89328646016556,1.90403369328808,1.90516309941838,1.90527636466304,1.90528766631938,1.9052887966184
0,1.89701062902079,1.90757238103833,1.90868087273311,1.90879203689033,1.90880312823372,1.90880423749817
0,1.90070144176943,1.91110572906554,1.91219604432059,1.91230538077015,1.91231628913302,1.91231738009602
0,1.90435784788653,1.91463278884565,1.91570768276113,1.91581546660953,1.91582621949708,1.91582729490903
0,1.90797884078506,1.91815258968206,1.91921482798105,1.91932133541443,1.91933196043993,1.91933302306205
0,1.91156346934158,1.92166415031142,1.92271650283615,1.92282201047094,1.92283253529081,1.92283358788862
0,1.91511084903772,1.92516649038229,1.92621172459405,1.92631650882788,1.9263269610768,1.92632800641367
0,1.91862017267213,1.92865864175808,1.92969951626607,1.92980385263146,1.92981425985774,1.92981530068842
0,1.92209072060002,1.93213965959548,1.93317891773998,1.93328308026341,1.93329346986488,1.93329450892907
0,1.92552187045958,1.9356086331526,1.93664899666671,1.93675325723542,1.93676365639619,1.93676469641221
0,1.92891310634689,1.93906469628114,1.94010885905549,1.94021348679452,1.94022392242262,1.94022496608122
0,1.93226403491203,1.94250703755992,1.94355765953347,1.94366292019523,1.9436734188616,1.94367446881981
0,1.93557437129577,1.94593491002828,1.946994611228,1.94710076659655,1.9471113544755,1.9471124133507
0,1.93884397363058,1.94934764048019,1.9504189952313,1.95052630254376,1.95053700535506,1.95053807571917
0,1.94207283183983,1.95274463828238,1.95383016961004,1.95393888099692,1.9539497239499,1.95395080832382
0,1.94526107940257,1.95612540368162,1.95722757792404,1.95733793987075,1.9573489476104,1.95735004845859
0,1.94840899803556,1.95948953556938,1.96061075722116,1.96072301005231,1.96073420660776,1.96073532633312
0,1.95151702208159,1.96283673867418,1.96397934547751,1.9640937228661,1.96410513160149,1.96410627254041
0,1.95458574224291,1.96616683015494,1.96733308845541,1.96744981695822,1.96746146052628,1.96746262494402
0,1.95761590858517,1.96947974557136,1.97067184595338,1.97079114457437,1.97080304487275,1.97080423495908
0,1.96060843277241,1.97277554420996,1.97399559742611,1.97411767720907,1.97412985533959,1.97413107320469
0,1.96356438952099,1.97605441374766,1.97730444695454,1.97742951060629,1.97744198683727,1.97744323450799
0,1.96648501406044,1.97931667423752,1.98059862754936,1.98072686909471,1.98073966282647,1.98074094224285
0,1.96937171163918,1.98256278140426,1.98387850477434,1.98401010924368,1.98402323897726,1.98402455198942
0,1.97222604492635,1.98579332924003,1.98714457967851,1.98727972282897,1.98729320613829,1.98729455450365
0,1.97504973976251,1.98900905189448,1.9903974910295,1.9905363391004,1.99055019260776,1.99055157798858
0,1.97784468041014,1.99221082485529,1.99363801684331,1.99378072634637,1.99379496570147,1.99379638966277
0,1.98061290663991,1.9953996654192,1.99686707520852,1.99701379275342,1.99702843261589,1.99702989662367
0,1.98335660989114,1.99857673245592,2.00008572440641,2.00023658656172,2.00025164058725,2.00025314600711
0,1.986078128705,2.00174332547055,2.00329516233081,2.00345029552071,2.00346577635063,2.00346732444678
0,1.9887799434784,2.00490088297308,2.00649672521489,2.00665624565143,2.006672164906,2.0066737568405
0,1.99146467057224,2.00805098016592,2.00969188567474,2.00985589932568,2.00987226760079,2.0098739044333
0,1.99413505580438,2.01119532596386,2.0128822500824,2.01305085267416,2.01306767954162,2.01306936222938
0,1.99679396735704,2.0143357593629,2.01606955530091,2.01624283233906,2.01626012635033,2.01626185574854
0,1.99944438813097,2.01747424517735,2.0192556647108,2.01943369158888,2.01945146028226,2.01945323714483
0,2.00208940758011,2.02061286916696,2.02244256374043,2.02262540581605,2.02264365572712,2.02264548070767
0,2.00473221141444,2.02375383351155,2.02563235469932,2.02582006743988,2.02583880411529,2.02584067776857
0,2.00737607736296,2.02689944811683,2.02882725108854,2.02901988024047,2.02903910825488,2.02904103103841
0,2.01002435960131,2.0300521273451,2.03202957136206,2.0322271531506,2.0322468761266,2.03224884840273
0,2.0126804829496,2.0332143808351,2.03524173217685,2.03544429353531,2.03546451416639,2.03546653620453
0,2.0153479313154,2.03638880668298,2.03846624116338,2.03867379999055,2.03869452006677,2.038696592046
0,2.01803023733507,2.03957811689814,2.04170568924992,2.04191825469405,2.04193947513043,2.04194159714233
0,2.0207309716763,2.04278501209689,2.04496274257545,2.04518031534341,2.04520203621086,2.0452042082626
0,2.02345373212508,2.04601232312641,2.04824013402776,2.04846270671784,2.0484849272764,2.04848714929406
0,2.02620213251906,2.049262918272,2.05154065444459,2.05176821190108,2.05179093063538,2.0517932024675
0,2.02897979038622,2.05253971102001,2.05486714351663,2.05509966320471,2.05512287786145,2.05512519928277
0,2.03179031912162,2.05584561831923,2.05822248043261,2.05845993283156,2.05848364045879,2.05848601117418
0,2.0346373125975,2.05918366307602,2.06160957430707,2.06185192332002,2.06187612030815,2.06187853995673
0,2.03752433676052,2.06255681973566,2.06503135443251,2.06527855781079,2.06530323993498,2.06530570809433
0,2.04045491763574,2.06596808522357,2.06849076039763,2.06874277017785,2.06876793264173,2.06877044883227
0,2.04343254122857,2.06942045210588,2.07199073211416,2.0722474950659,2.07227313254628,2.07227569623577
0,2.04646061136925,2.07291689868829,2.07553419979445,2.07579565787667,2.07582176456924,2.0758243751773
0,2.04954247785462,2.07646037890003,2.07912407392221,2.07939016474631,2.07941673441185,2.07941939131462
0,2.05268140075946,2.08005381225461,2.08276323525848,2.0830338925559,2.08306091856711,2.08306362110191
0,2.055880548754,2.08370007390535,2.08645452492149,2.08672967901692,2.08675715440534,2.08675990187539
0,2.05914342558334,2.08740198483977,2.09020073459699,2.09048031287239,2.09050823037554,2.09051102205463
0,2.06247233676545,2.09116230225442,2.09400459688252,2.09428852425438,2.0943168763626,2.09431971149981
0,2.06587033834129,2.09498371014868,2.09786877585754,2.09815697523693,2.09818575423998,2.09818863206434
0,2.069340135462,2.0988688101746,2.10179585786537,2.10208825062365,2.10211744865674,2.10212036838179
0,2.07288429477911,2.1028201127783,2.10578834258381,2.10608484900374,2.10611445809278,2.10611741892116
0,2.07650524782797,2.1068400286679,2.10984863439638,2.11014917411931,2.11017918622533,2.11018218735318
0,2.08020526867632,2.11093086064057,2.11397903410799,2.11428352656638,2.11431393362876,2.11431697425003
0,2.08398647761672,2.11509479580051,2.11818173107866,2.11849009587683,2.11852088985531,2.11852396916602
0,2.08785083221151,2.11933389819715,2.12245879561041,2.12277095299899,2.12280212591425,2.12280524311647
0,2.09179979987597,2.1236501019115,2.12681217202909,2.12712804321226,2.12715958718487,2.12716274149067
0,2.0958354815919,2.12804520461603,2.13124367191141,2.13156317950107,2.13159508678867,2.13159827742383
0,2.09995915497296,2.1325208616313,2.13575496807841,2.13607803641229,2.13611029944497,2.13611352565252
0,2.10417208478861,2.13707858050003,2.14034758895086,2.14067414441886,2.1407067558324,2.14071001687593
0,2.10847535199857,2.14171971772201,2.14502291344441,2.14535288480921,2.1453858374763,2.14538913264307
0,2.11286985388136,2.14644550558652,2.14978216642901,2.15011548512048,2.15014877217956,2.15015210078341
0,2.11735630262627,2.15125692936432,2.15462641476238,2.15496301513045,2.15499663001227,2.15499999139627
0,2.12193522475353,2.15615487998142,2.1595565638548,2.15989638342066,2.15993031987239,2.15993371341127
0,2.12660696122782,2.1611400314475,2.16457335485143,2.16491633452133,2.16495058662815,2.16495401173039
0,2.131371668197,2.16621297240958,2.16967736239005,2.17002344664531,2.17005800884932,2.17006146495913
0,2.13622931839409,2.17137405498185,2.17486899295547,2.17521813001604,2.17525299713268,2.17525648373159
0,2.14117970317456,2.17662347757623,2.18014848383192,2.1805006257922,2.18053579302386,2.18053930963209
0,2.14622243516493,2.18196126783345,2.18551590265388,2.18587100558887,2.18590646853583,2.18591001471339
0,2.1513569515009,2.18738728093107,2.19097115106163,2.19132917159259,2.19136492626124,2.19136850160875
0,2.15658251804329,2.19290120933946,2.1965139496504,2.19687485726622,2.19691090007454,2.19691450423377
0,2.16189823268425,2.1985025709718,2.20214386731985,2.20250762862051,2.20254395640066,2.2025475890548
0,2.16730303139304,2.204190721615,2.20786029855321,2.20822688610076,2.20826349609933,2.20826715697302
0,2.17279569307551,2.20996488943978,2.21366247651272,2.21403186696423,2.2140687568394,2.21407244569842
0,2.17837484565584,2.21582405176962,2.21954947418486,2.21992164826402,2.2199588160803,2.21996253273109
0,2.18403897263909,2.22176710384426,2.22552020791479,2.2258951503225,2.22593259454286,2.22593633883167
0,2.18978642024282,2.22779273533256,2.23157344144726,2.23195114073189,2.23198886020732,2.23199263201922
0,2.19561572837043,2.2338995763294,2.23770779368915,2.23808823884433,2.2381262328011,2.2381300320587
0,2.20152449293077,2.24008604553934,2.24392172849666,2.24430492131967,2.2443431893433,2.24434701600512
0,2.20751050740263,2.24635044401207,2.25021358761318,2.2505995246216,2.25063806664069,2.25064192069956
0,2.21357215575602,2.25269094072338,2.25658157203995,2.25697025607239,2.25700907233789,2.25701295381887
0,2.2197070291927,2.25910558496271,2.26302376200023,2.26341519543598,2.26345428650002,2.26345819545831
0,2.2259128055915,2.26559230586764,2.26953810712633,2.26993230400676,2.26997167069808,2.26997560721652
0,2.23218708799147,2.27214892976337,2.27612245991725,2.27651942835863,2.27655907175863,2.27656303594534
0,2.23852738342816,2.27877316142257,2.28277455942391,2.28317431269462,2.28321423410978,2.2832182260954
0,2.24493116377693,2.28546264753693,2.28949428140902,2.28989852064884,2.28993889267204,2.28994292971384
0,2.25139583983703,2.29222694577917,2.29630251179432,2.29671041568724,2.29675115154499,2.29675522496929
0,2.25791877166185,2.29907200428846,2.3031835258455,2.30359464019063,2.30363569558757,2.30363980094499
0,2.26449757246053,2.30598443423922,2.31012780036569,2.31054190818118,2.31058326191478,2.31058739709414
0,2.27112874402209,2.31295589777459,2.31712949956597,2.31754671219642,2.31758837581461,2.31759254198329
0,2.27781036609046,2.31998244113147,2.32418761803094,2.32460821072872,2.32465021182534,2.32465441174909
0,2.28453972037929,2.32706392779745,2.33130337327,2.33172761079863,2.33176997573567,2.33177421205041
0,2.29133021362918,2.3342013910619,2.338477636885,2.33890568727477,2.338948432672,2.33895270703608
0,2.29818062631909,2.34139518998479,2.34570973400108,2.34614166925987,2.34618480206388,2.34618911516829
0,2.30507944171032,2.34864406565178,2.35299752464845,2.35343336180644,2.35347688357819,2.35348123557696
0,2.31201830033844,2.35594559269958,2.36033808665279,2.36077783046524,2.36082174161326,2.36082613254682
0,2.31899424864481,2.36329678554789,2.36772836148953,2.36817202553842,2.36821632739617,2.36822075739824
0,2.32600736122513,2.37069467467529,2.37516546348637,2.37561307026671,2.37565776504249,2.37566223433432
0,2.33305949463745,2.37813646216186,2.38264667084745,2.38309824079788,2.38314333047356,2.38314783925335
0,2.34015083708907,2.38561947765387,2.39016926641979,2.39062480703204,2.39067029227179,2.39067484060555
0,2.34728032251861,2.39314099740669,2.39773038671658,2.39818988689136,2.39823576648372,2.39824035424972
0,2.35444586889428,2.40069813244739,2.40532695372801,2.40579038332147,2.40583665414775,2.40584128103352
0,2.36164504483068,2.40828778704498,2.41295568469247,2.41342299775745,2.41346965502179,2.41347432054723
0,2.36887547144901,2.41590667969406,2.42061314439468,2.4210842773915,2.42113131485165,2.42113601839217
0,2.37613512517338,2.42355138465865,2.42829577694061,2.42877065676212,2.42881806682448,2.42882280762036
0,2.38342205669052,2.43121846527577,2.43599994342578,2.43647848218455,2.43652625588184,2.43653103303598
0,2.39073431589862,2.43890425502807,2.44372192357866,2.44420401555619,2.4442521424596,2.44425695492875
0,2.39806981999509,2.4466050292308,2.45145789018761,2.45194343118794,2.4519918993492,2.4519967459381
0,2.40542632628485,2.45431704943796,2.45920254858376,2.45969024028569,2.45973890498654,2.45974377121814
0,2.41280145125745,2.46202974816078,2.46693465058489,2.46742419744302,2.46747304395374,2.46747792836044
0,2.42019269147382,2.46972718821464,2.47464896902519,2.47513930390376,2.47518821372066,2.47519310444803
0,2.42759792465728,2.47740007594848,2.48232689507974,2.48281680348419,2.48286565748284,2.48287054262629
0,2.43501425404179,2.48503251937403,2.48996304731006,2.49045234608672,2.4905011203296,2.49050599748356
0,2.44243913181936,2.49261687311918,2.4975321912694,2.49801868018887,2.49806715706559,2.49807200448348
0,2.44986932171881,2.50012877179304,2.50502821352384,2.50551181235185,2.50555998098445,2.50556479757242
0,2.45730281895968,2.50756411923048,2.51243846640639,2.51291810170392,2.51296585394214,2.51297062888789
0,2.4647292868203,2.51490926208316,2.51975187787127,2.52022679320403,2.52027405301145,2.52027877871246
0,2.47213492433771,2.52215416392383,2.52695940312848,2.52742895662079,2.52747565920729,2.52748032918524
0,2.47951116971401,2.52929024197683,2.53405302718108,2.53451663536136,2.53456272191767,2.5345673302921
0,2.48684333375753,2.53630985237629,2.54102539864467,2.54148251458521,2.54152792993255,2.54153247118593
0,2.49412410514753,2.54320590476411,2.54786963349369,2.54831973275313,2.54836442397832,2.5483688928196
0,2.50133234310152,2.54997178788796,2.55457918797165,2.55502175962216,2.55506567521153,2.55507006648962
0,2.5084631409995,2.55660117574782,2.56114778035745,2.56158232240493,2.56162541177382,2.56162972043051
0,2.51550476820821,2.56308796560978,2.56756935793735,2.56799537614357,2.5680375895421,2.56804181060269
0,2.522448553505,2.56942630258762,2.57383811168113,2.57425511827999,2.57429640705603,2.57430053565562
0,2.52928676005756,2.57561057962393,2.57994851673251,2.58035604520775,2.58039636239708,2.58040039383961
0,2.53601281074978,2.58163550566525,2.58589543800898,2.58629304428567,2.58633234545981,2.58633627530286
0,2.54262068646621,2.58749620343446,2.59167423430531,2.59206150782483,2.59209975207593,2.59210357622912
0,2.54910472906778,2.59318832447435,2.59728087392118,2.59765745119413,2.59769460210682,2.59769831692908
0,2.55545956290798,2.59870816345124,2.60271205061651,2.60307761422744,2.60311364069716,2.60311724307846
0,2.56168039281395,2.60405275427782,2.60796524687966,2.60831953728497,2.60835441408178,2.60835790149951
0,2.56776170657741,2.60921993541452,2.6130387795923,2.61338159759737,2.61341530563001,2.61341867617536
0,2.57369890636658,2.61420837844656,2.61793180485289,2.61826301142509,2.61829553771328,2.61829879008849
0,2.57948753356109,2.61901758057276,2.62264428760262,2.62296380089477,2.62299513829729,2.6229982717884
0,2.58512347527376,2.62364782888451,2.62717694795137,2.62748473912717,2.62751488590096,2.62751790033376
0,2.59060310280853,2.62810013256503,2.63153119266314,2.63182728086282,2.63185624013412,2.63185913582125
0,2.59592305649088,2.63237616701488,2.63570904186672,2.63599348897503,2.63602126820223,2.6360240458895
0,2.60108144747456,2.63647818470002,2.63971305996346,2.63998596576141,2.64001257625413,2.64001523707244
0,2.6060766059158,2.64040895984698,2.64354629650575,2.64380779518018,2.64383325171925,2.64383579714655
0,2.61090761954671,2.64417172908353,2.64721224229779,2.647462499563,2.64748682014598,2.64748925198156
0,2.61557442462357,2.64777015301214,2.65071479963169,2.65095401149758,2.65097721720861,2.65097953755945
0,2.62007766043151,2.65120829101997,2.65405826669756,2.65428665907765,2.654308774051,2.65431098532821
0,2.62441862358884,2.65449058897533,2.65724733180388,2.65746516083543,2.65748621228583,2.65748831720794
0,2.62859920035481,2.65762187547395,2.66028707676601,2.66049462564414,2.66051464392726,2.6605166455263
0,2.63262179573995,2.66060736190515,2.66318296374148,2.66338055303604,2.66339957138467,2.66340147301124
0,2.63648926858313,2.66345267247739,2.66594084831261,2.6661288280592,2.66614688319019,2.66614868851411
0,2.64020487840386,2.66616374790038,2.66856695935051,2.66874571060421,2.66876284237311,2.66876455537743
0,2.64377224682688,2.66874692777496,2.671067883912,2.67123781415646,2.67125406533399,2.6712556903013
0,2.64719533361297,2.67120888388116,2.67345052815564,2.67361207557866,2.6736274917461,2.67362903323711
0,2.65047842503211,2.67355659405852,2.67572208577575,2.67587571640067,2.67589034566097,2.67589180848652
0,2.65362613069505,2.67579730314801,2.67789000154062,2.67803619763289,2.67805009024376,2.678051479432
0,2.65664338416411,2.67793847714646,2.67996190708133,2.68010117063521,2.68011437870445,2.68011569946519
0,2.65953544269678,2.67998775388253,2.68194557852815,2.68207842667897,2.6820910037511,2.68209226143954
0,2.66230788220088,2.68195289296613,2.6838488864189,2.683975847516,2.6839878482959,2.68398904837743
0,2.66496658467329,2.68384172727964,2.6856797484759,2.68580135905297,2.68581283895425,2.68581398697171
0,2.66751771680692,2.68566211766892,2.68744608686017,2.68756288863108,2.68757390357642,2.68757500512043
0,2.66996770178695,2.68742191175768,2.68915578916133,2.68926832706504,2.6892789331559,2.68927999383855
0,2.67232317964345,2.68912890712047,2.6908166758074,2.69092549451758,2.6909357478492,2.69093677328053
0,2.67459096318597,2.69079081842078,2.69243646740634,2.69254210993168,2.69255206635778,2.69255306212459
0,2.67677798670293,2.69241528605194,2.69402275708117,2.69412576271086,2.69413547765002,2.69413644929597
0,2.6788912720747,2.69400970811583,2.69558298332037,2.6956838856977,2.69569341394096,2.69569436694716
0,2.68093824827258,2.69558140394623,2.69712440325331,2.69722372845892,2.69723312397425,2.69723406373959
0,2.6829256254929,2.69713747460496,2.6986540656151,2.69875233018432,2.69876164591322,2.69876257773401
0,2.68486051011077,2.69868480148435,2.70017878299343,2.70027649184056,2.70028577948489,2.70028670853349
0,2.68674984274271,2.70023001906593,2.70170510331565,2.7018027475691,2.70181205736857,2.70181298867116
0,2.68860045385786,2.70177948526329,2.70323928084822,2.70333733562341,2.70334671612694,2.70334765454063
0,2.69041903608464,2.70333925378981,2.70478724721269,2.70488616935776,2.70489566720195,2.70489661739185
0,2.69221213286085,2.70491504527348,2.70635458305558,2.70645480895319,2.70646446891444,2.70646543533105
0,2.69398610967505,2.70651221979686,2.70794649103867,2.70804843447068,2.70805829868875,2.70805928554627
0,2.69574713237214,2.70813575088221,2.70956777075461,2.70967182090814,2.70968192903336,2.70968294028944
0,2.69750114345396,2.70979020157976,2.71122279604461,2.71132931572052,2.71133970462316,2.71134074396033
0,2.6992538378139,2.71147970311756,2.71291549502912,2.71302481894227,2.71303552260077,2.71303659340981
0,2.70101063788004,2.71320793602371,2.71464933298849,2.71476176636098,2.71477281568285,2.71477392104818
0,2.70277666846217,2.71497811441504,2.71642729807575,2.71654311538434,2.71655453808987,2.7165556807769
0,2.70455673200275,2.71679297292292,2.71825188972627,2.71837133364135,2.71838315416082,2.71838433660513
0,2.70635528371183,2.71865471499394,2.72012510955701,2.7202483900539,2.72026062944246,2.72026185374061
0,2.70817641032273,2.7205651492652,2.7220484545245,2.72217574815242,2.72218842402228,2.72218969192421
0,2.71002380780924,2.72252550167877,2.72402291212824,2.72415436142551,2.72416748789536,2.72416880079805
0,2.71190076495447,2.72453650558295,2.72604896202543,2.72618467054257,2.72619825820495,2.72619961714736
0,2.71381014665152,2.72659838743885,2.72812656257134,2.72826660291691,2.72828065818906,2.72828206384828
0,2.71575438187054,2.72871086309672,2.73025516400148,2.73039957202842,2.73041409815982,2.7304155508484
0,2.71773545359639,2.73087313961541,2.73243370533484,2.73258248135475,2.73259747781879,2.73259897748329
0,2.71975519165431,2.73308391844094,2.73466061940021,2.73481372813248,2.73482919073579,2.73483073695678
0,2.72181417124938,2.73534148850365,2.7369338376669,2.7370912097251,2.73710713062947,2.7371087226228
0,2.72391316743012,2.7376434875539,2.73925080247028,2.73941233189985,2.73942869964922,2.73943033626875
0,2.72605232754818,2.73998716349784,2.74160847281983,2.74177401913943,2.74179081882078,2.74179249856279
0,2.72823133211797,2.74236927357107,2.74400333854377,2.7441727270119,2.74418994009444,2.74419166110343
0,2.73044940070505,2.74478611394195,2.74643143425793,2.74660445657727,2.74662206112452,2.74662382120065
0,2.73270529339868,2.74723353602945,2.7488883555426,2.74906477076859,2.7490827415118,2.74908453811979
0,2.73499731510358,2.74970696344329,2.75136927701886,2.75154881265102,2.75156712110945,2.75156895138895
0,2.73732332171293,2.75220141061243,2.7538689721686,2.75405132543564,2.75406994001101,2.75407180078833
0,2.73968072798808,2.75471148287899,2.7563818347468,2.7565666741065,2.75658556039513,2.75658744819618
0,2.74206651729337,2.75723145769669,2.75890190162434,2.75908886850856,2.75910798949684,2.75910990056137
0,2.74447725305877,2.75975524445803,2.76142287689231,2.76161158994319,2.76163090419644,2.76163283449328
0,2.74690909190274,2.76227643716701,2.76393817816296,2.76412821179921,2.76414767642291,2.76414962166727
0,2.74935779854538,2.76478833556049,2.76644091058511,2.76663183083556,2.76665140125332,2.76665335692468
0,2.75181876237716,2.76728397082946,2.76892394564997,2.76911529389668,2.76913492261038,2.76913688396653
0,2.75428701559466,2.76975613232669,2.771379923819,2.77157122583801,2.7715908635822,2.77159282568165
0,2.75675838763235,2.77219739480009,2.77380129826116,2.77399205932867,2.77401165516773,2.77401361288789
0,2.75922623590993,2.77460044483887,2.77618035205106,2.77637006459152,2.77638956669917,2.77639151475655
0,2.76168498234621,2.77695729989914,2.77850923227675,2.77869738371537,2.77871673627938,2.77871866925028
0,2.76412849266928,2.77926015636775,2.78077997663256,2.78096605396389,2.7809852020142,2.78098711435601
0,2.76655036156028,2.78150105674656,2.78298462547676,2.7831680446343,2.78318693339279,2.78318881946925
0,2.76894395916588,2.78367196463384,2.78511505599592,2.78529528505357,2.78531386358217,2.78531571769207
0,2.77130245949945,2.78576478829726,2.78716316344051,2.78733971292568,2.78735791896544,2.78735973594063
0,2.77361886974582,2.78777140365721,2.78912076736125,2.78929323581588,2.78931104715358,2.78931282504446
0,2.77588605734184,2.78968367995085,2.79097970969969,2.79114741973869,2.79116475441028,2.79116648287357
0,2.77809677330433,2.79149350437096,2.79273180131168,2.79289427947633,2.79291109416802,2.79291277096568
0,2.7802436746247,2.79319280672349,2.79436896363867,2.79452568548104,2.79454192980761,2.79454354889267
0,2.7823193480954,2.79477358961831,2.79588317142806,2.7960336267687,2.7960492446204,2.79605080056513
0,2.78431633541481,2.79622796241123,2.79726657469805,2.79741021737539,2.79742515726159,2.79742664485964
0,2.7862271584526,2.79754802714018,2.79851142236492,2.79864773731241,2.79866194604231,2.79866335991948
0,2.78804434396152,2.7987264153379,2.79961016503458,2.79973865269785,2.79975207859458,2.79975341359932
0,2.78976044770553,2.79975560429435,2.8005555037968,2.80067564892611,2.800688241909,2.80068949290677
0,2.79136807840169,2.80062848386867,2.80134034487379,2.80145166048685,2.80146337036032,2.80146453244481
0,2.79285992196481,2.80133813740653,2.80195788861185,2.80205989500447,2.80207067374262,2.80207174199443
0,2.79422876642669,2.80187796258791,2.80240163194946,2.80249386278156,2.80250366351792,2.80250463324179
0,2.79546752766825,2.8022416045822,2.80266539513947,2.80274740145216,2.80275617894925,2.80275704561333
0,2.79656837452245,2.80242316663662,2.80274334886462,2.8028147009887,2.80282241188279,2.80282317112247
0,2.79752566110853,2.8024169946557,2.80263004381057,2.80269032767658,2.80269693041506,2.80269757806427
0,2.79833220749921,2.80221787329299,2.8023204211788,2.80236924601876,2.8023747012622,2.80237523336856
0,2.79898178908313,2.80182098075256,2.80180984270123,2.80184683992138,2.80185111058844,2.80185152343012
0,2.79946836336067,2.80122191836594,2.80109410718608,2.80111893161259,2.80112198306977,2.80112227317197
0,2.79978615849206,2.80041672887253,2.80016946609322,2.8001817988813,2.80018359910033,2.80018376325358
0,2.79992978284481,2.79940191725421,2.79903263929543,2.79903219033633,2.7990327099979,2.79903274526961
0,2.79989401325283,2.79817443709207,2.7976808338903,2.79766733843368,2.79766655114675,2.79766645489356
0,2.79967411056822,2.79673176634314,2.79611174606146,2.79608497060413,2.79608285310039,2.79608262298145
0,2.79926564354798,2.79507184363065,2.7943235776028,2.79428331876805,2.79427985064652,2.79427948463169
0,2.79866457479055,2.79319312520539,2.79231504031655,2.79226112574232,2.79225628991074,2.79225578628809
0,2.79786702310195,2.79109457411162,2.79008536182725,2.79001765096729,2.79001143351168,2.79001079089337
0,2.79687008579318,2.78877566722835,2.78763428906449,2.78755267363768,2.78754506391146,2.7875442812381
0,2.79567077888737,2.78623639796756,2.78496208989323,2.78486649424174,2.78485748489109,2.78485656143485
0,2.79426679033891,2.78347727703857,2.7820695529207,2.78195993425836,2.78194952124401,2.78194845661071
0,2.79265622274747,2.78049933136962,2.77895798547347,2.77883433403614,2.77882251664595,2.77882131077627
0,2.79083763670125,2.77730410343483,2.77562920972729,2.77549154883301,2.77547832964976,2.77547698281962
0,2.78881005747846,2.77389363949194,2.77208555717425,2.77193394299094,2.77191932796159,2.77191784078178
0,2.78657297884772,2.77027049160291,2.7683298603461,2.76816438218377,2.76814838055158,2.76814675396639
0,2.78412636564058,2.76643769464616,2.76436544406535,2.76418622380846,2.7641688480906,2.76416708337564
0,2.78147065473349,2.76239878633778,2.76019611345385,2.76000330533636,2.75998457132938,2.75998267008801
0,2.7786067543861,2.75815775653453,2.75582614076753,2.75561993091736,2.75559985761671,2.75559782177539
0,2.77553606421294,2.75371905971848,2.75126024951236,2.75104085593901,2.75101946555959,2.75101729736169
0,2.77226040314066,2.74908758933435,2.74650359959586,2.7462712701531,2.74624858790112,2.74624628989935
0,2.76878208904426,2.7442686616417,2.74156176591134,2.74131677858633,2.74129283270733,2.74129040775461
0,2.76510387469464,2.73926799651601,2.73644071996508,2.73618338135496,2.73615820296731,2.73615565420625
0,2.76122895806644,2.73409169671117,2.73114680746872,2.73087745173026,2.73085107471868,2.73084840556969
0,2.7571608966663,2.72874622571528,2.72568672532952,2.72540571292526,2.72537817381162,2.72537538795989
0,2.75290382665956,2.72323838427748,2.72006749727747,2.71977521361775,2.71974655142145,2.71974365280282
0,2.74846177639171,2.7175752857036,2.71429644832995,2.71399330232391,2.7139635584134,2.71396055119933
0,2.74384014717943,2.71176433002046,2.70838117829989,2.70806760071973,2.70803681865669,2.70803370723849
0,2.73904396557926,2.70581317710624,2.70232953768906,2.70200597600124,2.70197420137765,2.70197099035009
0,2.73407879182839,2.69972971888274,2.69614958637937,2.69581651237091,2.69578379264084,2.6957804867851
0,2.72895051952319,2.69352205066589,2.68984958121609,2.68950748173901,2.68947386604374,2.68947047030995
0,2.72366535238011,2.68719844177286,2.68343793660229,2.68308731372524,2.683052852717,2.68304937220615
0,2.71822978232034,2.68076730548947,2.67692319599916,2.67656456507042,2.67652931072652,2.67652575067201
0,2.71265056624508,2.6742371709022,2.67031400057262,2.66994788854855,2.66991189398389,2.66990825973254
0,2.70693470180306,2.6676166434861,2.66361905815013,2.66324600150623,2.66320932078008,2.66320561777265
0,2.7010894023032,2.6609143854253,2.6568471113012,2.65646765414872,2.6564303420672,2.65642657581855
0,2.69512207083863,2.65413907572577,2.65000690562537,2.64962159770576,2.64958370962059,2.6495798856994
0,2.68904027368586,2.64729938300987,2.64310715393777,2.64271655261478,2.64267814421882,2.64267426822698
0,2.68285171306016,2.64040393192916,2.63615651858491,2.63576117686103,2.63572230398171,2.63571838153353
0,2.67656419932657,2.63346127272119,2.62916356214791,2.62876403461469,2.62872475300632,2.62872078970765
0,2.67018562277912,2.62647985021067,2.62213672661169,2.62173356528788,2.62169393043709,2.62168993186437
0,2.66372392511128,2.61946797340588,2.61508430085028,2.61467805321624,2.61463812010554,2.61463409178509
0,2.65718707070769,2.61243378569477,2.60801439099985,2.6076055979269,2.60756542085834,2.60756136824578
0,2.65058301789036,2.60538523576076,2.60093489150784,2.60052408531953,2.60048371770197,2.60047964616212
0,2.64391969850954,2.59833004860796,2.59385345721106,2.59344115971505,2.59340065387067,2.59339656865786
0,2.63720496447633,2.59127570049263,2.58677747635076,2.58636419695418,2.58632360392806,2.58631951016698
0,2.63044659094769,2.58422938990191,2.57971404475586,2.57930027862846,2.57925964800422,2.57925555067143
0,2.62365222791537,2.57719801435167,2.57266994124291,2.57225616754511,2.57221554726731,2.57221145117337
0,2.61682938038873,2.57018814593203,2.56565160434087,2.56523828452162,2.56519772072523,2.56519363049761
0,2.60998538086876,2.56320600897401,2.55866511043253,2.55825268660253,2.55821222345011,2.55820814351685
0,2.6031273374809,2.55625745906863,2.55171615340283,2.55130504678846,2.55126472631546,2.55126066088967
0,2.5962621994008,2.54934796362854,2.54481002588008,2.5444006353635,2.54436049733223,2.54435645039747
0,2.58939660238053,2.54248258407605,2.53795160215201,2.53754430290304,2.53750438466579,2.53750035996234
0,2.58253694891018,2.53566595973186,2.53114532283274,2.53074046503805,2.53070080141003,2.53069680242218
0,2.57568933956319,2.52890229347436,2.52439518135045,2.52399308904582,2.52395371218844,2.5239497421328
0,2.56885956400537,2.52219533923262,2.51770471231728,2.51730568232854,2.5172666216436,2.51726268345854
0,2.56205308048756,2.51554842745686,2.51107698183481,2.51068128283262,2.51064256486812,2.51063866120432
0,2.55527499797156,2.50896433006374,2.50451457977854,2.50412245145221,2.50408409982026,2.50408023303254
0,2.54853005980874,2.50244541658669,2.49801961409546,2.49763126644974,2.49759330175703,2.49758947389738
0,2.54182262892882,2.49599355886334,2.49159370713843,2.49120931991363,2.49117175970809,2.49116797252008
0,2.53515667462416,2.48961014559464,2.48523799405139,2.4848577162775,2.48482057500391,2.48481682991833
0,2.52853576098267,2.48329608334108,2.47895312321005,2.47857707289619,2.47854036186124,2.47853665999313
0,2.52196303703058,2.47705179668837,2.4727392587132,2.4723675226627,2.47233125002041,2.47232759216753
0,2.51544122861841,2.4708772321109,2.46659608495971,2.46622871867204,2.46619288942061,2.46618927606311
0,2.50897263208629,2.46477186333565,2.46052281304685,2.46015984089832,2.46012445689031,2.46012088819188
0,2.50255910973654,2.45873469876306,2.45451818948418,2.45415960485702,2.45412466482275,2.45412114063306
0,2.49620208713269,2.45276428951157,2.44858050642491,2.44822627221441,2.44819177179861,2.44818829165705
0,2.48990255223751,2.44685870710853,2.44270761448922,2.44235766329898,2.44232359511016,2.44232015825094
0,2.48366105639535,2.44101568354977,2.43689693648285,2.43655117146146,2.43651752513416,2.43651413049257
0,2.47747771715381,2.43523245966177,2.43114548375423,2.43080377922336,2.43077054149262,2.4307671877127
0,2.47135222291323,2.42950589513673,2.42544987383463,2.42511207614569,2.42507923093367,2.42507591637693
0,2.46528383938359,2.4238324682098,2.41980634984633,2.41947227834225,2.41943980685666,2.41943652961207
0,2.45927141782046,2.41820829558662,2.41421080146447,2.41388024955472,2.41384813039858,2.41384488829371
0,2.45331340500391,2.41262915514316,2.40865878735513,2.40833152369952,2.40829973299183,2.40829652360501
0,2.44740785491627,2.40709050401975,2.40314555899717,2.40282132878941,2.40278984029629,2.40278666096993
0,2.4415524420679,2.40158751094235,2.39766608576542,2.39734461212705,2.39731339740287,2.39731024525764
0,2.43574447641266,2.39611507420878,2.3922150812109,2.39189606666181,2.39186509519952,2.39186196714961
0,2.4299809197885,2.39066785221835,2.38678703037013,2.38647015839602,2.38643939778621,2.38643629055537
0,2.42425840273282,2.38524028986064,2.38137621802718,2.38106115472273,2.38103057082068,2.38102748095903
0,2.41857324720844,2.3798266469337,2.375976757788,2.3756631535732,2.37563271067314,2.37562963457482
0,2.41292148271578,2.37442102745657,2.37058262184794,2.37027011324962,2.37023977426547,2.37023670818684
0,2.40729887105049,2.36901740940712,2.3651876713037,2.36487588281577,2.3648456094676,2.36484254954603
0,2.40170092808668,2.36360967503137,2.35978568699774,2.35947423291704,2.35944398592233,2.35944092819552
0,2.39612294789605,2.35819164192648,2.35437040051942,2.35405888689955,2.35402862616852,2.35402556659418
0,2.39056002755155,2.35275709266585,2.34893552546457,2.34862355209749,2.34859323693172,2.34859017140755
0,2.38500709275691,2.34729980743353,2.34347478876618,2.34316195115742,2.34313154045075,2.34312846483469
0,2.37945892418622,2.34181359394314,2.33798196189515,2.33766785326965,2.33763730571065,2.3376342158413
0,2.37391018441152,2.33629231868732,2.33245089185834,2.33213510517345,2.33210437944863,2.33210127116567
0,2.36835544530225,2.33072993667038,2.32687553185247,2.32655766181029,2.32652671680712,2.32652358597176
0,2.36278921578067,2.32512052401924,2.32124997144374,2.32092961649462,2.32089841150362,2.32089525401896
0,2.35720596981614,2.31945830454419,2.31556846614863,2.31524523047772,2.31521372539279,2.31521053722392
0,2.35160017454016,2.31373768080266,2.30982546629256,2.30949896178101,2.30946711729699,2.30946389449095
0,2.34596631836429,2.30795326157681,2.30401564502587,2.30368549317867,2.30365327098565,2.30365000969086
0,2.34029893898308,2.30209988934793,2.29813392534886,2.29779975921313,2.29776712218638,2.2977638186718
0,2.33459265114564,2.29617266662628,2.29217550619934,2.29183697213077,2.29180388451561,2.29180053518932
0,2.32884217407988,2.29016698117478,2.28613588712454,2.28579264662989,2.28575907422085,2.28575567564802
0,2.32304235845565,2.28407853003226,2.28001089189105,2.27966262331795,2.27962853363123,2.2796250825515
0,2.3171882127742,2.2779033421524,2.27379669059205,2.27344309078024,2.27340845321901,2.273404946563
0,2.31127492907424,2.27163779976748,2.26748982032075,2.2671306061683,2.26709539217988,2.26709182708505
0,2.30529790784722,2.26527865808077,2.2610872042766,2.26072211422184,2.26068629744629,2.26068267127182
0,2.29925278205771,2.25882306349441,2.25458616923222,2.25421496464466,2.25417852105418,2.25417483139492
0,2.29313544016826,2.25226857012023,2.24798446128751,2.24760692776164,2.24756983579,2.24756608048947
0,2.28694204807237,2.24561315457183,2.241280259844,2.24089620839039,2.24085844905196,2.24085462621429
0,2.28066906984338,2.23885522896207,2.23447218973934,2.23408145786832,2.23404301486634,2.23403912286707
0,2.27431361444611,2.23199365205054,2.22755933149003,2.22716178418328,2.22712264400666,2.22711868150244
0,2.26787230773106,2.22502773849331,2.22054122959915,2.22013676016296,2.22009691217137,2.22009287810844
0,2.2613427865104,2.21795726615433,2.21341789887924,2.21300642968606,2.21296586618286,2.21296175980435
0,2.25472288704831,2.21078248144508,2.2061898287893,2.20577131188587,2.20573002817859,2.20572584903053
0,2.24801082879564,2.20350410266647,2.1988579857292,2.19843240332461,2.19839039777277,2.1983861457088
0,2.24120522426677,2.19612332133485,2.19142381330027,2.19099117812517,2.19094845217501,2.19094412735984
0,2.23430508954711,2.18864180148164,2.18388923051901,2.18344958605437,2.18340614426064,2.18340174717215
0,2.22730985293895,2.18106167692418,2.17625662798455,2.17581004856079,2.17576589859511,2.1757614300251
0,2.2202193618606,2.17338554651324,2.16852886201496,2.16807545277731,2.16803060542331,2.16802606647699
0,2.21303388793357,2.16561646737098,2.16070924676505,2.16024914350776,2.16020361264284,2.16019900473687
0,2.20575413023782,2.15775794614101,2.15280154435607,2.15233491322425,2.15228871578804,2.15228404064728
0,2.19838121672662,2.14981392828054,2.14480995305027,2.1443369901105,2.14429014606008,2.14428540571304
0,2.19091670379393,2.14178878543267,2.13673909351302,2.13626002419409,2.13621255644614,2.13620775321904
0,2.18336257399266,2.13368730092451,2.12859399321299,2.12810907161854,2.12806100597858,2.12805614248821
0,2.17572123191049,2.12551465344504,2.12038006901839,2.11988957711394,2.11984094219295,2.11983602133816
0,2.1679955003448,2.11727643085664,2.11210310805492,2.11160735473218,2.11155818185091,2.11155320680292
0,2.16018860613547,2.10897849870873,2.10376924689857,2.10326856692056,2.10321889000174,2.10321386419324
0,2.15230417881255,2.10062712286902,2.09538494918331,2.09487970201413,2.09482955746326,2.09482448457633
0,2.14434580293361,2.09222886601178,2.08695698171087,2.08644755023472,2.08639697680964,2.08639186076254
0,2.13631851771379,2.0837905798451,2.0784923891562,2.07797917829054,2.07792821696036,2.0779230618933
0,2.12822685363621,2.07531937919525,2.06999846746875,2.06948190267691,2.0694305964709,2.06942540673079
0,2.12007590546606,2.06682261507491,2.0614827360754,2.06096326178458,2.0609116556316,2.06090643575575
0,2.11187109221284,2.05830784660212,2.05295290899675,2.05243098692758,2.05237912748656,2.0523738821857
0,2.10361813958767,2.04978281189667,2.04441686499349,2.04389297240785,2.04384090789023,2.04383564203046
0,2.09532305925264,2.04125536505778,2.03588261686445,2.03535724473855,2.03530502472317,2.03529974330736
0,2.08699212676555,2.0327335611205,2.02735828002225,2.02683193115237,2.02677960639367,2.0267743145421
0,2.07863185826657,2.0242254755421,2.0188520404762,2.01832522752485,2.01827284975516,2.01826755268558
0,2.0702489860627,2.01573925500424,2.01037212235564,2.00984536584611,2.00979298757281,2.00978769058001
0,2.0618504280839,2.00728306883824,2.00192675510945,2.00140058137709,2.00134825567552,2.00134296411042
0,2.05344327714841,1.99886507598772,1.99352414051987,1.99299907962862,1.99294685993158,1.99294157918009
0,2.04503475416665,1.99049339245583,1.98517241967031,1.98464900330329,1.98459694318799,1.98459167864949
0,2.03663219325239,1.98217605853948,1.97687964000794,1.97635839934095,1.97630655231439,1.97630130938013
0,2.02824300840698,1.97392100625866,1.96865372264219,1.96813518620925,1.96808360549284,1.9680783895243
0,2.01987466618108,1.96573602708809,1.96050243002027,1.95998712158025,1.95993585989469,1.95993067620185
0,2.01153465411492,1.95762873975758,1.95243333411977,1.95192177053333,1.95187087988462,1.95186573370448
0,2.0032304537702,1.94960656014713,1.94445378528765,1.94394647442307,1.94389600589052,1.94389090236579
0,1.99496950934514,1.94167666930572,1.93657088191448,1.93606832054857,1.93601832407596,1.93601326823401
0,1.9867591985867,1.93384598473572,1.92879144095591,1.92829411275809,1.92824463694856,1.92823963368079
0,1.97860680305921,1.92612113132503,1.92112196958508,1.92063034311904,1.92058143503487,1.92057648907663
0,1.97051947880907,1.91850841382635,1.9135686379885,1.91308316477968,1.91303486974775,1.91302998565874
0,1.96250422738612,1.9110137904848,1.9061372534805,1.90565836614398,1.9056107275678,1.9056059097132
0,1.9545678673564,1.90364284801912,1.89883323603354,1.89836134647585,1.89831440565491,1.89830965818726
0,1.94671700644312,1.89640077806721,1.89166159534222,1.89119709304301,1.89115088900038,1.89114621584225
0,1.93895801442392,1.88929235519864,1.88462690952249,1.88417015990444,1.88412472922336,1.88412013405093
0,1.93129699690733,1.88232191659325,1.87773330554414,1.8772846484383,1.8772400251084,1.87723551133607
0,1.9237397701071,1.87549334347945,1.87098444148622,1.87054418969971,1.87050040497372,1.8704959757397
0,1.91629183672832,1.86881004441749,1.86438349069734,1.86395192868995,1.8639090109514,1.86390466910452
0,1.90895836307297,1.86227494050581,1.85793312793448,1.85751051061021,1.85746848525281,1.85746423334036
0,1.90174415826106,1.85589045257917,1.85163551754506,1.8512220691641,1.85118095848335,1.85117679874029
0,1.89465365166209,1.84965849045958,1.84549230374818,1.84508821696442,1.8450480400619,1.84504397440127
0,1.88769087721372,1.84358044431092,1.83950460306142,1.83911003808983,1.83907081079068,1.83906684079538
0,1.8808594544525,1.83765717813935,1.83367299890988,1.83328808282784,1.8332498176117,1.83324594452759
0,1.87416257380544,1.83188902547135,1.82799753844459,1.82762236463013,1.82758507057603,1.82758129530647
0,1.86760298277175,1.8262757872318,1.82247773158707,1.82211235929698,1.82207604204232,1.82207236514413
0,1.86118297405969,1.82081673183394,1.81711255230713,1.8167570063967,1.8167216681105,1.8167180897913
0,1.8549043755601,1.81551059748333,1.81190044213039,1.81155471291634,1.81152035228699,1.8115168724041
0,1.84876854220868,1.81035559668764,1.80683931586231,1.80650335912952,1.80646997136703,1.80646658942773
0,1.84277634978582,1.80534942295422,1.80192656950535,1.80160030665743,1.80156788351017,1.8015645986735
0,1.83692819068744,1.80048925964719,1.79715909033543,1.79684240868874,1.79681093847466,1.7968077495546
0,1.8312239716897,1.79577179096646,1.79253326909509,1.79222602231465,1.79219548996681,1.79219239543695
0,1.82566311372105,1.79119321500108,1.78804501424993,1.78774702292567,1.78771741005187,1.78771440805152
0,1.82024455364576,1.78674925880028,1.78368976824664,1.78340082060728,1.78337210556356,1.78336919390519
0,1.81496674805351,1.78243519539651,1.77946252570126,1.77918237846281,1.77915453644052,1.77915171261861
0,1.80982767903966,1.77824586270587,1.77535785343809,1.77508623278311,1.7750592359091,1.77505649711027
0,1.80482486195148,1.77417568422321,1.77136991229099,1.77110651497444,1.77108033242399,1.77107767553847
0,1.79995535507987,1.77021869142089,1.76749248057141,1.76723697514824,1.76721157327014,1.76720899490443
0,1.79521577117323,1.76636854775322,1.76371897910004,1.7634710072688,1.76344634972228,1.76344384621295
0,1.79060229225009,1.76261857416083,1.76004249769186,1.75980167574891,1.75977772365138,1.75977529108004
0,1.78611068074123,1.75896177596322,1.75645582297859,1.75622174337605,1.75619845546145,1.75619608967072
0,1.78173630162384,1.75539087102157,1.75295146744642,1.75272370044728,1.75270103323406,1.75269872984456
0,1.77747413716933,1.75189831904849,1.74952169956201,1.74929979498505,1.74927770295315,1.74927545738132
0,1.77331880853348,1.74847635193647,1.7461585748552,1.74594206390201,1.74592049967804,1.74591830715488
0,1.76926459705538,1.74511700497283,1.74285396782281,1.7426423649791,1.74262127952893,1.74261913511937
0,1.76530546720458,1.74181214880509,1.73959960451512,1.73939240951784,1.73937175234572,1.73936965096871
0,1.76143509080041,1.7385535220182,1.73638709566348,1.73618379552531,1.7361635148787,1.73616145132788
0,1.75764687239537,1.73533276418219,1.73320797020601,1.7330080412884,1.73298808436757,1.7329860533324
0,1.75393397571969,1.73214144922798,1.7300537090668,1.72985661919257,1.72983693236419,1.72983492845141
0,1.7502893510744,1.72897111900733,1.72691577904349,1.72672098964002,1.72670151865358,1.72669953640908
0,1.74670576355319,1.72581331689321,1.72378566665814,1.72359263492178,1.7235733251282,1.72357135905897
0,1.74317582197089,1.72265962127674,1.72065491182691,1.72046309289945,1.72044388947068,1.72044193406698
0,1.73969200524383,1.71950167881826,1.71751514120527,1.71732399035312,1.71730483850207,1.7173028882595
0,1.73624670190397,1.71633123731092,1.71435810106749,1.71416707585441,1.7141479210539,1.71414597049551
0,1.73283222835487,1.71314017801816,1.71117568958149,1.71098425202552,1.71096504022576,1.71096308392385
0,1.72944086735217,1.70992054734842,1.70795998834314,1.70776760704876,1.70774828489207,1.70774631748986
0,1.72606489552702,1.70666458773412,1.70470329303788,1.7045094452943,1.70448996032646,1.70448797655927
0,1.72269661448502,1.7033647675855,1.70139814310136,1.70120231693827,1.7011826178153,1.70118061253139
0,1.71932838102279,1.70001381019433,1.69803735025564,1.69783904644767,1.69781908313751,1.69781705131832
0,1.7159526370618,1.69660472146718,1.69461402580234,1.694412759814,1.69439248379198,1.69439042057178
0,1.71256193915855,1.69313081637321,1.69112160655987,1.69091691042281,1.69089627486026,1.69089417554509
0,1.70914898743174,1.68958574399722,1.6875538793377,1.68734530345248,1.68732426339762,1.68732212348346
0,1.70570665377709,1.68596351109444,1.68390500384684,1.68369211870181,1.6836706312522,1.68366844644224
0,1.70222800925259,1.6822585041579,1.68016953395262,1.67995193175282,1.67992995621863,1.67992772243971
0,1.69870635052049,1.67846550931425,1.67634243718274,1.67611973338199,1.67609723143948,1.67609494485742
0,1.69513522523663,1.67457973132217,1.67241911241078,1.6721909471408,1.67216788297524,1.67216554000922
0,1.6915084562828,1.67059680995801,1.66839540564319,1.66816144503374,1.66813778547144,1.66813538280715
0,1.68782016474429,1.66651283482506,1.66426762384543,1.66402756123014,1.6640032758587,1.66400081046042
0,1.6840647915397,1.66232435813256,1.66003254675087,1.65978610375373,1.65976116503031,1.65975863415174
0,1.68023711761631,1.65802840545187,1.65568743660471,1.65543436410278,1.65540874744979,1.65540614864361
0,1.67633228262947,1.65362248440516,1.65123004580297,1.65097012476139,1.65094380864926,1.65094113977535
0,1.6723458020303,1.64910459125193,1.64665862239573,1.64639166457142,1.6463646305881,1.64636188982048
0,1.66827358249167,1.64447321534353,1.64197191343179,1.64169776194312,1.64166999485,1.64166718068236
0,1.66411193560895,1.6397273414335,1.63716916613128,1.63688769589112,1.63685918366517,1.63685629491503
0,1.65985758981857,1.63486644982683,1.63225012688078,1.63196124489132,1.63193197875317,1.63192901456465
0,1.6555077004841,1.62989051437247,1.6272150380549,1.62691868356268,1.62688865799072,1.62688561783583
0,1.65105985810751,1.6247999983043,1.62206463267655,1.62176077718722,1.62172998991744,1.62172687359602
0,1.64651209463048,1.61959584794769,1.61680012693714,1.61648877408961,1.61645722610131,1.61645403373946
0,1.64186288779923,1.61427948038239,1.61142321060635,1.61110439590691,1.6110720913942,1.61106882344135
0,1.63711116357409,1.60885278692743,1.60593603536994,1.60560982578712,1.60557677211649,1.60557342934106
0,1.63225629657384,1.60331810233553,1.6003412011423,1.60000769456417,1.59997390221812,1.59997048570172
0,1.62729810855287,1.5976782008075,1.59464174040884,1.59430106496474,1.59426654747176,1.59426305860209
0,1.62223686491756,1.59193627719604,1.58884110066129,1.58849341391073,1.58845818776195,1.58845462822432
0,1.61707326929671,1.58609592889314,1.58294312499734,1.58258861298915,1.58255269754188,1.58254906930942
0,1.61180845618828,1.58016113571223,1.57695203096308,1.57659090716865,1.5765543245373,1.5765506298599
0,1.60644398171301,1.57413623813238,1.57087238772473,1.57050489184956,1.57046766678433,1.57046390817633
0,1.60098181251271,1.56802591391283,1.564709091663,1.56433548834138,1.56429764809513,1.5642938283219
0,1.59542431283874,1.56183515319202,1.55846734049036,1.55808791786837,1.55804949205237,1.55804561411568
0,1.58977422988305,1.55556923217252,1.55215260599785,1.55176767421053,1.55172869463957,1.55172476176196
0,1.58403467741165,1.54923368549945,1.54577060554442,1.54538049509332,1.54534099562082,1.5453370112289
0,1.57820911776703,1.54283427744652,1.53932727240732,1.53893233244504,1.53889234878885,1.53888831649575
0,1.57230161033131,1.53637697202994,1.53282872511731,1.5324293216462,1.5323888912058,1.53238481479269
0,1.56631585144519,1.5298679021754,1.52628123590745,1.52587774989986,1.5258369115658,1.52583279496268
0,1.56025636284296,1.52331333806758,1.51969119840852,1.51928402385654,1.51924281781273,1.51923866507847
0,1.55412779012577,1.51671965481615,1.51306509472775,1.51265463663054,1.51261310415044,1.51260891945222
0,1.54793501751898,1.51009329957543,1.50640946205112,1.5059961343484,1.50595431758579,1.50595010517803
0,1.54168313987203,1.50344075825835,1.49973085891214,1.49931508237249,1.49927302414784,1.49926878835064
0,1.53537743583424,1.49676852198727,1.49303583127196,1.49261803134506,1.49257577492829,1.49257152010556
0,1.52902334002001,1.4900830534266,1.48633087855752,1.48591148319944,1.48586907209011,1.48586480262743
0,1.52262641441508,1.48339075314305,1.47962241980524,1.47920185728615,1.479159334992,1.47915505527427
0,1.51619231912725,1.47669792614,1.47291676005805,1.47249545676194,1.47245286657661,1.47244858096575
0,1.50972678261413,1.47001074871269,1.46622005716328,1.46579843538913,1.46575582017025,1.46575153298278
0,1.50323557152221,1.46333523576998,1.45953828911795,1.45911676489202,1.45907416684048,1.45906988232539
0,1.4967244602686,1.45667720876718,1.45287722210633,1.45245620301407,1.45241366345665,1.45240938577333
0,1.49019920049759,1.4500422643927,1.44624237937237,1.44582226242382,1.44577982159579,1.4457755547924
0,1.48366549054605,1.4434357441485,1.43963901106666,1.43922018059855,1.43917787743351,1.4391736254258
0,1.47712894505313,1.43686270496103,1.43307206520407,1.43265489083227,1.43261276275592,1.43260852930641
0,1.47059506484937,1.43032789095577,1.42654615986376,1.4261309944942,1.42608907722392,1.42608486592185
0,1.4640692072589,1.42383570652367,1.42006555675862,1.41965273466536,1.41961106201694,1.41960687625879
0,1.45755655694689,1.4173901908029,1.41363413629558,1.41322397127501,1.41318257497707,1.41317841794799
0,1.45106209744158,1.41099499369363,1.40725537424234,1.40684815785175,1.40680706736881,1.40680294202484
0,1.44459026370879,1.40465335351708,1.40093232010902,1.40052831999785,1.40048756236284,1.4004834714141
0,1.43814603693514,1.39836807642355,1.39466757734669,1.39426703568793,1.3942266353449,1.39422258123981
0,1.43173347079336,1.39214151764655,1.3884632854564,1.38806641748562,1.38802639614335,1.38802238105395
0,1.42535647887913,1.38597556469223,1.38232110409457,1.38192809676332,1.38188847326053,1.38188449906904
0,1.41901864345337,1.37987162254558,1.376242199252,1.37585321000182,1.3758140001847,1.37581006847118
0,1.4127231961288,1.37383060096504,1.37022723157427,1.36984238723737,1.36980360384989,1.36979971588136
0,1.40647299722025,1.36785290392938,1.36427634688278,1.36389574271447,1.36385739530205,1.3638535520228
0,1.40027054835616,1.36193842129009,1.35838916894513,1.35801286779276,1.3579749626198,1.35797116464321
0,1.39411784911816,1.35608652267363,1.35256479453423,1.35219282614682,1.35215536612841,1.35215161373015
0,1.38801658854815,1.35029605366745,1.3468017908051,1.34643415128697,1.34639713593522,1.34639342904795
0,1.38196795218174,1.3445653343138,1.34109819500802,1.34073484641949,1.34069827180471,1.34069461001424
0,1.37597269651839,1.338892159925,1.33545151654648,1.33509238665359,1.33505624538056,1.33505262792355
0,1.37003111857407,1.33327380422337,1.32985874137756,1.32950372355258,1.32946800475198,1.32946443051519
0,1.36414304902638,1.32770702479896,1.3243163387422,1.3239652920156,1.32392998135087,1.32392644887192
0,1.3583078470516,1.32218807086745,1.31882027020234,1.3184730194665,1.31843809915585,1.31843460662554
0,1.35252439670339,1.31671269330067,1.31336600095134,1.31302233731552,1.31298778616931,1.31298433143547
0,1.34679110534439,1.31127615689165,1.30794851335428,1.30760819464961,1.30757398812281,1.30757056869568
0,1.34110590422868,1.30587325480659,1.30256232266451,1.30222507409723,1.30219118435689,1.30218779741595
0,1.33546625118791,1.30049832516635,1.29720149485332,1.29686700980373,1.29683340581099,1.2968300482134
0,1.32986913538357,1.29514526968937,1.29185966647985,1.29152760744388,1.2914942550505,1.29149092334082
0,1.32431108411114,1.28980757432093,1.28653006651997,1.28620006618953,1.28616692824827,1.28616361866969
0,1.31878817164461,1.28447833176302,1.28120554006328,1.28087720254104,1.28084423902965,1.28084094753652
0,1.3132960301003,1.27915026581159,1.27587857378006,1.27555147592375,1.27551864408183,1.27551536635356
0,1.30782986228922,1.27381575739983,1.27054132305167,1.2702150159422,1.27018227042068,1.27017900187684
0,1.30238445651614,1.26846687223848,1.26518564065085,1.26485965117829,1.26482694420064,1.26482368001725
0,1.29695420327251,1.26309538993757,1.25980310685171,1.25947693941251,1.2594442209471,1.25944095607403
0,1.29153311375882,1.25769283448737,1.25438506084286,1.25405819914124,1.25402541708413,1.25402214626361
0,1.28611484016049,1.25225050597056,1.2489226333119,1.2485945422578,1.2485616426253,1.24855836041132
0,1.28069269759069,1.24675951337232,1.2434067800642,1.24307690776005,1.24304383488994,1.2430405356686
0,1.27525968760459,1.24121080835075,1.23782831653474,1.2374960963425,1.23746279310355,1.23745947111412
0,1.26980852318156,1.2355952198256,1.23217795304819,1.23184280572829,1.23180921373665,1.23180586309349
0,1.26433165506589,1.22990348924018,1.2264463306792,1.22610766659218,1.22607372643423,1.22607034114915
0,1.25882129935185,1.22412630634862,1.2206240575625,1.22028127892433,1.2202469303847,1.22024350439006
0,1.25326946619512,1.21825434537861,1.21470174550087,1.21435424868249,1.21431943097652,1.21431595814858
0,1.24766798952936,1.21227830141798,1.2086700467177,1.20831722457918,1.20828187658872,1.20827835077142
0,1.24200855766474,1.2061889268734,1.2025196906006,1.2021609348502,1.20212499536187,1.20212141039078
0,1.23628274464201,1.19997706784856,1.19624152028271,1.19587622385101,1.19583963179582,1.19583598152234
0,1.23048204221387,1.19363370029026,1.18982652890908,1.18945408832839,1.18941678302177,1.18941306133725
0,1.22459789232278,1.18714996575173,1.18326589543709,1.1828857132161,1.18284763459745,1.18284383545727
0,1.21862171994196,1.18051720662412,1.17655101982187,1.17616250680586,1.17612359567639,1.17611971312396
0,1.21254496614435,1.17372700068972,1.1696735574402,1.16927613514691,1.16923633340504,1.16923236159539
0,1.2063591212624,1.1667711948529,1.16262545260991,1.16221855553135,1.16217780640445,1.16217373962761
0,1.20005575800037,1.15964193790859,1.15539897106494,1.15498204892576,1.1549402971975,1.15493612990132
0,1.19362656436043,1.15233171221184,1.14798673125124,1.14755925121407,1.14751644344628,1.1475121702587
0,1.18706337624407,1.14483336411656,1.14038173431277,1.13994318312156,1.13989926786968,1.13989488362043
0,1.1803582095914,1.13714013305634,1.13257739264247,1.1321272786948,1.13208220671614,1.13207770645761
0,1.17350329192326,1.12924567914589,1.12456755687872,1.12410541221846,1.1240591366723,1.12405451569963
0,1.16649109315339,1.12114410918725,1.11634654123369,1.11587192345578,1.11582440009449,1.11581965396479
0,1.15931435554157,1.11283000097126,1.10790914704689,1.10742164110609,1.10737282845648,1.10736795300697
0,1.15196612266276,1.10429842577144,1.09925068446359,1.09874990437977,1.09869976391392,1.0986947552791
0,1.14443976727132,1.09554496893442,1.09036699214561,1.08985258259817,1.08980107889299,1.0897959335206
0,1.13672901794458,1.08656574847833,1.08125445492902,1.08072609273374,1.08067319361862,1.08066790828442
0,1.12882798439477,1.07735743161827,1.07191001935142,1.0713674148134,1.07131309150522,1.07130766332654
0,1.12073118134392,1.06791724914589,1.06233120697967,1.06177410511644,1.06171833234148,1.06171275878935
0,1.1124335508616,1.05824300759836,1.05251612547717,1.05194430710651,1.05188706320859,1.05188134211858
0,1.10393048307148,1.04833309916045,1.04246347735849,1.04187676004615,1.04181802708065,1.04181215666224
0,1.09521783513852,1.03818650925196,1.03217256638801,1.03157080525098,1.03151056906419,1.03150454790863
0,1.08629194845524,1.02780282176184,1.02164330158833,1.02102638994975,1.02096464024319,1.02095846732992
0,1.07714966442189,1.01718222189932,1.01087619883316,1.0102440687257,1.01018079910519,1.01017447380668
0,1.06778833639788,1.00632549664123,0.999872380009043,0.999225002524075,0.999160210533152,0.999153732618122
0,1.05820584317184,0.995234032764611,0.988633569739399,0.987970955219836,0.987904642357389,0.987898011992552
0,1.04840059641335,0.98390981246248,0.977162089674117,0.976484287749465,0.976416459471472,0.976409677221565
0,1.03837154872986,0.972355406550581,0.965460850357427,0.964767949820211,0.964698615525437,0.964691682351688
0,1.02811819856823,0.960573965282197,0.953533340696404,0.952825469219657,0.952754642219292,0.952747559476295
0,1.01764059311173,0.948569206797775,0.941383615062032,0.940660938758298,0.940588636229695,0.940581405660608
0,1.00693932899179,0.936345403245662,0.929016278064559,0.928279000887387,0.928205243811818,0.928197867542057
0,0.996015550799233,0.923907364619672,0.916436467054148,0.915684830043762,0.915609643128568,0.915602123657831
0,0.98487094739582,0.91126042036879,0.903649832407591,0.902884112782991,0.90280752436822,0.902799864561016
0,0.97350774428289,0.898410398843555,0.890662515671009,0.889883025771471,0.889805067721382,0.889797270796026
0,0.961928700858573,0.88536360465285,0.877481125637778,0.876688211717343,0.876608919297098,0.876600988813208
0,0.950137093380746,0.87212679401416,0.86411271244998,0.863306753329009,0.863226165067039,0.863218104911591
0,0.938136707373462,0.85870714818874,0.850564739820357,0.849746145399153,0.849664302935622,0.849656117307639
0,0.925931821307892,0.845112245102278,0.836845055480524,0.836014265120288,0.835931213042276,0.835922906436142
0,0.913527190591384,0.83135002925958,0.822961859969225,0.822119340746455,0.822035126410445,0.822026703597984
0,0.900928029121092,0.817428780070101,0.80892367388255,0.808069918723513,0.807984592065839,0.807976058077153
0,0.888139988959465,0.803357078708616,0.794739303715471,0.79387482941786,0.793788442753871,0.793779802857081
0,0.875169138200306,0.78914377364293,0.780417806431202,0.779543151580745,0.779455759393476,0.779447019073389
0,0.862021937084534,0.774797944966976,0.765968452901637,0.765084175691906,0.764995834411071,0.764986999346885
0,0.848705212450434,0.760328867684411,0.75140069036827,0.750507366332406,0.750418134104613,0.750409210146752
0,0.835226130616918,0.745745974093556,0.736724104078628,0.735822323742203,0.73573226019333,0.735723253339479
0,0.821592168805863,0.731058815429692,0.721948378258401,0.721038744723016,0.720947910713711,0.720938827084187
0,0.807811085216619,0.71627702292588,0.707083256583774,0.706166383051522,0.70607484042681,0.706065686239336
0,0.79389088787295,0.701410268457067,0.692138502322525,0.691215009571518,0.691122820905711,0.691113602449716
0,0.779839802369684,0.686468224936144,0.67712385831525,0.676194372137149,0.676101600474927,0.676092324085476
0,0.765666238652208,0.671460526633052,0.662049006970776,0.661114155581137,0.661020864176074,0.661011536207558
0,0.751378756967175,0.656396729590331,0.646923530451354,0.645983941884057,0.645890193935668,0.645880820735341
0,0.736986033127276,0.641286272309487,0.631756871224074,0.630813170721243,0.63071902911169,0.630709616993179
0,0.722496823236728,0.626138436883399,0.616558293155108,0.615611100564032,0.615516627595713,0.615507182812615
0,0.70791992802712,0.610962310749342,0.601336843322734,0.600386770511362,0.600292027646454,0.600282556366162
0,0.693264156956014,0.595766749236428,0.586101314723292,0.585148963026013,0.585054010629232,0.585044518907073
0,0.678538292222607,0.580560339079002,0.570860210042175,0.569906167747369,0.569811064833094,0.569801558586918
0,0.663751052856287,0.565351363065084,0.555621706658419,0.554666546549405,0.554571350534294,0.554561835519614
0,0.648911059035086,0.55014776598507,0.540393623047575,0.539437900008279,0.53934266647054,0.539333148256379
0,0.634026796791401,0.534957122041635,0.525183386742543,0.524227635439091,0.524132417885565,0.524122901831059
0,0.619106583262304,0.519786603876504,0.50999800400634,0.509042736655484,0.508947586297601,0.508938077529523
0,0.604158532641156,0.504642953363543,0.494844031364148,0.493889735599191,0.493794701138879,0.493785204530157
0,0.589190522985643,0.489532454310934,0.479727549134795,0.478774685979233,0.478679813405811,0.478670333555173
0,0.574210164035421,0.474460905636863,0.46465413709345,0.4637031390522,0.463608471451234,0.463599012664064
0,0.559224766189318,0.459433604589835,0.44962885238871,0.448680121666295,0.448585699041384,0.448576265311867
0,0.544241310788594,0.44445531562931,0.43465620982756,0.433710116682103,0.433615975790461,0.433606570785114
0,0.529266421847656,0.429530260897601,0.419740164631569,0.418797045872853,0.41870322007552,0.418693847118238
0,0.514306339368755,0.414662099936238,0.404884097756731,0.403944255396048,0.403850774523466,0.403841436582107
0,0.49936689437043,0.399853917710373,0.390090803858178,0.389154503916924,0.389061394150647,0.3890520938252
0,0.484453485752791,0.385108213758469,0.375362481968979,0.374429953452325,0.37433723722341,0.374327976735916
0,0.469571059114982,0.370426894167147,0.360700728949938,0.359772162991123,0.359679858895848,0.359670640081998
0,0.454724087631794,0.355811266385651,0.346106535754699,0.345182084934781,0.345090207668056,0.345081031970635
0,0.439916555087589,0.3412620368465,0.331580286541297,0.330660064388324,0.33056862469528,0.330559493159392
0,0.425151941156283,0.326779311407693,0.317121760648169,0.316205841318979,0.316114845965013,0.316105759235185
0,0.410433209006198,0.312362598637074,0.30273013743918,0.301818555586127,0.301728007345601,0.30171896566478
0,0.395762795298374,0.298010815942062,0.288404004008587,0.287496754832657,0.287406652496442,0.287397655706863
0,0.381142877572018,0.283722298528209,0.274141365723397,0.273238405214342,0.273148743616203,0.27313979116217
0,0.366574268834075,0.269494811160156,0.259939659566972,0.259040904930143,0.258951674991983,0.258942765924525
0,0.352058202889401,0.255325562681239,0.245795770234396,0.244901100503076,0.244812289298851,0.244803422282305
0,0.337594823387903,0.24121122322299,0.231706048916786,0.230815305748014,0.230726896586166,0.230718069906533
0,0.323183870850651,0.227147944056004,0.217666334698821,0.216779323349743,0.216691295873752,0.216682507448989
0,0.308824552775435,0.213131379983545,0.203671978481123,0.202788468962076,0.202700799268855,0.202692046660858
0,0.294515549895891,0.19915671419145,0.189717869326795,0.188837597726514,0.188750258502067,0.188741538930458
0,0.280255027153968,0.18521868544716,0.175798463119828,0.174921133097213,0.174834093769065,0.174825404126614
0,0.266040646492223,0.171311617531531,0.161907813411415,0.161033097847712,0.160946324753447,0.16093766162314
0,0.251869582073592,0.157429450776423,0.148039604320128,0.14716714712438,0.147080603695503,0.147071963369137
0,0.237738537929144,0.143565775571002,0.134187185341137,0.133316603401179,0.133230250361666,0.133221628859912
0,0.223643767925293,0.12971386768972,0.120343607910957,0.11947449318141,0.119388288759905,0.119379681853763
0,0.209581097946738,0.115866725286128,0.106501663565045,0.105633585283225,0.105547485438059,0.105538888671558
0,0.19554595020174,0.102017107388253,0.0926539235179262,0.0917864305378672,0.0917003891938922,0.0916917979080156
0,0.181533369552257,0.0881575737234696,0.0787927794884993,0.0779254027227025,0.0778393720188562,0.077830781376507
0,0.167538051761685,0.0742805256941351,0.0649104855866947,0.0640427405448333,0.063956671091397,0.0639480761033331
0,0.153554373542739,0.0603782483190884,0.0509992010725411,0.0501305904856962,0.0500444316300107,0.0500358271816436
0,0.139576424278648,0.0464429529512632,0.0370510337940292,0.0361810503127168,0.0360947504122327,0.0360861312911655
0,0.125598039281294,0.0324668205773875,0.0230580841065827,0.0221862130604683,0.022099719761863,0.022091080685992
0,0.111612834440831,0.0184420455027339,0.00901248907424795,0.00902369734020048,0.00903437536304791,0.00903544410173612
0,0.0976142421124407,0.00952392107026701,0.0115449682113123,0.0118759879698949,0.0119091230464936,0.0119124415053734
0,0.083595548078365,0.0134906505379733,0.0192676396602995,0.0201482922911871,0.0202356827322403,0.0202444136311596
0,0.069549929416529,0.0240010721194191,0.0335173179743473,0.0344019334109104,0.034489728046399,0.0344985001490465
0,0.0554704931021776,0.0382966748230401,0.0478498437157838,0.0487389305622371,0.04882718098863,0.048835999491578
0,0.041350315164783,0.0526782181875803,0.0622722375383873,0.0631662945778314,0.0632550513716389,0.0632639213669533
0,0.0271824898058324,0.0671525142474285,0.0767912235673967,0.0776907369289684,0.0777800493612664,0.0777889758077911
0,0.0129601355084205,0.0817260619294539,0.0914131888588086,0.0923186292265969,0.0924085449818598,0.0924175326769577
0,0.0110444462156483,0.0964050074557969,0.106144144164658,0.107055964041184,0.107146528941767,0.107155582493649
0,0.0161169523451788,0.111195106126571,0.120989686188185,0.121908317225189,0.121999574962772,0.12200869876348
0,0.0301011848486812,0.126101685662311,0.135954961506947,0.136880811915796,0.136972803790932,0.136982001990213
0,0.044607953281824,0.141129611279358,0.151044632334935,0.151978084388811,0.152070849059931,0.152080125540024
0,0.0592014749011839,0.156283252664688,0.166262844287521,0.167204251927096,0.167297825170011,0.167307183521519
0,0.0738875047909258,0.171566453008898,0.181613196304818,0.182562882858731,0.182657297337902,0.182666740836834
0,0.0886714814736787,0.186982500247654,0.197098712880187,0.198056968911207,0.198152253963743,0.198161785549861
0,0.103558492077835,0.202534100652982,0.212721818731206,0.213688900018415,0.213785081451963,0.213794703708546
0,0.118553238891864,0.218223354905973,0.228484316040429,0.229460441707304,0.229557541612696,0.229567256747752
0,0.133660007465108,0.234051736772348,0.244387364382554,0.245372715180097,0.245470751759788,0.245480561588903
0,0.148882636414407,0.250020074491536,0.260431463443664,0.261426180197257,0.261525167610312,0.261535073541142
0,0.164224489086003,0.266128534978596,0.276616438626466,0.277620620854291,0.2777205690788,0.277730572097333
0,0.179688427211771,0.282376610926631,0.292941429623489,0.293955134333812,0.294056049047402,0.294066149706051
0,0.195276786688963,0.298763110885216,0.309404882027803,0.310428122701579,0.31053000518069,0.310540203588253
0,0.210991355602957,0.315286152377826,0.326004542037919,0.327037287802476,0.327140134840922,0.327150430654514
0,0.226833354602763,0.331943158108411,0.342737454300502,0.343779629299142,0.343883433146549,0.343893825565527
0,0.242803419728805,0.348730855294157,0.359599962921108,0.36065144588284,0.360756194203245,0.360766681965143
0,0.258901587782522,0.365645278148048,0.376587715659501,0.377648339672051,0.377754015523058,0.377764596901629
0,0.275127284317365,0.382681773521275,0.393695671312288,0.394765223800822,0.394871805633525,0.394882478438855
0,0.291479314320238,0.399835009701828,0.410918110271677,0.411996333184753,0.412103794864565,0.412114556445268
0,0.307955855642101,0.417098988351499,0.428248648235106,0.429335238438395,0.429443549286818,0.429454396534375
0,0.324554455225347,0.434467059549932,0.445680253026329,0.446774862903837,0.446883987761154,0.446894917116359
0,0.341272028164422,0.451931939900008,0.463205264474608,0.464307502736098,0.464417402044837,0.464428409506295
0,0.358104859624099,0.469485733635118,0.480815417284379,0.481924849976894,0.482035479885857,0.482046561020563
0,0.37504860962772,0.487119956654996,0.498501866814224,0.499618018534537,0.499729331023042,0.499740480979012
0,0.3920983207149,0.504825563402989,0.516255217669896,0.517377572973886,0.517489515995815,0.517500729516691
0,0.409248428455331,0.522592976484196,0.534065555002853,0.535193560006882,0.535306077654039,0.535317349095626
0,0.426492774792074,0.54041211891068,0.551922478392627,0.55305554256101,0.553168575245163,0.553179898593865
0,0.443824624174592,0.558272448846996,0.569815138178352,0.570952636290143,0.571066120943105,0.571077489836139
0,0.461236682428614,0.576162996716785,0.587732274092528,0.588873548380037,0.588987418670922,0.588998826418302
0,0.478721118296914,0.594072404519199,0.605662256038168,0.606806618488656,0.606920805057544,0.606932244665654
0,0.496269587572556,0.611988967192237,0.623593126839116,0.624739861650318,0.624854292357321,0.624865756554076
0,0.513873259733578,0.629900675849287,0.641512646782609,0.642661012962011,0.642775613150693,0.642787094412123
0,0.531522846976298,0.647795262704722,0.65940833976318,0.660557573860095,0.660672266634199,0.66068375721236
0,0.54920863553271,0.665660247494985,0.677267540827714,0.678416859786529,0.678531566298784,0.678543058250872
0,0.566920519146332,0.683482985192549,0.695077444912885,0.696226049035253,0.696340688787035,0.696352174005626
0,0.584648034570164,0.701250714802535,0.712825156558952,0.713972232561923,0.714086723712452,0.714098193956618
0,0.602380398939965,0.718950609024223,0.730497740376882,0.731642464533504,0.731756724217215,0.731768171144539
0,0.620106548866467,0.736569824554046,0.748082272040381,0.749223813388751,0.749337758039421,0.749349173238625
0,0.637815181080709,0.754095552801261,0.76556588956972,0.766703413176038,0.766816958856207,0.76682833388032
0,0.655494794457973,0.771515070783481,0.782935844670785,0.784068514931498,0.784181577665673,0.784192904065589
0,0.673133733237878,0.788815791966401,0.800179553890307,0.801306537858209,0.801419033968351,0.801430303326574
0,0.690720231250594,0.805985316810143,0.817284649347141,0.818405120066035,0.818516966507708,0.818528170472184
0,0.708242456952765,0.823011482784064,0.834239028799421,0.83535216863165,0.835463283329334,0.835474413647169
0,0.725688559070933,0.839882413612356,0.851030904808533,0.852135908739785,0.852246210919699,0.852257259470652
0,0.743046712645509,0.856586567514651,0.867648852763466,0.868744931669129,0.868854342188046,0.868865301017569
0,0.760305165264459,0.873112784208806,0.884081857532629,0.885168241390033,0.885276683058484,0.885287544410202
0,0.777452283273213,0.889450330447219,0.900319358515358,0.901395299546441,0.90150269744472,0.901513453792185
0,0.79447659774555,0.905588943863595,0.916351292871281,0.917416068600413,0.917522350385903,0.91753299446347
0,0.811366849999519,0.921518874913819,0.932168136713326,0.933221052925364,0.933326149129645,0.933336673962284
0,0.828112036443152,0.93723092670232,0.947760944058661,0.94880133764268,0.948905181956929,0.948915580888919
0,0.844701452536045,0.952716492494504,0.96312138334162,0.964148625006212,0.964251154553601,0.964261421275811
0,0.861124735655828,0.967967590726069,0.978241771303629,0.979255268150319,0.979356423743884,0.979366552319643
0,0.877371906662179,0.982976897331222,0.993115104087,0.994114302028827,0.994214028413636,0.994224013303038
0,0.893433409956033,0.997737775224166,1.0077350853726,1.0087194713857,1.00881771746409,1.00882755354652
0,0.909300151837444,1.01224430078161,1.02209615141521,1.02306525561202,1.02316197465068,1.02317165724557
0,0.924963536972817,1.02649128718821,1.03619349284528,1.03714689035874,1.03724204017666,1.03725156506231
0,0.940415502790018,1.04047430452193,1.05002307312144,1.05096038579051,1.05105392892685,1.05106329235714
0,0.955648551629093,1.05418969647212,1.06358164353426,1.06450254138215,1.06459444524303,1.06460364396214
0,0.970655780486343,1.06763459359966,1.07686675467912,1.07777095717639,1.07786119416002,1.07787022541483
0,0.985430908200412,1.08080692306538,1.08987676433302,1.09076404143903,1.09085258903831,1.09086145058868
0,0.999968299941017,1.09370541477085,1.10261084168857,1.10348101466564,1.10356785554791,1.1035765456745
0,1.01426298887352,1.10632960387304,1.11506896791628,1.11592190991216,1.11600703197547,1.11601554948531
0,1.02831069488615,1.11867982965315,1.12725193304487,1.12808756944037,1.12817096584609,1.12817931007571
0,1.04210784028065,1.13075723073757,1.13916132916803,1.13997963768754,1.14006130686899,1.14006947768516
0,1.05565156234222,1.14256373668802,1.1507995400042,1.15160055058839,1.15168049623553,1.1516884940336
0,1.06893972271951,1.15410205599568,1.16216972685493,1.16295352129585,1.16303175231602,1.16303957801581
0,1.0819709135616,1.16537566053273,1.17327581102518,1.17404252236528,1.17411905282009,1.17412670785943
0,1.09474446037466,1.17638876653234,1.18412245278705,1.18487226448478,1.18494711350362,1.18495459982948
0,1.10726042157767,1.18714631218603,1.19471502698574,1.19544817185175,1.19552136352204,1.19552868357945
0,1.1195196029297,1.19765393196397,1.20505959540379,1.20577635431253,1.20584791754755,1.20585507426607
0,1.13152348660831,1.20791792778071,1.21516287601541,1.2158635763985,1.21593354478317,1.21594054156127
0,1.14327430342194,1.21794523714442,1.2250322092789,1.22571722340738,1.22578563502281,1.22579247571018
0,1.15477497314028,1.22774339844283,1.2346755216295,1.23534526469326,1.23541216192103,1.23541885079869
0,1.16602909762261,1.23732051353329,1.24410128634894,1.24475621434273,1.24482164364971,1.24482818540827
0,1.17704094034382,1.24668520781787,1.25331848200118,1.25395908942734,1.25402310113208,1.25402950084817
0,1.1878154036632,1.25584658799638,1.26233654863529,1.26296336603433,1.2630260140563,1.26303227716722
0,1.19835800329846,1.26481419770184,1.27116534196729,1.27177893328844,1.27184027488122,1.27184640715797
0,1.2086748399887,1.27359797123285,1.27981508576276,1.28041604558712,1.28047614105681,1.28048214857574
0,1.21877256851092,1.28220818560648,1.28829632265004,1.28888527327973,1.28894418569002,1.28895007480304
0,1.22865836422492,1.29065541116296,1.2966198636011,1.29719745202864,1.29725524689398,1.29726102419765
0,1.2383398873072,1.29895046096026,1.3047967363236,1.30536363109596,1.30542037606417,1.30542604836767
0,1.24782524484,1.30710433920176,1.3128381328116,1.31339502080415,1.31345078533017,1.31345635962248
0,1.25712295093542,1.31512818894451,1.32075535630657,1.32130293942231,1.32135779443458,1.32136327785082
0,1.2662418850867,1.32303323933819,1.32855976792196,1.32909875973195,1.32915277729292,1.32915817708018
0,1.27519124894937,1.33083075264676,1.33626273318566,1.33679385552653,1.33684710848911,1.33685243197189
0,1.28398052176272,1.33853197130456,1.34387556875429,1.34439954829919,1.34445210996066,1.34445736450598
0,1.29261941462882,1.34614806525825,1.35140948955167,1.35192705437077,1.35197899812574,1.35198419110827
0,1.30111782387124,1.35369007984344,1.35887555658074,1.35938743270764,1.35943883170186,1.35944397046906
0,1.30948578369959,1.36116888444156,1.3662846256545,1.36679153367469,1.36684246046116,1.36684755229872
0,1.31773341840766,1.36859512215815,1.37364729728612,1.37414994896344,1.37420047516262,1.37420552726028
0,1.3258708943342,1.3759791607579,1.38097386797207,1.38147296292914,1.38152315889463,1.38152817831259
0,1.33390837181494,1.38333104508536,1.38827428309517,1.388770505563,1.38882044005445,1.38882543369049
0,1.34185622496566,1.39066045119212,1.39555809166543,1.39605210731753,1.39610184718222,1.39610682173973
0,1.34972392356652,1.39797664238306,1.40283440310812,1.40332685599359,1.4033764658581,1.40338142781509
0,1.35752172733847,1.40528842738407,1.41011184629744,1.4106033558874,1.41065289786087,1.41065785344021
0,1.36525916537867,1.41260412082383,1.41739853102403,1.41788968938476,1.41793922277508,1.417944177916
0,1.37294567244051,1.41993150621034,1.42470201207203,1.42519338117787,1.42524296222208,1.42524792255315
0,1.38059039156432,1.4272778015713,1.43202925606934,1.43252136526766,1.43257104687782,1.43257601769148
0,1.38820213826371,1.43464962791457,1.43938661126153,1.43987995490131,1.43992978642699,1.4399347726557
0,1.39578936398699,1.44205298065178,1.44677978034595,1.44727481558064,1.44732484258912,1.44732984878341
0,1.40336011790978,1.44949320411394,1.45421379648849,1.45471094126335,1.45476120533846,1.45476623564677
0,1.41092201068788,1.4569749692741,1.4616930026307,1.46219263386348,1.4622431724241,1.46224823057464
0,1.41848218082095,1.46450225477671,1.46922103417984,1.46972348614314,1.46977433228213,1.4697794215668
0,1.42604726339952,1.47207833135877,1.47680080515892,1.47730636807154,1.47735755041575,1.47736267367619
0,1.43362336116287,1.47970574973188,1.48443449787817,1.48494341671171,1.48499495930385,1.48500011891965
0,1.44121601800412,1.48738633197883,1.49212355617333,1.49263602967948,1.49268795188225,1.49269314976149
0,1.44883019511583,1.49512116650256,1.49986868224013,1.500384862203,1.50043717862598,1.50044241619798
0,1.45647024995455,1.50291060654904,1.50766983707805,1.50818982779482,1.50824254824445,1.50824782645489
0,1.46413991818121,1.51075427230963,1.51552624454018,1.51605010253252,1.51610323198537,1.51610855129371
0,1.47184229871117,1.51865105659252,1.52343639896993,1.52396413292745,1.52401767152685,1.52402303190616
0,1.47957984197908,1.52659913403631,1.531398076389,1.53192964734485,1.53198359042104,1.5319889913602
0,1.48735434149108,1.53459597382356,1.53940834918515,1.53994367092318,1.53999800903675,1.54000344954487
0,1.49516692870158,1.54263835583551,1.5474636042324,1.54800254392387,1.54805726293234,1.54806274154573
0,1.50301807122137,1.55072239017421,1.5555595643608,1.55610194342788,1.55615702457515,1.55616253936633
0,1.51090757433729,1.55884353996276,1.5636913130776,1.56423690827965,1.56429232830791,1.5642978768971
0,1.51883458580432,1.56699664731929,1.57185332242685,1.57240186716469,1.57245759844819,1.57246317801686
0,1.5267976038575,1.57517596238598,1.58003948385992,1.58059066969202,1.58064668039226,1.58065228769889
0,1.53479448838256,1.58337517528009,1.58824314197552,1.58879662033937,1.58885287458084,1.58885850597873
0,1.5428224751787,1.59158745082058,1.59645713097443,1.59701251510513,1.59706897317093,1.597074624628
0,1.55087819324281,1.59980546587054,1.6046738136613,1.60523068069865,1.60528729924501,1.60529296636553
0,1.55895768499983,1.6080214491238,1.61288512281375,1.61344301608819,1.61349974837697,1.61350542642501
0,1.56705642939703,1.61622722315174,1.62108260472768,1.62164103621459,1.6216978323626,1.62170351628728
0,1.57516936777085,1.62441424851602,1.62925746473697,1.62981591766793,1.62987272491208,1.62987840937433
0,1.58329093238292,1.63257366974217,1.63740061449606,1.63795854611515,1.638015309092,1.63802098849277
0,1.59141507750715,1.64069636294034,1.64550272080504,1.64605956525721,1.64611622629581,1.64612189480563
0,1.59953531293437,1.64877298485059,1.65355425574882,1.65410942708712,1.65416592651364,1.65417157810334
0,1.60764473974424,1.6567940230831,1.66154554791526,1.66209844321375,1.66215471966539,1.66216034813791
0,1.61573608817891,1.66474984731699,1.66946683445099,1.67001683700426,1.67007282775572,1.67007842677873
0,1.62380175743817,1.67263076121645,1.67730831370911,1.67785479631095,1.67791043760408,1.67791600074343
0,1.63183385720417,1.68042705481827,1.68506019823902,1.68560252651835,1.68565775390007,1.68566327465372
0,1.63982425069378,1.68812905714213,1.69271276786654,1.69325030366753,1.69330505233147,1.69331052416396
0,1.64776459902935,1.69572718877279,1.70025642261064,1.70078852740071,1.70084273253139,1.70084814890844
0,1.65564640671332,1.70321201416292,1.7076817351836,1.70820777347265,1.70826137059078,1.70826672501411
0,1.66346106798861,1.7105742934054,1.71497950282201,1.7154988455769,1.71555177088395,1.7155570569259
0,1.67119991386431,1.71780503322606,1.72214079819891,1.72265282623651,1.72270501695701,1.722710228295
0,1.67885425958463,1.72489553695042,1.72915701917053,1.72966112651322,1.7297125212331,1.72971765168368
0,1.68641545231809,1.73183745320249,1.73601993711654,1.73651553429381,1.73656607329317,1.73657111684544
0,1.69387491884308,1.7386228230989,1.74272174363821,1.74320826091846,1.74325788649713,1.74326283734549
0,1.70122421300542,1.74524412570834,1.74925509538675,1.74973198592359,1.74978064271795,1.74978549529393
0,1.70845506272364,1.75169432155418,1.75561315680235,1.75607989968013,1.75612753496954,1.75613228397261
0,1.71555941631799,1.75796689394713,1.76178964055421,1.76224574371786,1.76229230771937,1.76229694814649
0,1.72252948794072,1.76405588794472,1.76777884548259,1.76822384853748,1.7682692946873,1.76827382186121
0,1.72935780188782,1.76995594674603,1.77357569185589,1.77400916872413,1.77405345394441,1.77405786354037
0,1.73603723557559,1.77566234534177,1.77917575376855,1.77959731518854,1.77964040013823,1.77964468820922
0,1.74256106097153,1.78117102125362,1.78457528851928,1.7849845843764,1.78502643368502,1.78503059668511
0,1.7489229842749,1.78647860221018,1.78977126282412,1.79016798430101,1.79020856678407,1.79021260159006
0,1.755117183651,1.79158243062255,1.79476137573395,1.79514525726993,1.795184546125,1.79518845005601
0,1.76113834483234,1.79648058473756,1.79954407814249,1.79991489919241,1.79995287217488,1.79995664300991
0,1.76698169441072,1.80117189636347,1.80411858878756,1.80447617537151,1.80451281494911,1.80451645094253
0,1.7726430306557,1.80565596507964,1.80848490666568,1.80882913270196,1.80886442618742,1.80886792608214
0,1.77811875170756,1.8099331688592,1.81264381979798,1.8129746082127,1.8130085478738,1.81301191091226
0,1.78340588100579,1.81400467105151,1.81659691030322,1.81691423391137,1.8169468170578,1.81695004299054
0,1.78850208982804,1.81787242368901,1.82034655575247,1.82065043790587,1.82068166695262,1.82068475604458
0,1.79340571682845,1.82153916710172,1.82389592679789,1.82418644179717,1.82421632430404,1.82421927733837
0,1.79811578447906,1.82500842584055,1.82724898108709,1.82752625435558,1.82755480304267,1.82755762132214
0,1.80263201233279,1.82828450092911,1.83041045349243,1.83067466151129,1.83070189425034,1.83070457959639
0,1.80695482704195,1.83137245848164,1.83338584270302,1.83363721270801,1.83366315248976,1.833665707239
0,1.81108536908189,1.83427811474275,1.83618139424517,1.83642020368661,1.83644487856424,1.83644730556268
0,1.81502549614556,1.83700801762198,1.83880408001411,1.83903065578283,1.83905409879178,1.83905640138666
0,1.8187777831906,1.83956942481349,1.84126157441727,1.84147629184044,1.84149854089515,1.8415007229243
0,1.82234551913759,1.84197027860768,1.84356222724525,1.84376550885713,1.84378660662497,1.84378867240413
0,1.82573270023402,1.84421917751742,1.84571503340296,1.84590734749656,1.84592734124986,1.84592929555755
0,1.82894402011552,1.84632534485673,1.84772959964753,1.84791145861452,1.84793040006116,1.8479322481216
0,1.83198485661178,1.8482985944244,1.84961610849443,1.84978806696133,1.84980601205493,1.84980775951877
0,1.8348612553611,1.85014929345837,1.85138527946598,1.85154793223572,1.85156494096627,1.85156659388941
0,1.83757991031266,1.85188832303936,1.85304832786863,1.85320230767763,1.85321844384356,1.85322000866413
0,1.84014814121122,1.85352703613381,1.85461692129671,1.85476289639824,1.8547782273611,1.85477971087465
0,1.84257386817321,1.85507721347697,1.85610313407035,1.85624180565586,1.85625640207871,1.85625781141181
0,1.84486558347722,1.856551017506,1.85751939982398,1.85765149929479,1.85766543486564,1.85766677744794
0,1.8470323207049,1.85796094456179,1.85887846247005,1.85900474857236,1.85901809971394,1.85901938324892
0,1.84908362138074,1.85931977558491,1.86019332576859,1.8603145816055,1.86032742717273,1.86032865960712
0,1.85102949927064,1.8606405255374,1.86147720173917,1.86159423167376,1.86160665264036,1.8616078421326
0,1.85288040250969,1.86193639178665,1.86274345815555,1.86285708461959,1.8628691637553,1.86287031864296
0,1.85464717373939,1.86322070169135,1.86400556536647,1.86411662558965,1.86412844712958,1.86412957589609
0,1.85634100844315,1.86450685963173,1.86527704268767,1.86538638536257,1.86539803467021,1.86539914591085
0,1.85797341167679,1.86580829372761,1.86657140461079,1.86667988650894,1.86669144973435,1.86669255212186
0,1.85955615339722,1.86713840248749,1.86790210707401,1.86801058962864,1.86802215336346,1.86802325561328
0,1.86110122259837,1.86851050163115,1.86928249403784,1.86939183990873,1.86940349083952,1.86940460167493
0,1.86262078046811,1.86993777132549,1.87072574460592,1.87083681424221,1.8708486388037,1.87084976692087
0,1.86412711278304,1.87143320407023,1.87224482092738,1.87235846914349,1.87237055317336,1.87237170720668
0,1.86563258176092,1.87300955346557,1.87385241711171,1.87396948969194,1.8739819180886,1.87398310657619
0,1.86714957759168,1.87467928408827,1.87556090938134,1.8756822397281,1.875695096113,1.87569632746282
0,1.86869046986803,1.87645452269646,1.87738230767989,1.87750871352043,1.87752207990646,1.87752336236292
0,1.87026755913618,1.87834701097588,1.87932820894648,1.87946048911254,1.87947444557991,1.87947578719133
0,1.87189302878527,1.8803680600322,1.88140975225741,1.88154868355182,1.88156330793286,1.88156471651977
0,1.87357889749106,1.88252850682494,1.88363757602724,1.88378391019109,1.88379927776525,1.88380076088979
0,1.8753369724259,1.88483867272878,1.88602177745091,1.88617623824424,1.8861924214448,1.88619398638127
0,1.87717880344195,1.88730832439756,1.88857187435778,1.88873515476635,1.88875222289992,1.88875387660659
0,1.87911563842934,1.88994663709532,1.89129676963686,1.89146952921679,1.89148754819678,1.8914892972892
0,1.881158380044,1.89276216064666,1.89420471838028,1.89438758075181,1.89440661284715,1.89440846357291
0,1.88331754399308,1.89576278814698,1.89730329787998,1.89749684838078,1.89751695198076,1.89751891019595
0,1.88560321905754,1.89895572756011,1.90059938059893,1.90080416410666,1.90082539350305,1.90082746465042
0,1.88802502902285,1.902347476318,1.90409911022534,1.90431562915867,1.90433803434581,1.90434022343478
0,1.89059209667944,1.90594379902351,1.9078078809045,1.90803659341044,1.90806021990429,1.90806253149283
0,1.89331301004438,1.9097497083439,1.91173031972865,1.91197163806379,1.91199652674065,1.91199896491916
0,1.89619579094556,1.9137694491683,1.91587027255154,1.91612456166357,1.91615074861896,1.91615331699624
0,1.89924786609804,1.91800648608854,1.92023079317952,1.92049836949466,1.92052588592319,1.92052858761439
0,1.90247604079167,1.92246349424823,1.92481413597683,1.92509526639799,1.92512413849438,1.92512697611127
0,1.90588647529611,1.92714235359074,1.92962175190816,1.92991665302751,1.92994690190942,1.92994987755266
0,1.90948466407808,1.93204414652205,1.93465428802665,1.93496312555571,1.93499476720845,1.93499788246222
0,1.91327541791273,1.93716915899014,1.93991159040161,1.94023447882061,1.94026752406408,1.94027077999284
0,1.91726284895819,1.94251688496802,1.94539271046483,1.94572971289262,1.94576416737044,1.94576756451801
0,1.92145035884973,1.94808603431338,1.95109591474088,1.95144704302539,1.95148290721634,1.95148644560715
0,1.92584062985649,1.95387454396326,1.95701869791179,1.95738391294029,1.95742118219189,1.95742486133452
0,1.93043561913078,1.95987959240844,1.96315779915305,1.96353701138041,1.96357567596455,1.96357949485743
0,1.93523655606669,1.96609761737825,1.96950922166365,1.96990229185609,1.96994233704624,1.96994629418558
0,1.94024394277118,1.97252433665292,1.97606825529963,1.97647499549022,1.9765164016601,1.97652049504991
0,1.94545755763801,1.97915477190749,1.98282950220733,1.98324967685884,1.98329241960193,1.98329664676621
0,1.95087646200133,1.98598327547812,1.98978690533961,1.99022023270944,1.99026428297879,1.99026864097568
0,1.95649900983285,1.99300355992941,1.99693377972628,1.99737993342709,1.99742525769489,1.99742974313287
0,1.96232286043377,2.00020873028911,2.00426284635766,2.00472145710674,2.00476801754276,2.00477262659872
0,1.96834499405941,2.00759131880506,2.01176626852903,2.01223692607849,2.01228468074678,2.01228940918589
0,1.97456173040283,2.01514332206812,2.01943569048283,2.01991794572189,2.01996684879473,2.01997169199209
0,1.98096874985074,2.02285624033446,2.02726227817541,2.02775564539538,2.02780564738348,2.0278106003474
0,1.98756111741385,2.03072111887074,2.03523676198511,2.03574072129686,2.03579176929498,2.03579682669176
0,1.99433330922171,2.03872859113641,2.04334948117033,2.04386348106339,2.04391551901001,2.04392067519014
0,2.00127924146155,2.04686892360924,2.05159042987729,2.05211388990908,2.05216685885916,2.05217210788488
0,2.00839230162966,2.05513206205203,2.0599493044907,2.0604816180937,2.06053545650318,2.06054079217714
0,2.01566538195393,2.06350767901226,2.0684155521134,2.06895608950769,2.06901073352852,2.06901614942354
0,2.0230909148365,2.07198522233972,2.07697841995592,2.0775265311538,2.07758191493811,2.07758740442783
0,2.03066091015653,2.08055396450273,2.08562700541201,2.08618202330118,2.08623807931321,2.08624363560354
0,2.03836699426464,2.0892030524788,2.09435030659257,2.09491155008372,2.09496820941819,2.09497382557937
0,2.04620045049311,2.09792155799283,2.10313727308767,2.1037040503123,2.10376124301757,2.10376691201671
0,2.0541522609986,2.10669852787357,2.11197685672471,2.11254846826829,2.11260612367309,2.11261183840706
0,2.06221314974813,2.11552303429769,2.12085806209,2.12143380424599,2.12149185128798,2.12149760461647
0,2.07037362645364,2.12438422469115,2.12976999658175,2.13034916461119,2.13040753216597,2.13041331694461
0,2.07862403125554,2.13327137105804,2.13870191976354,2.13928381114538,2.13934242835441,2.13934823746779
0,2.08695457995219,2.14217391850926,2.14764329179044,2.14822720944749,2.14828600604344,2.14829183243772
0,2.09535540956902,2.15108153276659,2.15658382068321,2.15716907616879,2.15722798279666,2.15723381951197
0,2.10381662405933,2.15998414642186,2.1655135082311,2.16609942486161,2.16615837339435,2.16616421359643
0,2.11232833992738,2.16887200373593,2.17442269430961,2.17500861022827,2.17506753407525,2.1750733710865
0,2.12088073156445,2.17773570376907,2.18330209940629,2.18388737056403,2.18394620497102,2.18395203230057
0,2.12946407608954,2.1865662416412,2.1921428651561,2.19272686819534,2.19278555053453,2.19279136190741
0,2.13806879748765,2.19535504772916,2.20093659269639,2.20151872772448,2.20157719777323,2.20158298715831
0,2.14668550984215,2.20409402461745,2.20967537866195,2.2102550719011,2.21031327210808,2.2103190337448
0,2.15530505946067,2.21277558162951,2.21835184865134,2.2189285549526,2.21898643069017,2.21899215911379
0,2.16391856569948,2.22139266677739,2.22695918800752,2.22753239321717,2.22758989301856,2.227595583084
0,2.17251746029637,2.22993879598035,2.23549116976869,2.2360603929357,2.23611746871623,2.23612311562019
0,2.18109352502912,2.23840807941547,2.24394217965833,2.24450697507271,2.24456358233373,2.2445691816351
0,2.18963892752411,2.24679524487715,2.25230723799798,2.25286719705044,2.25292329506516,2.25292884270363
0,2.19814625504783,2.25509565803683,2.2605820184409,2.26113677129506,2.26119232327533,2.26119781558805
0,2.2066085461239,2.26330533950884,2.26876286343996,2.26931208050937,2.26936705375281,2.26937248748902
0,2.21501931982775,2.27142097864422,2.2768467963792,2.27739018960238,2.27744455561889,2.27744992795258
0,2.22337260262237,2.2794399439897,2.28483153031451,2.28536885422212,2.28542258883944,2.28542789737983
0,2.23166295261021,2.2873602903657,2.29271547328557,2.29324652585474,2.29329960930252,2.29330485210236
0,2.2398854810883,2.29518076253324,2.30049773017752,2.30102235346986,2.3010747704417,2.30107994600342
0,2.24803587130672,2.30290079543675,2.30817810112833,2.30869618170846,2.30874792140198,2.30875302868152
0,2.2561103943441,2.31052051102603,2.31575707649389,2.31626854562722,2.31631960176165,2.31632464017015
0,2.26410592202742,2.31804071167759,2.32323582840039,2.32374066202927,2.32379103284073,2.32379600224391
0,2.27201993683785,2.32546287025202,2.33061619892961,2.33111441742844,2.33116410564299,2.33116900635826
0,2.27985053875895,2.33278911684055,2.33790068499945,2.33839235271042,2.33844136549482,2.33844619828623
0,2.28759644903829,2.34002222226986,2.34509242001794,2.34557764456983,2.34562599346061,2.34563075953155
0,2.29525701084856,2.34716557844999,2.35219515240457,2.35267408381846,2.35272178462939,2.35272648561315
0,2.30283218684939,2.35422317566547,2.35921322108778,2.35968605067441,2.35973312338301,2.35973776133124
0,2.31032255366603,2.3611995769243,2.36615152810219,2.36661848715651,2.36666495577018,2.36666953313931
0,2.31772929331601,2.36809988949375,2.37301550842261,2.3734768667224,2.37352275912486,2.37352727876047
0,2.32505418162975,2.37492973376482,2.37981109718519,2.38026716130131,2.38031250908003,2.3803169741994
0,2.33229957372567,2.38169520960037,2.38654469445823,2.38699580588496,2.38704064414056,2.3870450583134
0,2.33946838661429,2.38840286033318,2.39322312773645,2.39366966085141,2.39371402798994,2.39371839511735
0,2.34656407902007,2.39505963459134,2.39985361234332,2.40029597220696,2.40033990971612,2.40034423400796
0,2.35359062852247,2.40167284613813,2.40644370993494,2.4068823299406,2.40692588215095,2.40693016810176
0,2.36055250613118,2.40825013192261,2.41300128530811,2.41343662469422,2.41347983852661,2.41348409089007
0,2.36745464842183,2.41479940854503,2.41953446172212,2.41996700295866,2.42000992765907,2.42001415142125
0,2.37430242737076,2.42132882734798,2.42605157495041,2.42648182101238,2.42652450787548,2.42652870822695
0,2.38110161803751,2.42784672834992,2.43256112628279,2.43298959782451,2.43303209990737,2.43303628221432
0,2.38785836425411,2.43436159324276,2.43907173470704,2.43949896714829,2.43954133897539,2.43954550874991
0,2.39457914248909,2.44088199767828,2.44559208849,2.44601862903346,2.44606092629471,2.44606508916434
0,2.40127072406252,2.44741656307106,2.45213089640077,2.4525573009886,2.45259958023158,2.45260374190829
0,2.40794013589576,2.45397390814679,2.45869683879589,2.45912366902462,2.45916598734261,2.4591701535914
0,2.41459461998573,2.46056260046516,2.46529851880419,2.46572633881045,2.46576875352774,2.46577293013493
0,2.42124159179947,2.46719110814562,2.47194441383825,2.47237378717061,2.47241635552651,2.47242054826795
0,2.42788859778861,2.47386775202271,2.47864282766001,2.47907431415159,2.4791170929847,2.479121307594
0,2.43454327222735,2.48060065845453,2.4854018432241,2.48583599588065,2.48587904131482,2.4858832834517
0,2.44121329357969,2.48739771300403,2.4922292765181,2.49266663843592,2.49271000556936,2.49271428078846
0,2.4479063406034,2.494266515208,2.49913263161307,2.49957373294136,2.49961747554038,2.49962178926041
0,2.45463004839842,2.50121433464282,2.5061190571321,2.5065644120935,2.50660858229229,2.50661293976584
0,2.46139196460713,2.50824806848919,2.51319530433637,2.51364540831968,2.51369005632747,2.51369446261162
0,2.4681995059723,2.51537420079063,2.52036768702109,2.52082301375943,2.52086818757641,2.52087264750418
0,2.47505991545636,2.522598763592,2.52764204340411,2.52810304225142,2.52814878739476,2.52815330554757
0,2.48198022012191,2.52992730013523,2.53502370018058,2.53549079349905,2.5355371527402,2.53554173342151
0,2.48896718996957,2.5373648302795,2.54251743890698,2.54299101957711,2.54303803269158,2.5430426799018
0,2.49602729792404,2.5449158183027,2.55012746486623,2.55060789393106,2.5506555974619,2.55066031487463
0,2.50316668115301,2.55258414322962,2.55785737855481,2.55834498300878,2.55839341004474,2.55839820098456
0,2.51039110389763,2.56037307182076,2.56571014991993,2.56620522065262,2.56625440062199,2.56625926804376
0,2.51770592198475,2.56828523434345,2.57368809546292,2.57419088536775,2.57424084384785,2.57424579031778
0,2.52511604918394,2.57632260323411,2.58179285831137,2.58230358056436,2.58235433911109,2.58235936678952
0,2.53262592556282,2.58448647474743,2.59002539134953,2.59054421787038,2.59059579386407,2.59060090449011
0,2.54023948798493,2.59277745367494,2.59838594348266,2.59891300358262,2.59896541009329,2.59897060497132
0,2.54796014288465,2.60119544120146,2.60687404909674,2.60740942831994,2.60746267399204,2.6074679539803
0,2.55579074144241,2.60973962595402,2.61548852076125,2.61603225992446,2.61608634888189,2.61609171438297
0,2.56373355727315,2.61840847828362,2.62422744520765,2.62477953964313,2.62483447141459,2.62483992236807
0,2.57179026672891,2.62719974780577,2.63308818260224,2.63364858160685,2.6337043510722,2.63370988694936
0,2.57996193190487,2.63611046421147,2.64206736911699,2.64263597561034,2.64269257296796,2.64269819276859
0,2.58824898642572,2.64513694134548,2.65116092278791,2.65173759318084,2.65179500393627,2.65180070618769
0,2.59665122407691,2.65427478453457,2.66036405263503,2.66094859690942,2.66100680188533,2.66101258464346
0,2.60516779033249,2.66351890113379,2.66967127100477,2.67026345300404,2.67032242837149,2.67032828922415
0,2.61379717681815,2.67286351424456,2.67907640907986,2.6796759470093,2.67973566434007,2.67974160041235
0,2.62253721873532,2.68230217954425,2.68857263548889,2.68917920262342,2.6892396289633,2.68924563692506
0,2.63138509525852,2.69182780515297,2.69815247793308,2.69876570352938,2.69882680149205,2.69883287756744
0,2.64033733290542,2.70143267444955,2.70780784773418,2.7084273181433,2.70848904602439,2.70849518600349
0,2.64938981186535,2.71110847173558,2.71753006719488,2.71815532717029,2.71821763908106,2.71822383833342
0,2.65853777525911,2.72084631063329,2.72730989964933,2.72794045384468,2.72800329986484,2.72800955335494
0,2.66777584128976,2.73063676509041,2.73713758206978,2.73777289671964,2.73783622306858,2.73784252537319
0,2.67709801823107,2.74046990285362,2.74700286008327,2.74764236485938,2.74770611408494,2.74771245941218
0,2.68649772218757,2.75033532126014,2.75689502524088,2.75753811527561,2.75760222645969,2.75760860866985
0,2.69596779754782,2.76022218518664,2.76680295437186,2.76744899243964,2.76751340141965,2.76751981404753
0,2.70550054004004,2.77011926698419,2.77671515084457,2.77736346969157,2.7774281092968,2.77743454557554
0,2.71508772228759,2.78001498821864,2.78661978754752,2.78726969235894,2.78733449266056,2.78734094554695
0,2.72472062175046,2.78989746302693,2.79650475139493,2.79715552238873,2.79722041096256,2.79722687316348
0,2.73439005092753,2.79975454289216,2.80635768915402,2.80700858428924,2.8070734864899,2.80707995048999
0,2.74408638968443,2.80957386263293,2.8161660543847,2.81681631217183,2.81688115141712,2.81688760950744
0,2.75379961956147,2.81934288739655,2.82591715527604,2.82656599767688,2.82663069574097,2.82663714004856
0,2.763519359907,2.82904896044047,2.83559820316015,2.83624483856337,2.83630931587759,2.83631573839576
0,2.77323490567277,2.83867935148182,2.84519636147934,2.84583998773839,2.84590416369812,2.84591055631736
0,2.78293526670003,2.84822130539234,2.8546987949807,2.85533860249976,2.855402395776,2.85540875031536
0,2.79260920831775,2.85766209101314,2.86409271890992,2.8647278937636,2.86479122261792,2.8647975308567
0,2.80224529306785,2.86698904986328,2.87336544797627,2.87399517504867,2.87405795764981,2.87406421135945
0,2.81183192336692,2.87618964451575,2.88250444486084,2.88312791098919,2.88319006573011,2.88319625670606
0,2.82135738490877,2.88525150641599,2.89149736804223,2.89211376515045,2.89217521096418,2.89218133105768
0,2.83080989060883,2.89416248291993,2.90033211871647,2.90094064692412,2.90100130359695,2.90100734474654
0,2.84017762488773,2.90291068333228,2.90899688659238,2.90959675728426,2.90965654576505,2.90966250002763
0,2.84944878809021,2.91148452373018,2.91748019434822,2.91807063319032,2.91812947589388,2.91813533547523
0,2.85861164083376,2.91987277036281,2.92577094054204,2.92635119042976,2.92640901153337,2.92641476881794
0,2.86765454808197,2.92806458142449,2.93385844077564,2.93442776470027,2.93448449043192,2.9344901380118
0,2.87656602273796,2.9360495470064,2.94173246691979,2.94229015074005,2.94234570965698,2.94235124035983
0,2.88533476855591,2.94381772704087,2.94938328421855,2.94992863932405,2.94998296258018,2.94998836949613
0,2.89394972217097,2.95135968706197,2.95680168610034,2.95733405195457,2.95738707355573,2.95739235006296
0,2.90240009405249,2.95866653161695,2.96397902653494,2.96449777308596,2.96454943013164,2.96455456992062
0,2.91067540819011,2.96572993517442,2.97090724978772,2.97141177973535,2.97146201264584,2.97146700974212
0,2.91876554032837,2.97254217038791,2.97757891743531,2.97806866834441,2.97811742107233,2.97812226985775
0,2.92666075457236,2.97909613358646,2.98398723252085,2.98446167877084,2.98450889899611,2.98451359422829
0,2.93435173819495,2.98538536737777,2.99012606074091,2.99058471530285,2.9906303546101,2.99063489144022
0,2.94182963448465,2.99140408026399,2.99598994857143,2.9964323646046,2.99647637864233,2.99648075263104
0,2.949086073483,2.99714716318539,3.00157413825546,3.00199991051632,3.00204225913707,3.00204646626848
0,2.95611320047062,3.0026102029224,3.00687457959107,3.00728334564851,3.00732399302945,3.00732802972318
0,2.96290370207221,3.00778949230252,3.01188793847423,3.012279379726,3.01231829446939,3.01232215759054
0,2.96945082986273,3.01268203717468,3.01661160216764,3.0169854446538,3.01702259986693,3.01702628673402
0,2.97574842136952,3.01728556013007,3.02104368128318,3.02139969629346,3.0214350696478,3.02143857803862
0,2.98179091837777,3.02159850096454,3.02518300848201,3.0255210129551,3.02555458672443,3.02555791487975
0,2.98757338246078,3.02562001389437,3.02902913391305,3.02934899062673,3.02938075170414,3.02938389832931
0,2.9930915076701,3.02934996155342,3.03258231742669,3.0328839349789,3.03291387487275,3.03291683913719
0,2.99834163033484,3.03278890581551,3.03584351761683,3.03612685019883,3.03615496500769,3.03615774654224
0,3.00332053017621,3.03593809550209,3.03881437776002,3.03907942472369,3.03910571509063,3.03910831398282
0,3.00802625739076,3.0387994510503,3.04149720873578,3.04174401395837,3.04176848500616,3.04177090179203
0,3.01245678502901,3.04137554623165,3.04389496902704,3.04412362007737,3.0441462813201,3.04414851697765
0,3.01661117136022,3.043669587026,3.04601124191369,3.04622186902516,3.04624273426353,3.04624479020114
0,3.02048900692401,3.04568538776917,3.04785020998608,3.0480429848424,3.04806207203951,3.04806395008301
0,3.02409052304729,3.04742734470559,3.04941662711755,3.04959176145832,3.04960909259693,3.04961079497545
0,3.0274165819825,3.04890040708984,3.05071578804771,3.05087353210165,3.05088913302464,3.05089066235407
0,3.03046866132107,3.05011004599223,3.05175349573863,3.05189413649314,3.05190803672659,3.05190939599245
0,3.03324883737154,3.05106222097429,3.05253602667674,3.05265988599331,3.05267211855493,3.0526733110937
0,3.03575976647356,3.05176334480941,3.05307009430215,3.05317752688761,3.05318812808065,3.05318915755805
0,3.03800466386366,3.05222024643298,3.05336281075536,3.05345420199995,3.05346321119422,3.05346408158217
0,3.03998728017838,3.05244013231347,3.05342164713841,3.05349741083196,3.05350487023147,3.05350558578621
0,3.0417118757694,3.0524305464428,3.05325439249358,3.05331496843169,3.05332092283201,3.05332148806999
0,3.04318319296418,3.05219932914961,3.05286911170768,3.05291496320037,3.05291945973623,3.05291987940646
0,3.04440642638229,3.0517545749437,3.05227410255358,3.05230571384908,3.05230880173366,3.05230908079522
0,3.04538719142845,3.0511045896028,3.05147785208383,3.05149572572061,3.05149745597752,3.0514975995682
0,3.04613149110343,3.05025784671534,3.05048899259202,3.05049364669247,3.05049407188205,3.05049408529331
0,3.0466456812943,3.04922294389371,3.04931625735882,3.04930822287795,3.04930739681923,3.04930728546746
0,3.04693643472288,3.04800855887256,3.04796843639833,3.04794825434131,3.04794623183083,3.04794600122896
0,3.04701070374532,3.04662340570562,3.04645433241911,3.04642255104111,3.0464193875702,3.04641904329924
0,3.04687568220653,3.0450761912722,3.04478271721112,3.04473988921331,3.04473564068502,3.04473518836557
0,3.04653876655862,3.04337557230134,3.04296228866642,3.04290896840148,3.04290369084869,3.04290313611255
0,3.04600751645398,3.04153011311762,3.04100162863623,3.0409383693369,3.04093211864283,3.04093146710493
0,3.04528961502114,3.03954824430697,3.03890916182166,3.03883651286549,3.03882934448799,3.03882860171865
0,3.04439282902614,3.03743822249543,3.03669311588851,3.03661162011157,3.03660358881258,3.03660276031024
0,3.04332496911558,3.03520809142594,3.03436148298912,3.03427167406141,3.03426283364445,3.03426192480732
0,3.04209385033026,3.03286564451147,3.03192198286608,3.03182438274056,3.03181478579028,3.03181380189429
0,3.04070725307175,3.03041838903338,3.02938202770334,3.02927714415044,3.02926684178747,3.02926578795853
0,3.03917288469857,3.02787351214503,3.02674868888076,3.0266370131195,3.02662605476133,3.02662493595234
0,3.0374983419237,3.02523784883076,3.02402866577766,3.02391067021388,3.02389910334767,3.0238979243158
0,3.03569107418164,3.02251785195947,3.02122825675984,3.02110439284183,3.02109226280909,3.02109102809413
0,3.03375834812933,3.01971956456143,3.01835333247343,3.01822402867404,3.01821137846826,3.01821009237231
0,3.03170721344147,3.01684859444462,3.01540931155654,3.01527497149074,3.01526184156868,3.01526050813729
0,3.02954447005644,3.0139100912558,3.01240113886772,3.01226213955344,3.01224856766102,3.01224719066572
0,3.02727663702258,3.01090872607821,3.00933326631731,3.00918995658698,3.00917597760038,3.0091745605228
0,3.02490992308779,3.00784867364582,3.00620963637499,3.0060623354441,3.00604798122691,3.00604652724447
0,3.02245019916605,3.00473359724054,3.00303366831358,3.00288266451214,3.00286796378883,3.00286647576212
0,3.01990297280396,3.00156663632608,2.99980824723579,2.99965379690749,2.99963877515395,2.99963725561581
0,3.01727336475937,2.99835039695856,2.99653571591724,2.99637804249038,2.99636272184187,2.99636117298822
0,3.01456629743622,2.99508694500093,2.99321786948563,2.99305716271918,2.99304156189588,2.99303998557834
0,3.01178563761061,2.99177780215455,2.98985595294238,2.98969236834943,2.98967650260002,2.98967490032031
0,3.00893555641749,2.98842394480824,2.98645066151981,2.98628431997005,2.9862682010333,2.98626657393951
0,3.00601931962318,2.98502580569179,2.9830021438536,2.98283313135551,2.98281676744006,2.98281511632471
0,3.00303984250365,2.98158327830782,2.97951000793717,2.97933837559979,2.97932177138204,2.97932009668198
0,2.99999956227457,2.97809572410303,2.97597332981192,2.97579909398522,2.97578225062521,2.9757805524233
0,2.99690042918341,2.97456198232732,2.97239066493455,2.97221380752653,2.97219672270173,2.97219500073036
0,2.99374390460703,2.9709803825169,2.96876006215061,2.96858053111862,2.96856319907512,2.9685614527215
0,2.99053096030325,2.96734875952549,2.96507908019143,2.96489679020418,2.96487920182526,2.96487743013837
0,2.98726207951185,2.96366447101645,2.9613448066005,2.96115963986657,2.96114178275792,2.96113998445721
0,2.98393726043724,2.95992441731712,2.95755387898403,2.95736568624193,2.95734754483316,2.95734571831886
0,2.98055602221232,2.95612506352664,2.95370250847038,2.95351111013446,2.9534926657963,2.9534908091613
0,2.97711741328494,2.95226246375787,2.94978650525305,2.94959169270884,2.94957292388533,2.9495710349286
0,2.97362002217788,2.94833228738502,2.94580130608283,2.94560284312465,2.9455837254797,2.94558180172109
0,2.97006199058957,2.94432984715952,2.9417420035659,2.94153962796921,2.94152013454658,2.94151817324304
0,2.96644102879118,2.94025012904843,2.93760337711711,2.9373968023371,2.93737690373316,2.93737490189615
0,2.96275443324974,2.93608782364258,2.93337992541034,2.93316884239792,2.93314850694612,2.93314646136031
0,2.95899910638186,2.93183735897415,2.92906590016132,2.92884997928722,2.92882917325336,2.92882708049633
0,2.95517157832092,2.92749293457825,2.92465534107293,2.92443423414987,2.92441292193727,2.92441077840021
0,2.95126803056445,2.92304855662715,2.92014211176796,2.91991545416078,2.91989359852415,2.91989140043342
0,2.94728432135582,2.91849807396184,2.91551993653048,2.91528734934336,2.91526491161039,2.91526265504994
0,2.9432160126477,2.91383521484185,2.91078243767362,2.91054353000363,2.9105204703032,2.91051815123751
0,2.9390583984914,2.90905362423161,2.90592317334973,2.90567754459521,2.90565382209101,2.90565143638869
0,2.93480653469632,2.90414690143978,2.900935675617,2.90068291782948,2.9006584909579,2.90065603441564
0,2.93045526960509,2.89910863792721,2.89581348857646,2.89555318884435,2.89552801555554,2.89552548392241
0,2.92599927583222,2.89393245509865,2.8905502063937,2.89028194924614,2.89025598724694,2.89025337624885
0,2.92143308281476,2.88861204189492,2.88513951102088,2.88486288083979,2.88483608783742,2.88483339320167
0,2.91675111002317,2.88314119200311,2.87957520943679,2.87928979286546,2.87926212681074,2.87925934429051
0,2.91194770067912,2.87751384050582,2.87385127022588,2.87355665856241,2.87352807789135,2.87352520329
0,2.90701715582337,2.87172409979329,2.86796185932129,2.86765765088514,2.86762811475777,2.86762514395287
0,2.90195376857353,2.86576629456691,2.86190137474136,2.86158717720184,2.86155664573697,2.86155357470395
0,2.89675185840709,2.85963499576797,2.85566448015528,2.85533991281058,2.85530834731564,2.85530517215086
0,2.89140580530307,2.85332505327083,2.84924613711959,2.848910833116,2.84887819631021,2.84887491325345
0,2.88591008357299,2.84683162718746,2.84264163583461,2.84229524431465,2.84226150054538,2.84225810600161
0,2.88025929521301,2.84015021763681,2.83584662427803,2.83548881244704,2.83545392789856,2.83545041845883
0,2.87444820261058,2.83327669284152,2.82885713558123,2.82848759068439,2.82845153357649,2.8284479060379
0,2.86847176044364,2.82620731542289,2.82166961352363,2.82128804472295,2.82125078549966,2.82124703688433
0,2.86232514661611,2.81893876677465,2.81428093602984,2.8138870761728,2.81384858768018,2.81384471525308
0,2.85600379208025,2.81146816940653,2.8066884365652,2.80628204383704,2.80624230148902,2.80623830277462
0,2.84950340940505,2.80379310715851,2.79888992333605,2.79847078278817,2.79842976471998,2.79842563751762
0,2.84282001995803,2.79591164319851,2.79088369621252,2.79045162116033,2.79040930836858,2.7904050507665
0,2.83594997957648,2.787822335727,2.78266856130337,2.78222339458742,2.78217977105636,2.78217538144438
0,2.82889000261334,2.77952425132444,2.7742438431244,2.77378545822942,2.77374051104284,2.77373598812351
0,2.821637184251,2.77101697588894,2.76560939431419,2.76513769634149,2.76509141577973,2.76508675857805
0,2.8141890209855,2.76230062312422,2.75676560286362,2.7562805293528,2.75623290897458,2.75622811684615
0,2.80654342919203,2.75337584055006,2.74771339683761,2.74721491843466,2.74716595514334,2.74716102778096
0,2.79869876169152,2.74424381302004,2.73845424658073,2.73794236755011,2.73789206164416,2.73788699908282
0,2.79065382224786,2.73490626374363,2.72899016441036,2.72846492298942,2.72841327819704,2.72840808081735
0,2.78240787793462,2.72536545282225,2.71932370181355,2.71878517040877,2.71873219390646,2.71872686243642
0,2.77396066932093,2.71562417332094,2.70945794417618,2.70890622940113,2.7088519318163,2.7088464673315
0,2.7653124184367,2.70568574490946,2.69939650308479,2.69883174564053,2.69877614103827,2.69877054496045
0,2.75646383448917,2.69555400511826,2.68914350625295,2.68856588065274,2.68850898650684,2.68850326060093
0,2.7474161173138,2.68523329826612,2.67870358513585,2.67811329927628,2.67805513642474,2.67804928279428
0,2.73817095855483,2.67472846212746,2.66808186030694,2.66747915488866,2.66741974747412,2.66741376855521
0,2.72873054058232,2.66404481241752,2.65728392468151,2.65666907248333,2.65660844787868,2.65660234643238
0,2.71909753316398,2.65318812518413,2.64631582468131,2.64568912969219,2.64562731841188,2.64562109751527
0,2.70927508792163,2.6421646172037,2.63518403944405,2.63454583585805,2.63448287145564,2.63447653449137
0,2.69926683061268,2.63098092448845,2.62389545818985,2.62324610926988,2.62318202822235,2.62317557886698
0,2.68907685128756,2.61964407901974,2.61245735586499,2.61179725268159,2.61173209426115,2.61172553647216
0,2.67870969238396,2.60816148383037,2.60087736719012,2.60020692724232,2.60014073337629,2.60013407137793
0,2.66817033482785,2.59654088656488,2.58916345924711,2.5884831249726,2.58841594009226,2.58840917836028
0,2.65746418222051,2.58479035165379,2.577323902744,2.57663413992655,2.57656601080567,2.57655915405097
0,2.64659704319898,2.57291823124246,2.56536724210278,2.56466853818517,2.56459951376903,2.56459256692048
0,2.63557511206515,2.56093313501999,2.55330226451867,2.55259512682979,2.55252525805566,2.5525182262419
0,2.62440494778655,2.54884389909756,2.54113796814326,2.54042292204829,2.54035226165819,2.54034515018882
0,2.61309345147834,2.53665955408825,2.52888352954609,2.52816111652898,2.52808971887569,2.52808253322167
0,2.60164784248274,2.52438929254282,2.5165482706111,2.51581904629891,2.51574696714621,2.51573971291972
0,2.59007563316766,2.51204243589715,2.50414162502562,2.50340615716423,2.50333345348231,2.50332613641614
0,2.57838460257147,2.49962840108772,2.49167310451936,2.49093197091027,2.49085870066731,2.49085132659385
0,2.56658276902547,2.48715666699126,2.47915226501029,2.47840605141854,2.47833227336936,2.47832484819934
0,2.55467836188893,2.47463674084382,2.4665886728133,2.46583797085607,2.46576374432905,2.46575627403007
0,2.5426797925349,2.4620781247926,2.45399187106487,2.45323727609073,2.45316266077383,2.45315515134881
0,2.53059562472683,2.44949028273188,2.4413713465146,2.44061345548321,2.44053851121006,2.44053096867568
0,2.51843454452769,2.43688260757061,2.42873649683069,2.42797590620238,2.42790069273952,2.42789312310487
0,2.50620532988383,2.42426438907625,2.41609659856233,2.4153339022072,2.41525847904334,2.41525088828868
0,2.49391682002555,2.41164478243422,2.40346077589726,2.402696563033,2.40262098917127,2.40261338322714
0,2.48157788482593,2.39903277765788,2.39083797034732,2.39007282351474,2.38999715726881,2.38998954199552
0,2.46919739425756,2.38643716997822,2.37823691148884,2.37747140457385,2.37739570336881,2.37738808453647
0,2.45678418808503,2.37386653133606,2.36566608887846,2.3649007851889,2.36482510536784,2.36481748863683
0,2.44434704592823,2.36132918309346,2.35313372525789,2.35236917566331,2.35229357230016,2.35228596320241
0,2.43189465782783,2.34883317007358,2.34064775115393,2.33988449229593,2.33980901901563,2.33980142293653
0,2.41943559544121,2.3363862360311,2.32821578097239,2.32745433355277,2.32737904235932,2.32737146452042
0,2.40697828399171,2.32399580064725,2.31584509067643,2.31508595783002,2.3150108989431,2.31500334438576
0,2.39453097509009,2.31166893813571,2.30354259713166,2.3027862628901,2.30271148459097,2.30270395816087
0,2.38210172054091,2.299412357537,2.29131483919162,2.29056176704397,2.29048731553117,2.29047982186384
0,2.36969834724124,2.28723238477057,2.27916796058862,2.27841859214412,2.27834451139957,2.27833705490697
0,2.35732843327244,2.27513494650477,2.26710769468591,2.26636244844378,2.26628878010969,2.26628136496788
0,2.34499928527928,2.26312555589647,2.25513935113817,2.25439862136866,2.2543254046357,2.25431803477364
0,2.33271791722366,2.25120930024233,2.24326780449814,2.24253196023857,2.24245923174569,2.24245191083524
0,2.32049103059264,2.23939083057534,2.23149748479787,2.23076686896686,2.23069466271313,2.2306873941602
0,2.30832499613318,2.22767435323069,2.21983237012441,2.21910729875688,2.21903564602548,2.21902843296247
0,2.29622583717797,2.21606362339619,2.20827598119991,2.20755674280496,2.20748567209957,2.20747851737904
0,2.28419921461881,2.20456194065327,2.19683137796768,2.19611823301073,2.19604777000455,2.19604067619414
0,2.27225041357585,2.19317214650575,2.18550115817656,2.18479433868665,2.18472450618403,2.18471747556268
0,2.26038433180284,2.18189662388477,2.17428745794692,2.17358716724964,2.1735179851604,2.17351101971582
0,2.24860546986012,2.17073729860951,2.16319195429359,2.16249836686929,2.16242985219566,2.16242295362309
0,2.23691792307883,2.15969564277507,2.15221586957205,2.15152913103855,2.15146129787472,2.15145446757695
0,2.22532537533171,2.14877268003029,2.14135997780627,2.14068020502489,2.14061306456893,2.14060630365759
0,2.21383109461713,2.13796899270093,2.13062461284885,2.12995189415173,2.12988545472981,2.12987876402785
0,2.20243793045555,2.12728473070514,2.12000967831622,2.11934407385271,2.11927834095528,2.11927172100069
0,2.19114831308869,2.11671962220156,2.10951465923471,2.10885620143388,2.10879117776355,2.10878462881422
0,2.1799642544645,2.10627298590262,2.09913863532612,2.09848732947207,2.09842301500285,2.09841653704263
0,2.16888735098286,2.09594374497967,2.08888029585506,2.0882361207712,2.08817251281875,2.08816610556455
0,2.1579187879694,2.08573044247945,2.07873795595415,2.07810086479228,2.07803795809456,2.07803162100456
0,2.14705934583778,2.07563125816623,2.06870957433745,2.06807949546677,2.06801728227492,2.06801101455772
0,2.13630940789319,2.06564402669809,2.05879277230719,2.0581696102983,2.05810808047693,2.05810188110177
0,2.12566896972358,2.0557662570408,2.04898485395396,2.04836849065241,2.04830763178896,2.04830149949671
0,2.11513765011826,2.04599515301823,2.03928282744646,2.03867312313001,2.03861292065242,2.0386068539675
0,2.1047147034474,2.03632763489434,2.02968342730265,2.02908022191604,2.02902065921829,2.02901465646137
0,2.09439903343035,2.02676036187767,2.02018313753108,2.01958625199206,2.01952731056678,2.01952136986812
0,2.08418920821491,2.01728975543676,2.01077821552806,2.01018745309793,2.01012911267546,2.01012323198897
0,2.07408347668507,2.00791202331177,2.00146471661431,2.00087986432607,2.00082210301928,2.00081628013713
0,2.06407978590951,1.99862318410593,1.99223851909253,1.99165934922954,1.99160214368374,1.99159637625147
0,2.0541757996396,1.98941909233863,1.9830953497064,1.98252162132439,1.98246494687142,1.98245923240348
0,2.04436891776125,1.98029546384107,1.97403080938049,1.97346226986544,1.97340610068143,1.97340043657707
0,2.03465629660201,1.97124790137473,1.96504039912061,1.96447678577497,1.96442109504086,1.96441547860032
0,2.02503486999166,1.96227192035325,1.95611954595416,1.95556058760408,1.95550534766813,1.95549977610898
0,2.01550137097244,1.95336297454862,1.94726362879124,1.94670904740694,1.94665422994859,1.94664870042225
0,2.00605235405266,1.94451648166371,1.9384680040883,1.9379175164103,1.93786309260445,1.93785760221274
0,1.99668421789648,1.93572784865509,1.92972803119839,1.92918135036184,1.92912729104295,1.92912183685457
0,1.9873932283413,1.92699249669172,1.92103909729418,1.92049593444399,1.92044221026912,1.92043678933607
0,1.97817554163384,1.91830588563818,1.91239664175307,1.91185670764235,1.91180328925248,1.9117978986263
0,1.96902722777593,1.90966353795405,1.90379617989691,1.90325918646163,1.90320604464048,1.90320068138822
0,1.95994429387174,1.90106106190459,1.89523332598293,1.89469898788571,1.89464609371539,1.89464075493524
0,1.95092270736873,1.89249417398207,1.88670381534667,1.88617185148278,1.88611917649557,1.88611385933213
0,1.94195841908641,1.88395872044144,1.87820352560243,1.87767366056155,1.87762117688713,1.87761587854618
0,1.93304738592875,1.87545069785917,1.86972849681206,1.86920046228934,1.86914814279679,1.8691428605596
0,1.92418559317845,1.86696627262901,1.8612749505383,1.86074848668863,1.86069630512274,1.86069103635971
0,1.91536907627413,1.85850179931449,1.8528393077048,1.85231416443465,1.85226209554582,1.85225683772954
0,1.90659394197467,1.85005383778373,1.84441820519123,1.84389414338261,1.84384216304979,1.84383691376736
0,1.89785638881877,1.8416191690584,1.83600851109829,1.83548530375977,1.83543338910603,1.83542814607067
0,1.88915272679152,1.83319480981542,1.82760733862422,1.82708477196434,1.82703290146461,1.82702766252643
0,1.88047939611464,1.82477802548668,1.81921205850153,1.81868993292041,1.81863808650077,1.81863284965676
0,1.87183298508148,1.81636634190913,1.8108203099495,1.81029844094472,1.81024660007316,1.81024136347622
0,1.86321024686304,1.80795755548465,1.80243001010571,1.8019082290892,1.80185637685723,1.80185113882436
0,1.85460811521699,1.79954974181674,1.79403936190724,1.79351751692999,1.79346563812496,1.7934603971445
0,1.84602371903688,1.79114126279811,1.7856468603992,1.78512481678158,1.78507289794947,1.78506765268732
0,1.83745439568513,1.7827307721311,1.7772512974568,1.77672893832223,1.77667696782057,1.77667171712551
0,1.82889770305929,1.77431721927008,1.76885176491363,1.76832899162415,1.76827695966512,1.76827170257305
0,1.8203514303475,1.76589985178268,1.76044765609734,1.75992438858997,1.75987228727337,1.75986702301058
0,1.8118136074356,1.75747821613412,1.75203866578061,1.75151484280389,1.75146266614009,1.75145739412553
0,1.803282512935,1.74905215690617,1.74362478856326,1.74310036781381,1.74304811173658,1.74304283158304
0,1.79475668080705,1.74062181446954,1.7352063157081,1.73468127386765,1.73462893623687,1.73462364775123
0,1.78623490556664,1.73218762113591,1.72678383046065,1.72625816313409,1.7262057437286,1.72620044691107
0,1.77771624605436,1.72375029582197,1.71835820188913,1.71783192344515,1.71777942394565,1.71777411898794
0,1.76920002777345,1.71531083726553,1.7099305772883,1.70940372060411,1.70935114456644,1.70934583184904
0,1.76068584379463,1.7068705158391,1.70150237319664,1.70097498930896,1.7009223421279,1.70091702221637
0,1.75217355423843,1.69843086401348,1.69307526508257,1.69254742274745,1.69249471161139,1.69248938525175
0,1.74366328435126,1.68999366552892,1.68465117576112,1.68412296092554,1.68407019476221,1.68406486287539
0,1.73515542119812,1.6815609433374,1.67623226260766,1.67570377779629,1.67565096720993,1.67564563088544
0,1.72665060900073,1.67313494638461,1.66782090364047,1.66729226726123,1.6672394244617,1.66723408495041
0,1.71814974315628,1.66471813530477,1.65941968254847,1.65889102812098,1.65883816684497,1.65883282555114
0,1.70965396297782,1.65631316710607,1.65103137274538,1.65050284805566,1.65044998348072,1.65044464195328
0,1.7011646432026,1.64792287892826,1.64265892052881,1.64213068671984,1.64207783537146,1.64207249529465
0,1.69268338432046,1.6395502709575,1.63430542744723,1.63377765803947,1.63372483769193,1.63371950087525
0,1.68421200177902,1.63119848858658,1.62597413194107,1.62544701180183,1.62539424137315,1.62538890974076
0,1.67575251412724,1.62287080391151,1.61766839037466,1.61714211463101,1.61708941407271,1.61708408965226
0,1.66730713016352,1.6145705966572,1.60939165753862,1.60886643044421,1.60881382062632,1.60880850553739
0,1.65887823515791,1.60630133462709,1.60114746672429,1.60062350048496,1.60057100307693,1.60056569951899
0,1.65046837622245,1.59806655377254,1.59293940946673,1.59241692303067,1.59236456037874,1.5923592706188
0,1.64208024690611,1.58986983797884,1.58477111505382,1.58425033287233,1.58419812787406,1.58419285423397
0,1.63371667109427,1.58171479866469,1.57664622989947,1.57612738066435,1.5760753566407,1.57607010148429
0,1.62538058629472,1.57360505429231,1.56856839687823,1.56805171224185,1.56799989280774,1.56799465852777
0,1.61707502639438,1.56554420988436,1.56054123471808,1.56002694800237,1.55997535693604,1.55997014594103
0,1.60880310397253,1.55753583664312,1.5525683175468,1.5520566624472,1.55200532355915,1.55200013826019
0,1.60056799225754,1.5495834517659,1.54465315468573,1.54414436397609,1.54409330097826,1.54408814377579
0,1.59237290681481,1.54169049854874,1.5367991707826,1.53629347502721,1.53624271140276,1.53623758467353
0,1.5842210870541,1.5338603268683,1.5290096863727,1.52850731265112,1.52845687152576,1.52845177760981
0,1.57611577764431,1.52609617412933,1.52128789895486,1.5207890696056,1.52073897362067,1.52073391480861
0,1.5680602099234,1.5184011467618,1.51363686466542,1.51314179605388,1.51309206724213,1.5130870457626
0,1.56005758339022,1.510778202349,1.50605948063015,1.50556838194643,1.50551904161073,1.50551405961822
0,1.55211104736382,1.50323013246375,1.49855846806965,1.49807154016161,1.49802260875729,1.49801766832032
0,1.54422368289426,1.49575954628628,1.49113635623062,1.49065379047697,1.49060528749831,1.490600390588
0,1.5363981956221,1.48836885507298,1.48379546720974,1.48331744443843,1.48326938830972,1.48326453678885
0,1.52863805552757,1.48106025754078,1.47653790173361,1.47606459118973,1.4760169991614,1.47601219477397
0,1.5209455666034,1.47383572622734,1.46936552595216,1.46889708432002,1.46884997237025,1.4688452167316
0,1.51332354199986,1.46669699488193,1.46227995929871,1.461816529782,1.46176991252425,1.46176520711178
0,1.50577447073948,1.45964554693737,1.45528256346427,1.45482427492804,1.45477816552486,1.45477351166938
0,1.49830066852878,1.45268260510763,1.44837443252827,1.44792139870631,1.44787580878975,1.44787120766754
0,1.49090427229124,1.44580912215052,1.4415563842826,1.44110870305319,1.44106364265228,1.44105909527771
0,1.48358722429697,1.43902577282938,1.43482895277998,1.43438670551305,1.43434218298831,1.43433769020738
0,1.47635125815965,1.43233294710204,1.42819238213232,1.42775563311024,1.42771165509577,1.42770721758032
0,1.4691978872845,1.42573074455971,1.42164662157862,1.42121541749289,1.42117198884617,1.42116760708877
0,1.46212839482902,1.41921897013259,1.41519132183653,1.41476569136208,1.41472281512154,1.41471848943135
0,1.45514382468801,1.41279713107354,1.40882583274573,1.40840578619425,1.40836346354488,1.40835919404418
0,1.44824497345204,1.40646443522513,1.40254920220552,1.40213473125887,1.40209296150594,1.40208874812753
0,1.44143238336922,1.4002197905701,1.39636017640356,1.39595125392794,1.39591003447882,1.39590587696422
0,1.43470633630898,1.39406180605897,1.39025720132663,1.38985378126784,1.38981310762207,1.38980900552059
0,1.42806684872176,1.38798879370388,1.38423842553915,1.38384044289892,1.38380030864644,1.38379626131501
0,1.42151366761015,1.38199877192134,1.37830170420955,1.37790907510251,1.37786947193003,1.37786547853389
0,1.41504626754791,1.37608947010201,1.3724446043591,1.37205722614973,1.37201814385519,1.37201420336938
0,1.40866384879445,1.37025833437985,1.36666441130318,1.36628216282154,1.36624358933647,1.3662397005481
0,1.40236533655215,1.36450253456831,1.36095813624915,1.36058087808409,1.36054279950381,1.36053896101519
0,1.39614938140518,1.35881897222605,1.35532252501113,1.35495009987937,1.35491250050056,1.354908710733
0,1.39001436096367,1.35320428981038,1.34975406779645,1.34938630098488,1.34934916335097,1.34934542054936
0,1.38395838271833,1.34765488087167,1.344249010015,1.34388570989404,1.34384901484787,1.34384531708602
0,1.3779792880908,1.34216690123822,1.33880336405784,1.33844432266404,1.33840804940677,1.33840439459339
0,1.37207465764725,1.33673628113674,1.33341292198823,1.33305791567178,1.33302204182895,1.33301842771432
0,1.36624181742825,1.33135873819005,1.32807326908389,1.32772205921884,1.32768656091248,1.32768298509572
0,1.36047784633805,1.32602979123013,1.32277979816683,1.32243213191995,1.32239698384666,1.32239344378363
0,1.3547795845318,1.32074477486146,1.31752772465324,1.31718333580817,1.31714851132266,1.3171450043344
0,1.34914364273851,1.31549885470669,1.31231210225382,1.31197071208639,1.3119361832902,1.31193270657188
0,1.34356641245967,1.31028704326444,1.30712783925222,1.30678915745279,1.30675489528772,1.30675144591805
0,1.33804407698778,1.30510421630612,1.30196971528734,1.30163344092593,1.30159941527172,1.30159599022282
0,1.33257262319271,1.29994512973777,1.29683239856339,1.2964982210931,1.29646440086895,1.29646099701659
0,1.32714785402677,1.29480443685036,1.29171046341045,1.29137806370451,1.29134441697393,1.29134103110806
0,1.32176540170084,1.28967670588151,1.28659840811693,1.28626745953464,1.28623395361323,1.28623058244887
0,1.31642074148229,1.28455643781042,1.28149067295495,1.28116084243181,1.28112744399732,1.28112408418567
0,1.31110920606268,1.27943808430728,1.27638165831924,1.27605260747615,1.27601928268055,1.27601593082023
0,1.30582600043855,1.27431606575843,1.27126574290004,1.27093712916678,1.27090384374963,1.27090049639812
0,1.30056621724318,1.26918478928868,1.26613730181114,1.26580877955908,1.26577549896184,1.26577215264697
0,1.29532485246164,1.26403866670268,1.26099072459485,1.2606619462739,1.26062863575455,1.26062528698608
0,1.29009682145695,1.25887213226825,1.25582043302661,1.25549105030142,1.25545767504905,1.25545432033016
0,1.28487697523163,1.25367966026585,1.25062089864381,1.25029056352429,1.250257088773,1.25025372461174
0,1.27966011684669,1.24845578222979,1.24538665992464,1.24505502588592,1.24502141702762,1.24501803994829
0,1.27444101792013,1.24319510380895,1.24011233904545,1.23977906213247,1.2397452848281,1.23974189138241
0,1.26921443512773,1.23789232117679,1.23479265814702,1.23445739805912,1.2344234183478,1.23442000512587
0,1.26397512663121,1.23254223692321,1.22942245504343,1.22908487619427,1.22905066059987,1.22904722424089
0,1.25871786836166,1.22713977536342,1.2239966983096,1.22365647085804,1.22362198649285,1.22361852369556
0,1.25343747008908,1.22167999720248,1.2185105016875,1.21816730253522,1.21813251720021,1.21812902473291
0,1.24812879121227,1.216158113497,1.21295913775423,1.21261265150601,1.21257753378719,1.21257400849748
0,1.24278675620582,1.21056949886,1.20733805079907,1.20698797068177,1.20695249004245,1.20694892886644
0,1.23740636966372,1.20490970385776,1.20164286886068,1.20128889759737,1.20125302446583,1.20124942443698
0,1.23198273088078,1.19917446655267,1.19586941487975,1.19551126551564,1.19547497136788,1.19547132962525
0,1.22651104791557,1.19335972314944,1.19001371692719,1.18965111360399,1.18961437104123,1.18961068483731
0,1.22098665107987,1.18746161770733,1.18407201747185,1.18370469614786,1.18366747896862,1.18366374567651
0,1.21540500580184,1.18147651088483,1.17804078165734,1.17766849077053,1.17763077403679,1.17762699115687
0,1.20976172481262,1.17540098768881,1.17191670456149,1.17153920563332,1.17150096573081,1.17149713089675
0,1.20405257960837,1.16923186420437,1.16569671741776,1.1653137855956,1.16527500028782,1.16527111127195
0,1.19827351114354,1.16296619328668,1.1593779927821,1.15898941731859,1.15895006579441,1.15894612051255
0,1.19242063971469,1.15660126920147,1.15295794863444,1.15256353330234,1.15252359621713,1.15251959273264
0,1.18649027399845,1.15013463120511,1.14643425140865,1.14603381484999,1.14599327436011,1.14598921088735
0,1.1804789192119,1.14356406606091,1.13980481794995,1.1393981939588,1.13935703374933,1.13935290865642
0,1.17438328436848,1.13688760949277,1.13306781640377,1.13265485414204,1.13261305944778,1.13260887125867
0,1.16820028860732,1.13010354658259,1.12622166604502,1.12580223019117,1.12575978781089,1.12575553520673
0,1.16192706657908,1.12321041112227,1.11926503606143,1.1188390068922,1.11879590519607,1.11879158701597
0,1.15556097287572,1.1162069839365,1.11219684330959,1.11176411671522,1.11172034564559,1.11171596088666
0,1.14909958549697,1.10909229019646,1.10501624906668,1.10457673650039,1.10453228756595,1.10452783538262
0,1.14254070835001,1.10186559574981,1.09772265480559,1.09727628316837,1.0972311494317,1.09722662913451
0,1.13588237278374,1.09452640249597,1.09031569702511,1.08986240848718,1.08981658454601,1.08981199559965
0,1.12912283816307,1.0870744428404,1.08279524117132,1.08233499293185,1.08228847489411,1.08228381691486
0,1.12226059149277,1.07950967326526,1.07516137468985,1.0746941386769,1.07464692412969,1.0746421968823
0,1.11529434610436,1.07183226705762,1.06741439925248,1.06694016176527,1.06689224973806,1.06688745313203
0,1.10822303942391,1.06404260623997,1.05955482220493,1.05907358350094,1.05902497442324,1.05902010850846
0,1.10104582984208,1.05614127275082,1.05158334728583,1.05109512111521,1.05104581676898,1.051040881731
0,1.09376209271226,1.04812903892646,1.04350086466973,1.04300567776009,1.04295568122707,1.04295067738168
0,1.08637141550588,1.04000685733746,1.03530844038947,1.03480633188384,1.03475564748828,1.03475057527583
0,1.07887359215826,1.03177585003578,1.02700730519561,1.02649832604714,1.02644695929414,1.02644181927323
0,1.07126861664159,1.02343729727096,1.01859884291268,1.01808305523917,1.01803101274909,1.01802580558995
0,1.06355667580501,1.01499262573505,1.01008457835352,1.00956205475556,1.00950934419461,1.00950407067217
0,1.05573814152513,1.00644339639794,1.00146616485425,1.00093698770056,1.00088361770834,1.00087827869482
0,1.04781356221276,0.997791291995748,0.992745371493922,0.992209632177616,0.99215561229163,0.992150208748986
0,1.03978365372447,0.989038104235769,0.983924070062856,0.98338186823276,0.983327208810405,0.983321741782474
0,1.03164928972974,0.980185720782178,0.975004221844885,0.974455664615544,0.974400376754147,0.974394847358566
0,1.02341149158625,0.971236112086803,0.965987864278215,0.965433065422817,0.965377160877863,0.965371570297828
0,1.01507141777773,0.962191318129403,0.956877097559604,0.956316176689817,0.956259667791936,0.956254017267843
0,1.00663035296992,0.953053435131189,0.94767407125613,0.947107152992826,0.947050052563906,0.947044343384932
0,0.998089673684378,0.943824602305198,0.93838097098779,0.937808184126785,0.937750505395631,0.937744738891193
0,0.989450917209083,0.934506988705552,0.929000005243165,0.92842148191994,0.928363238437837,0.928357415969137
0,0.980715666672234,0.925102780236863,0.919533392389014,0.918949267246381,0.918890472803043,0.91888459575458
0,0.971885596400574,0.915614166883359,0.909983347932818,0.909393757295454,0.909334425835681,0.909328495606905
0,0.962962448688667,0.906043330215418,0.900352072095612,0.899757153155289,0.899697298696738,0.89969131669374
0,0.953948021420598,0.8963924312294,0.890641737749987,0.890041627765214,0.889981264317677,0.889975231945096
0,0.944844156042218,0.886663598574153,0.880854478776005,0.880249314289659,0.880188455776202,0.880182374429288
0,0.935652725710505,0.876858917215289,0.870992378884898,0.870382294963375,0.870320955143657,0.870314826200579
0,0.926375623544569,0.866980417585457,0.861057460957724,0.860442590454907,0.860380782851079,0.86037460766547
0,0.917014751045952,0.857030065266007,0.851051676943173,0.850432149792391,0.850369887617829,0.850363667511627
0,0.907572006759789,0.847009751242428,0.840976898355345,0.84035284089235,0.840290136983549,0.840283873240171
0,0.898049275228672,0.836921282772589,0.830834907409191,0.830206441728944,0.830143308480869,0.830137002338723
0,0.888448416283665,0.826766374903532,0.820627388827713,0.819994632177629,0.819931081482781,0.819924734129131
0,0.878771254716879,0.816546642668997,0.810355922351484,0.809718986563493,0.809655029754899,0.809648642320182
0,0.869019570380218,0.806263593996355,0.800021975977265,0.799380966940999,0.799316614739406,0.799310188291916
0,0.859195088753195,0.795918623347777,0.789626899948939,0.788981917127933,0.788917179593324,0.788910715134374
0,0.849299472020856,0.785513006116838,0.779171921519862,0.778523057512591,0.7784579440003,0.778451442459816
0,0.839334310700012,0.775047893797916,0.7686581405022,0.768005480649427,0.767939999770921,0.767933462003522
0,0.829301115848784,0.76452430994178,0.758086525614592,0.757430147654373,0.757364307242843,0.757357734024429
0,0.819201311891131,0.753943146907079,0.747457911635864,0.746797885407195,0.746731692488127,0.746725084512914
0,0.809036230084087,0.743305163413406,0.736772997368443,0.736109384564434,0.736042845331128,0.736036203209227
0,0.79880710265138,0.732610982897966,0.726032344411405,0.725365198382455,0.725298318176642,0.725291642432137
0,0.788515057603095,0.721861092673763,0.715236376739082,0.714565742346501,0.714498525644036,0.714491816713566
0,0.778161114257022,0.711055843883888,0.704385381077768,0.703711294597767,0.703643744999441,0.703637003231317
0,0.767746179473479,0.700195452242424,0.69347950806894,0.692801997147001,0.692734117374409,0.692727343028222
0,0.757271044611758,0.689279999549127,0.682518774204203,0.681837857859322,0.681769649755781,0.681762843002525
0,0.746736383212811,0.67830943596147,0.671503064513578,0.670818753191845,0.670750217728294,0.670743378650982
0,0.736142749409618,0.667283583004262,0.660432135985424,0.65974443166199,0.659675568947774,0.659668697542567
0,0.725490577063454,0.656202137293801,0.649305621693042,0.64861451802156,0.64854532731998,0.648538423497762
0,0.714780179621222,0.645064674950513,0.638123035600103,0.637428518108204,0.637358997856724,0.637352061445187
0,0.704011750686115,0.633870656670933,0.626883778013986,0.626185824343505,0.626115972178462,0.626109002924611
0,0.693185365290704,0.622619433427223,0.615587141653659,0.614885721843736,0.614815534629377,0.614808532202459
0,0.682300981858721,0.611310252759788,0.604232318295874,0.603527395107259,0.603456868968892,0.603449832963799
0,0.671358444838645,0.599942265626155,0.592818405961472,0.592109935239924,0.592039065601023,0.59203199554203
0,0.660357487989225,0.588514533767068,0.581344416601246,0.580632347677826,0.580561129300883,0.580554024645767
0,0.649297738294174,0.577026037548668,0.569809284239017,0.569093560365027,0.569021987395779,0.569014847540333
0,0.638178720480285,0.565475684238026,0.558211873527804,0.557492432341804,0.557420498356793,0.557413322639601
0,0.626999862110508,0.553862316667477,0.546550988673588,0.545827762697987,0.54575546075501,0.545748248462576
0,0.615760499220955,0.542184722242069,0.534825382679912,0.534098299844343,0.534025622535614,0.534018372907706
0,0.6044598824684,0.530441642243179,0.523033766865425,0.522302751054205,0.522229690561913,0.522222402797188
0,0.593097183752758,0.518631781380495,0.511174820605976,0.510439792226645,0.510366340380637,0.510359013642459
0,0.58167150327705,0.506753817543964,0.499247201251947,0.498508077822078,0.498434226159327,0.498426859581787
0,0.57018187700584,0.494806411706724,0.487249554171663,0.486506250920781,0.486431990746408,0.486424583440436
0,0.558627284481667,0.482788217930086,0.475180522871134,0.47443295335487,0.474358275804309,0.474350826863996
0,0.547006656957808,0.470697893421345,0.46303875914107,0.462286835864349,0.462211731966429,0.46220424047536
0,0.535318885804906,0.458534108595829,0.450822933182039,0.450066568228245,0.449991028968907,0.44998349400659
0,0.523562831148064,0.446295557094748,0.438531743659576,0.437770849322722,0.437694865708895,0.437687286357199
0,0.511737330690586,0.433980965711399,0.426163927641727,0.425398417058435,0.425321980181975,0.425314355531573
0,0.499841208680186,0.421589104178988,0.413718270372598,0.412948058150972,0.412871159252198,0.412863488408959
0,0.48787328497314,0.409118794774601,0.401193614836732,0.400418617679123,0.400341248209733,0.400333530301078
0,0.47583238415203,0.396568921695219,0.388588871070665,0.387809008387382,0.387731160072434,0.387723394253572
0,0.463717344652779,0.383938440162994,0.37590302517949,0.375118219690654,0.375039884589322,0.375032070049359
0,0.451527027857018,0.371226385219062,0.363135148018262,0.362345326341037,0.362266496905875,0.362258632873777
0,0.43926032710658,0.358431880166692,0.350284403499962,0.349489496718545,0.349410165852958,0.349402251603341
0,0.426916176597323,0.345554144626956,0.337350056493967,0.336550000709718,0.336470161823437,0.336462196682157
0,0.414493560110913,0.332592502172004,0.324331480281158,0.323526217140503,0.323445864202806,0.32343784755229
0,0.401991519543861,0.319546387503701,0.31122816353441,0.310417640732233,0.310336768322616,0.310328699606989
0,0.38940916319511,0.306415353147515,0.298039716795579,0.29722388855189,0.297142491908082,0.297134370637953
0,0.376745673773993,0.293199075634393,0.284765878422907,0.283944705930826,0.283862780993871,0.283854606750898
0,0.364000316093573,0.279897361145993,0.271406519985397,0.270579971828616,0.270497515284835,0.27048928772592
0,0.35117244441481,0.266510150601236,0.257961651083696,0.257129703621695,0.25704671294141,0.257038431802614
0,0.338261509409865,0.253037524165279,0.244431423579781,0.243594061299298,0.243510534772125,0.243502199872178
0,0.325267064714899,0.239479705164656,0.230816135220751,0.22997335105217,0.229889287818762,0.229880899062264
0,0.312188773044639,0.225837063395406,0.217116232645024,0.216268028242533,0.216183428322629,0.216174985702862
0,0.299026411843719,0.212110117813963,0.203332313762209,0.2024786997467,0.20239356406344,0.2023850676648
0,0.285779878452015,0.198299538603531,0.189465129500967,0.188606125664909,0.188520456065312,0.188511906065351
0,0.272449194763732,0.184406148611643,0.175515584922109,0.174651220395804,0.174565019667278,0.174556416338375
0,0.259034511362637,0.170430924157645,0.161484739697181,0.160615053075954,0.160528324958915,0.160519668669515
0,0.24553611111834,0.156374995211625,0.147373807955792,0.146498847387847,0.146411596584367,0.14640288779983
0,0.231954412231276,0.142239644949381,0.133184157507638,0.132303980742582,0.132216212921038,0.132207452204108
0,0.218289970716644,0.128026308690675,0.118917308448177,0.118031982846313,0.11794370464207,0.117934892652945
0,0.204543482320314,0.113736572236333,0.104574931159518,0.103684533662213,0.103595752674427,0.103586890170378
0,0.19071579705778,0.0993721695905098,0.0901588437207893,0.0892634607823719,0.0891741855668748,0.0891652734015593
0,0.176807873805868,0.0849349801379771,0.075671008744737,0.0747707362266751,0.0746809762850474,0.0746720154073672
0,0.16282083964615,0.0704270252317256,0.0611135296597867,0.060208472687808,0.0601182384527613,0.0601092299053987
0,0.148755957065678,0.0558504642526694,0.0464886464590091,0.0455789192443194,0.0454882220614198,0.0454791669789586
0,0.134614628885486,0.0419574729588244,0.0431517244516245,0.043275710102703,0.0432881880074952,0.0432894369229942
0,0.120398397316713,0.0438365981054142,0.0450260544295973,0.0451496589245955,0.0451620999967373,0.0451633451483202
0,0.106108941942188,0.0457096948684588,0.046894448597107,0.0470176787909239,0.0470300836846703,0.0470313251370404
0,0.0917480770735237,0.0475768833804031,0.0487570278753533,0.0488798906437732,0.0488922600154981,0.0488934978328932
0,0.0773177486309241,0.0494382844481134,0.0506139138842087,0.0507364161306499,0.0507487506386354,0.0507499848860767
0,0.0628200305502604,0.0512940196704503,0.0524652290660563,0.0525873777278336,0.0525996780334987,0.0526009087759862
0,0.0482571207171362,0.0531442115631902,0.0575584266077606,0.0584969374587426,0.0585904863131392,0.0585998281970563
0,0.0431551908403642,0.0629311343636675,0.072627296367647,0.0735692690111533,0.0736631604697902,0.0736725368350556
0,0.0450361968970704,0.0780077765343468,0.0877381965235552,0.0886834482997413,0.0887776641535561,0.0887870731749565
0,0.0469110494144001,0.0931250427731077,0.102887853264978,0.103836195883301,0.103930717360508,0.103940157156253
0,0.048779921124754,0.10827964411864,0.118072930151767,0.119024170163745,0.119118977977629,0.1191284466142
0,0.0506429761144032,0.123468233150353,0.133290036453131,0.134243975740057,0.134339050138241,0.134348545635312
0,0.0525003650428431,0.138687412325029,0.148535735601124,0.149492171874412,0.149587492689373,0.149597013024928
0,0.0553002394108389,0.153933742410071,0.163806553721747,0.164765281033707,0.164860827734322,0.164870370849836
0,0.0702923595444976,0.169203750976726,0.179098988206866,0.180059797469581,0.180155549213485,0.180165113019205
0,0.0853251854705088,0.184493940917053,0.194409516290619,0.195372195800702,0.195468131487208,0.195477713867467
0,0.100395589227414,0.199800798948708,0.209734603594455,0.210698939561325,0.210795037884685,0.210804636703292
0,0.115500387376061,0.21512080407227,0.225070712605565,0.226036489681118,0.226132729183905,0.226142342289475
0,0.130636348633167,0.230450435946581,0.240414311054436,0.241381312861765,0.241477671988126,0.241487297219479
0,0.145800201601322,0.245786183148427,0.255761880158116,0.256729889817153,0.25682634696577,0.256835982157232
0,0.160988642560778,0.261124551283977,0.271109922696927,0.272078723344861,0.272175256921315,0.272184899908007
0,0.176198343288748,0.276462070920408,0.286454970893528,0.287424346197937,0.287520934666343,0.287530583289354
0,0.191425958872063,0.291795305307695,0.301793594064808,0.302763328727399,0.302859950661077,0.302869602772583
0,0.206668135480084,0.307120857861592,0.317122406018183,0.318092286267317,0.318188920398322,0.318198573866532
0,0.221921518065748,0.322435379380612,0.332438072165811,0.333407886235845,0.333504511503116,0.333514164217144
0,0.237182757963637,0.337735574971324,0.347737316331688,0.348706854927402,0.348803450523422,0.348813100397959
0,0.252448249875246,0.353018210657888,0.36301692722833,0.363985983972758,0.364082529388507,0.364092174368355
0,0.267715220462031,0.368280119653632,0.378273764581739,0.379242136445785,0.379338611513846,0.379348249578212
0,0.282979980911079,0.383518208274347,0.393504764884985,0.394472252597337,0.394568637533005,0.394578266699664
0,0.298239414318598,0.398729464250974,0.408706946762853,0.409673355198925,0.409769630639153,0.409779248968343
0,0.313490315536519,0.413910950797081,0.42387741593201,0.424842554480471,0.424938701520592,0.424948307118697
0,0.328729524414693,0.429059830407108,0.439013369742951,0.439977052648856,0.440073052876902,0.440082643899901
0,0.343953935651312,0.444173350691769,0.454112101292235,0.455074147975707,0.455169983504239,0.455179558160893
0,0.359160504121744,0.459248858273373,0.46917100309557,0.470131238445035,0.470226891940433,0.470236448495223
0,0.374346250212719,0.474283800108579,0.484187570314172,0.485145824953518,0.485241279662595,0.485250816438383
0,0.389508264975836,0.48927572625879,0.499159403529134,0.500115514058028,0.500210753831957,0.500220269212383
0,0.404643714977286,0.504222292488054,0.514084211060436,0.515038020267353,0.515133029582793,0.515142522014397
0,0.41974984677764,0.519121262400993,0.528959810829243,0.52991116787678,0.530005931854261,0.530015399848295
0,0.434823991019837,0.53397050908457,0.543784131764339,0.54473289234653,0.544827396765943,0.544836838899942
0,0.449863566115399,0.548768016281231,0.558555214755144,0.559501241226675,0.559595472539969,0.559604887459006
0,0.464866081518766,0.563511879114052,0.573271213156078,0.574214374633338,0.57430831997435,0.574317706392014
0,0.479829140581714,0.578200304372729,0.587930392848581,0.588870565282692,0.588964212474175,0.588973569173243
0,0.494750442984063,0.592831610367517,0.602531131869124,0.603468198091115,0.603561535648922,0.603570861481789
0,0.509627786741184,0.607404226360686,0.617071919613075,0.618005769351623,0.618098786486128,0.618108080374935
0,0.524459069792135,0.621916691586499,0.63155135562619,0.632481885498244,0.632574572113075,0.632583833049549
0,0.539242291174144,0.636367653871885,0.645968147996819,0.646895261471828,0.646987608159877,0.646996835204937
0,0.553975551790624,0.650755867870607,0.660321111363634,0.661244718701927,0.661336716738796,0.661345909021856
0,0.568657054780271,0.665080192924842,0.674609164555048,0.675529182721124,0.675620824056037,0.675629980774098
0,0.583285105495331,0.67933959056942,0.688831327877656,0.689747680429331,0.689838957673589,0.689848078090058
0,0.59785811109708,0.693533121695468,0.702986720072466,0.70389933702673,0.703990243439882,0.703999326883177
0,0.612374579776935,0.707659943391465,0.71707455495871,0.717983372635391,0.718073902109144,0.71808294797102
0,0.626833119612317,0.721719305481654,0.731094137786052,0.731999098630367,0.732089245670322,0.732098253404082
0,0.64123243706719,0.735710546782617,0.745044861316851,0.74594591370201,0.746035673407501,0.746044642525911
0,0.655571335148801,0.749633091100583,0.758926201661119,0.75982329967228,0.75991266771424,0.75992159778731
0,0.669848711233581,0.763486442992573,0.772737713887288,0.773630817088128,0.773719789685287,0.773728680337867
0,0.684063554577176,0.777270183315518,0.78647902743267,0.78736810061592,0.787456674509376,0.787465525418565
0,0.698214943525212,0.790983964587912,0.800149841337831,0.801034854261283,0.801123026687572,0.801131837580038
0,0.712302042443296,0.804627506188717,0.81374991932956,0.814630846438835,0.814718615101758,0.814727385750848
0,0.726324098385985,0.818200589418601,0.827279084777254,0.82815590491694,0.828243267958187,0.828251998181006
0,0.740280437525781,0.831703052448246,0.840737215547788,0.841609911662435,0.841696867631187,0.841705557285491
0,0.754170461363995,0.845134785178646,0.85412423878392,0.854992797610324,0.855079345432016,0.855087994413109
0,0.767993642745586,0.858495724037833,0.867440125631127,0.868304537383586,0.868390676327986,0.868399284565462
0,0.781749521700672,0.871785846738521,0.880684885937759,0.8815451439877,0.881630873636407,0.881639441090884
0,0.795437701135157,0.885005167020683,0.893858562952898,0.894714663504569,0.894799983718122,0.894808510377956
0,0.809057846942119,0.89815372940293,0.906961228046118,0.907813169809691,0.907898080694501,0.907906566572412
0,0.82260966993789,0.911231603966151,0.919992975472667,0.920840759336493,0.920925261211606,0.920933706341367
0,0.836092938092371,0.924238881192384,0.932953917207227,0.933797545910536,0.933881639274539,0.933890043707624
0,0.849507460597109,0.937175666881665,0.945844177868465,0.94668365567615,0.946767341174265,0.946775704976547
0,0.86285308684968,0.95004207716853,0.958663889756156,0.959499222136961,0.959582500528506,0.959590823776985
0,0.876129701362025,0.962838233659578,0.971413188021516,0.972244381331114,0.972327253457476,0.97233553623703
0,0.889337218939515,0.975564258712507,0.984092205990674,0.984919267160961,0.985001733914201,0.985009976314482
0,0.902475579960124,0.988220270875852,0.996701070660151,0.997524006896066,0.997606069188317,0.997614271300622
0,0.91554474572416,1.00080638050807,1.00923989838219,1.01005871686732,1.01014037560107,1.01014853751538
0,0.928544693871599,1.01332268559308,1.02170879075659,1.02252349836878,1.02260475440821,1.02261287621029
0,0.941475411918976,1.02576926776846,1.03410783074471,1.03491843378279,1.03499928792618,1.03500736969486
0,0.95433689874435,1.03814618858112,1.04643707901987,1.04724358294259,1.04732403589604,1.0473320777005
0,0.967129153265909,1.05045348598396,1.05869657056726,1.05949897974542,1.05957903209792,1.05958703399525
0,0.979852174592649,1.06269117108601,1.07088631154525,1.07168462902799,1.07176428122784,1.07177224326065
0,0.992505956740916,1.07485922516678,1.08300627641838,1.08380050371439,1.08387975604726,1.08388767824147
0,1.00509048495377,1.0869575969647,1.09505640537128,1.09584654224586,1.09592539481437,1.09593327717717
0,1.01760573209274,1.09898620024784,1.1070366020112,1.10782264629969,1.10790109900469,1.10790894152268
0,1.03005165521594,1.11094491167407,1.11894673136551,1.11972867880384,1.11980673132744,1.11981453396492
0,1.04242819237116,1.12283356894615,1.13078661817918,1.131564462252,1.13164211404233,1.13164987673978
0,1.05473525961949,1.13465196926608,1.14255604551577,1.1433297773226,1.14340702758047,1.1434147502532
0,1.06697274830094,1.14639986809174,1.15425475366411,1.1550243618039,1.15510120947126,1.1551088920083
0,1.07914052255117,1.15807697819738,1.16588243935161,1.16664790982595,1.16672435357631,1.16673199583941
0,1.09123841707713,1.16968296903808,1.17743875526343,1.17820007139868,1.17827610962934,1.17828371145223
0,1.10326623519778,1.18121746641715,1.188923309866,1.18968045225424,1.18975608308057,1.18976364426839
0,1.11522374715424,1.19268005245407,1.20033566753127,1.20108861399038,1.20116383524187,1.20117135557077
0,1.12711068869239,1.20407026584907,1.21167534895766,1.21242407451018,1.21249888372854,1.21250636294553
0,1.13892675991948,1.21538760243954,1.22294183188176,1.22368630875258,1.22376070319164,1.22376814101457
0,1.15067162443562,1.22663151604192,1.23413455207398,1.23487474970652,1.23494872633407,1.23495612245182
0,1.16234490873931,1.23780141957174,1.24525290461019,1.24598878970085,1.24606234520223,1.24606969927512
0,1.17394620190631,1.24889668643326,1.2562962454101,1.25702778196052,1.25710091274413,1.25710822440445
0,1.18547505553921,1.25991665216924,1.26726389303239,1.26799104241911,1.26806374462361,1.26807101347635
0,1.19693098398503,1.27086061636013,1.27815513071527,1.27887785177629,1.27895012127946,1.27895734690328
0,1.20831346481695,1.28172784476133,1.28896920865065,1.28968745778823,1.28975929021755,1.28976647216577
0,1.21962193957497,1.29251757166605,1.29970534647865,1.30041907777778,1.30049046852258,1.30049760632448
0,1.23085581475988,1.30322900248062,1.31036273598922,1.311071901351,1.31114284557602,1.31114993873818
0,1.24201446307328,1.31386131649822,1.32094054401599,1.32164509330515,1.32171558596568,1.32172263397352
0,1.25309722489542,1.32441366985669,1.33143791550763,1.33213779671344,1.33220783257164,1.33221483489109
0,1.26410340999179,1.33488519866488,1.34185397676086,1.34254913617048,1.34261870981305,1.34262566589235
0,1.27503229943769,1.34527502228192,1.35218783879918,1.35287822118257,1.35294732703959,1.35295423631114
0,1.28588314774997,1.35558224673336,1.36243860088047,1.36312414968598,1.36319278205076,1.36319964393318
0,1.29665518521332,1.36580596824729,1.37260535411691,1.37328601167648,1.3733541647264,1.37336097862663
0,1.3073476203884,1.37594527689367,1.38268718518972,1.38336289293271,1.38343056075096,1.38343732606644
0,1.31795964278815,1.3859992603098,1.39268318014151,1.39335387881619,1.39342105541421,1.39342777153517
0,1.32849042570837,1.3959670074944,1.40259242822873,1.40325805813029,1.40332473747092,1.40333140378268
0,1.33893912919783,1.40584761265312,1.41241402581658,1.41307452702065,1.41314070304178,1.41314731892718
0,1.34930490315335,1.41564017907779,1.422147080299,1.42280239289958,1.42286805953828,1.42287462438008
0,1.35958689052461,1.42534382304246,1.43179071402619,1.43244077837687,1.43250592959381,1.4325124427772
0,1.36978423061357,1.43495767769857,1.44134406822246,1.44198882518,1.44205345498411,1.44205991589915
0,1.37989606245291,1.44448089695227,1.45080630687742,1.45144569804635,1.45150980051958,1.45151620856372
0,1.38992152824803,1.45391265930812,1.46017662059383,1.46081058857122,1.4608741578933,1.46088051247389
0,1.39985977686696,1.46325217166097,1.46945423037556,1.47008271899485,1.47014574946795,1.47015205000469
0,1.40970993162163,1.47249867302148,1.47863839134016,1.47926134591285,1.479323831986,1.47933007791344
0,1.41947123666249,1.48165143815911,1.48772839634016,1.48834576389457,1.48840770018784,1.48841389095779
0,1.42914282141262,1.49070978114777,1.49672357947866,1.49733530899459,1.49739669032272,1.49740282540667
0,1.43872392163221,1.49967305879941,1.50562331950461,1.50622936214298,1.50629018353864,1.50629626243003
0,1.44821377344522,1.50854067397198,1.51442704307441,1.51502735240093,1.51508760913724,1.51509363135382
0,1.45761163967874,1.51731207873825,1.52313422786673,1.52372876006872,1.52378844768117,1.52379441276713
0,1.4669168146621,1.52598677740342,1.53174440553859,1.53233311963398,1.53239223394151,1.53239814146964
0,1.47612862716599,1.53456432935936,1.54025716451101,1.54084002254887,1.54089855967405,1.54090440924779
0,1.48524644337711,1.54304435176496,1.548672152574,1.54924911982563,1.54930707621397,1.54931286746929
0,1.49426967002599,1.55142652204215,1.55698907930087,1.5575601244408,1.55761749687895,1.55762322948624
0,1.5031977574914,1.55971058017859,1.56520771826316,1.56577281353939,1.56582959917228,1.56583527283806
0,1.51203020277746,1.56789633082855,1.57332790903821,1.57388703043099,1.5739432267778,1.57394884124633
0,1.52076655233681,1.57598364520449,1.58134955900234,1.58190268637092,1.58195829133988,1.5819638463946
0,1.52940640472988,1.58397246275292,1.58927264490349,1.58981976212038,1.58987477402219,1.58988026948714
0,1.53794941310667,1.59186279260879,1.5970972142083,1.5976383092804,1.59769272684045,1.59769816258145
0,1.54639528749848,1.59965471482396,1.60482338621927,1.6053584513957,1.60541227376484,1.6054176496906
0,1.55474379691144,1.60734838136579,1.61245135295903,1.61298038482501,1.61303361158896,1.61303892765199
0,1.56299477121899,1.61494401688337,1.61998137981919,1.62050437937588,1.62055701056322,1.62056226676067
0,1.57114810285338,1.62244191923943,1.62741380597262,1.62793077870263,1.62798281479133,1.62798801116561
0,1.57920374829777,1.62984245980716,1.63474904454889,1.63526000046723,1.6353114423897,1.635316579029
0,1.58716172938027,1.63714608353211,1.64198758257338,1.64249253626375,1.6425433854104,1.64254846244906
0,1.59502213437098,1.64435330876009,1.64912998067155,1.64962895130792,1.6496792095293,1.64968422714797
0,1.60278511888097,1.65146472683317,1.65617687254097,1.65666988389449,1.65671955350183,1.65672451192759
0,1.61045124309316,1.65848100145653,1.66312896419448,1.66361604462562,1.66366512839,1.66367002789622
0,1.61802029711539,1.66540286784005,1.66998703297846,1.67046821541469,1.67051671656469,1.6705215574708
0,1.62549281375276,1.67223113161904,1.67675192637161,1.67722724827067,1.67727517048856,1.67727995315968
0,1.63286922056251,1.67896666755972,1.68342456056993,1.68389406386789,1.68394141128545,1.68394613613185
0,1.64015001659309,1.68561041805558,1.69000591886465,1.69046964991181,1.69051642710301,1.69052109457944
0,1.64733576915472,1.69216339142164,1.69649704982048,1.69695505930427,1.6970012712761,1.69700588188098
0,1.65442711347902,1.69862665999428,1.70289906526244,1.70335140811435,1.70339706029904,1.70340161457351
0,1.66142475190617,1.70500135804504,1.70921313807994,1.709659873372,1.70970497161574,1.70970947014259
0,1.66832945288754,1.7112886795176,1.71544049985764,1.71588169068593,1.71592624123702,1.71593068463953
0,1.67514204979315,1.71748987559731,1.72158243834324,1.7220181516996,1.72206216119543,1.72206655013603
0,1.68186343951617,1.72360625212372,1.72764029476241,1.72807060139506,1.72811407684799,1.72811841202684
0,1.68849458088672,1.72963916685684,1.73361546099244,1.7340404352559,1.73408338403809,1.73408766619153
0,1.69503649291004,1.73559002660814,1.73950937660571,1.73992909630086,1.73997152612802,1.73997575602696
0,1.7014902528413,1.74146028424818,1.74532352579515,1.74573807199994,1.74577999091424,1.74578416936243
0,1.70785699410666,1.74725143560265,1.7510594341938,1.75146889108538,1.75151030743747,1.75151443526969
0,1.71413790407908,1.75296501624928,1.75671866560117,1.75712312027023,1.75716404270045,1.75716812078061
0,1.7203342217166,1.75860259822809,1.76230281862912,1.76270236088701,1.76274279830594,1.76274682752511
0,1.72644723507064,1.76416578667795,1.76781352328027,1.76820824545983,1.76824820702818,1.76825218830259
0,1.73247800119904,1.76965621641217,1.77325243747209,1.77364243422293,1.77368192933085,1.77368586359978
0,1.73842831355176,1.77507554844643,1.77862124351984,1.77900661159887,1.77904564984482,1.77904953806853
0,1.74429944964034,1.78042546663112,1.78392164459169,1.78430248264969,1.78434107381893,1.78434491697642
0,1.75009286836992,1.78570767371995,1.78915536114915,1.78953176951421,1.78956992355701,1.78957372264384
0,1.75581006169004,1.79092389344945,1.79432412738607,1.79469620784475,1.79473393485427,1.79473769088041
0,1.76145255352711,1.79607584902966,1.79942968767906,1.7997975432561,1.79983485344625,1.79983856743375
0,1.76702189646578,1.8011652821953,1.80447379306238,1.80483752779977,1.80487443148292,1.80487810446373
0,1.77251966859477,1.80619393724122,1.80945819773984,1.80981791647597,1.80985442404079,1.80985805705452
0,1.77794747029592,1.81116356015276,1.81438465564592,1.81474046379586,1.81477658568515,1.81478017977685
0,1.78330692100478,1.81607589518835,1.81925491706846,1.81960692040587,1.81964266709471,1.81964622331262
0,1.7885996559699,1.82093268156093,1.82407072534423,1.82441902978596,1.82445441175997,1.82445793115342
0,1.79382732301984,1.82573565019329,1.82883381363887,1.82917852503277,1.82921355276689,1.82921703638411
0,1.7989915793442,1.83048652056745,1.83354590182191,1.83388712573882,1.83392180967637,1.83392525856238
0,1.80409408829703,1.83518699766612,1.83820869344722,1.83854653497766,1.83858088550995,1.83858430070456
0,1.80913651623289,1.83983876902953,1.84282387284862,1.84315843640502,1.84319246385155,1.84319584638732
0,1.81412052938628,1.844443501927,1.84739310235997,1.84772449148504,1.84775820607426,1.84776155697459
0,1.81904779078509,1.84900284065678,1.85191801966828,1.85224633685014,1.85227974870097,1.85228306897824
0,1.82391995733408,1.8535184039817,1.85640023530793,1.85672558180266,1.85675870090667,1.85676199156049
0,1.82873867674799,1.85799178270836,1.86084133030328,1.86116380596538,1.86119664216992,1.86119990418537
0,1.83350558486134,1.86242453741676,1.86524285396649,1.86556255708782,1.86559512007988,1.86559835442592
0,1.83822230281386,1.8668181962275,1.86960632185632,1.86992334901405,1.86995564830509,1.86995885593309
0,1.84289043444303,1.87117425326662,1.87393321390352,1.8742476598174,1.87427970472916,1.87428288657137
0,1.84751156377693,1.87549416634889,1.87822497270702,1.87853693010654,1.87856872975775,1.87857188672608
0,1.85208725264971,1.87977935566538,1.88248300200499,1.88279256150667,1.88282412480092,1.88282725778565
0,1.85661903844882,1.8840312022834,1.88670866532371,1.8870159153189,1.88704725093346,1.88705036080216
0,1.86110843199972,1.88825104688887,1.89090328480665,1.89120831136003,1.89123942773586,1.89124251533236
0,1.86555691559302,1.89244018870668,1.89506814022525,1.8953710269844,1.89540193231713,1.89540499846066
0,1.86996594115832,1.8965998846017,1.89920446817222,1.89950529628823,1.89953599852045,1.89953904400483
0,1.8743369285887,1.90073134836097,1.90331346143746,1.90361230949691,1.90364281631144,1.90364584190444
0,1.87867126421939,1.90483575015669,1.90739626856584,1.9076932125341,1.90772353134853,1.9077265377913
0,1.88297029946363,1.90891421618897,1.91145399359549,1.91174910677147,1.91177924473371,1.91178223274039
0,1.88723534960846,1.91296782850664,1.91548769597442,1.91578104895657,1.91581101294175,1.91581398319908
0,1.89146769277251,1.91699762500373,1.9194983906525,1.91979005131631,1.91981984792461,1.91982280109181
0,1.89566856902725,1.92100459958833,1.92348704834552,1.92377708183211,1.92380671738786,1.92380965409648
0,1.89983917968277,1.92498970252015,1.92745459596682,1.92774306468262,1.92777254523449,1.92777546608847
0,1.90398068673813,1.92895384091232,1.93140191722181,1.93168888084921,1.93171821217143,1.93172111774723
0,1.9080942124957,1.93289787939217,1.93532985335993,1.93561536887841,1.93564455647319,1.93564744732
0,1.9121808393382,1.93682264091548,1.93923920407783,1.93952332579557,1.9395523748964,1.93955525153653
0,1.91624160966617,1.9407289077278,1.94313072856726,1.94341350816273,1.94344242373884,1.94344528666815
0,1.92027752599309,1.94461742246594,1.94700514670051,1.94728663327382,1.94731542003548,1.94731826972393
0,1.92428955119453,1.94848888939253,1.95086314034573,1.95114338047916,1.95117204288407,1.95117487977636
0,1.92827860890709,1.95234397575561,1.95470535480406,1.95498439263157,1.95501293489198,1.95501575940826
0,1.93224558407238,1.95618331326504,1.95853240036001,1.95881027764508,1.95883870373586,1.95884151627258
0,1.93619132362,1.9600074996773,1.96234485393623,1.96262161015769,1.96264992382513,1.96265272475591
0,1.94011663728529,1.9638171004794,1.96614326084347,1.96641893328863,1.96644713806006,1.96644992773665
0,1.94402230556399,1.96761265066279,1.9699281366161,1.97020276048086,1.97023085967485,1.97023363842821
0,1.94790906010713,1.9713946565777,1.97369996892352,1.9739735774187,1.97400157415599,1.97400434229733
0,1.9517776104286,1.97516359785794,1.97745921954737,1.97773184401079,1.97775974122572,1.9777624990477
0,1.95562862843336,1.97891992940639,1.98120632641449,1.98147799642817,1.98150579688066,1.98150854465858
0,1.95946275529512,1.98266408343085,1.98494170567525,1.98521244918705,1.98524015547498,1.98524289346804
0,1.96328060240372,1.98639647152023,1.98866575381688,1.98893559726604,1.98896321183809,1.98896594029067
0,1.96708275284473,1.99011748675042,1.9923788498015,1.99264781824745,1.99267534341615,1.99267806255915
0,1.97086976303703,1.99382750581002,1.99608135721838,1.99634947447205,1.9963769124272,1.99637962247938
0,1.97464216446309,1.99752689113517,1.99977362644011,2.00004091519722,2.00006826801939,2.00007096918872
0,1.97840046545669,2.00121599304358,2.00345599677242,2.00372247874801,2.00374974842226,2.00375244090731
0,1.98214515303287,2.0048951518575,2.00712879858755,2.00739449465125,2.0074216830808,2.00742436707212
0,1.98587669475032,2.00856470000576,2.01079235543136,2.01105728574244,2.01108439476243,2.01108707044395
0,1.98959554059666,2.01222496409502,2.01444698609411,2.01471117023611,2.01473820162721,2.01474086917757
0,1.99330212488653,2.01587626694088,2.01809300663592,2.01835646374986,2.01838341925178,2.01838607884573
0,1.99699686507359,2.01951892954937,2.02173073235745,2.02199348127311,2.02202036259792,2.02202301440765
0,2.00068017290713,2.02315327304006,2.02536047970689,2.02562253907174,2.02564934791689,2.02565199211332
0,2.0043524450213,2.02677962050218,2.02898256811512,2.02924395652002,2.02927069458108,2.02927333133517
0,2.00801407197377,2.03039829877529,2.03259732175061,2.0328580578519,2.0328847268349,2.03288735631885
0,2.0116654378074,2.03400964014706,2.03620507118657,2.036465173824,2.03649177545733,2.03649439784583
0,2.0153069220987,2.03761398396039,2.03980615497317,2.04006564328303,2.04009217932891,2.04009479480024
0,2.01893890175457,2.04121167812324,2.04340092110795,2.04365981463111,2.04368628689642,2.04368889563359
0,2.02256175273479,2.0448030805145,2.04698972839844,2.04724804718255,2.04727445752921,2.04727705972094
0,2.02617585171259,2.04838856028012,2.05057294771095,2.05083071240664,2.05085706276127,2.05085965860302
0,2.02978157767127,2.05196849901407,2.05415096310082,2.05440819505127,2.05443448741423,2.05443707710906
0,2.03337931342954,2.05554329181919,2.05772417281901,2.05798089414269,2.05800713059636,2.0580097143558
0,2.03696944708789,2.0591133482437,2.06129299019149,2.06154922385758,2.06157540657399,2.06157798461876
0,2.04055237338884,2.06267909308969,2.06485784436766,2.06511361426398,2.0651397455116,2.06514231807232
0,2.04412849498426,2.06624096709028,2.06841918093522,2.0686745119282,2.06870059407794,2.06870316139574
0,2.04769822360388,2.06979942745322,2.07197746239894,2.07223238038566,2.07225841591612,2.0722609782431
0,2.05126198111958,2.07335494826856,2.07553316852209,2.07578770047394,2.07581369197568,2.07581624957544
0,2.05482020050049,2.07690802077948,2.07908679652912,2.07934097052712,2.0793669207062,2.0793694738541
0,2.05837332665513,2.08045915351526,2.08263886117476,2.08289270643099,2.08291861811163,2.08292116709507
0,2.06192181560955,2.08400887228631,2.08618989466581,2.0864434415395,2.08646931766577,2.08647186278439
0,2.06546613970089,2.08755772004184,2.0897404464275,2.08999372645308,2.0900195700898,2.09002211165555
0,2.06900678234073,2.09110625659095,2.09329108279009,2.09354412866042,2.09356994299316,2.09357248133027
0,2.07254424220565,2.09465505909535,2.0968423864832,2.09709523204571,2.09712102037984,2.09712355582473
0,2.07607903219718,2.09820471889047,2.10039495602379,2.1006476362637,2.10067340202267,2.10067593492382
0,2.07961167968208,2.10175584404394,2.10394940497113,2.10420195598609,2.1042277027088,2.10423023342641
0,2.08314272650253,2.1053090564396,2.10750636105629,2.10775882002259,2.10778455135988,2.10778708026553
0,2.08667272884299,2.10886499154636,2.11106646519043,2.11131887032092,2.11134459003128,2.11134711750753
0,2.09020225696763,2.11242429730863,2.11463037035648,2.11488276085054,2.11490847279498,2.1149109992348
0,2.09373189483604,2.11598763298206,2.11819874038947,2.11845115637511,2.11847686451125,2.11847939031747
0,2.09726223960075,2.11955566748011,2.12177224865093,2.12202473111934,2.12205043949479,2.12205296507935
0,2.10079390098864,2.12312907918229,2.12535157660334,2.12560416733627,2.12562988008119,2.12563240586447
0,2.10432749956606,2.12670858751997,2.12893741229111,2.12919015378139,2.12921587510044,2.12921840151038
0,2.10786366878975,2.13029483193937,2.13253044873481,2.13278338410022,2.1328091182638,2.13281164573508
0,2.11140305048587,2.13388852476322,2.13613138224558,2.13638455513675,2.13641030647167,2.1364128354447
0,2.11494629617532,2.13749036310638,2.13974091066736,2.13999436516982,2.14002013804936,2.14002266896931
0,2.11849406513501,2.14110104479118,2.14335973155435,2.14361351208535,2.14363931091881,2.14364184423454
0,2.12204702322986,2.14472126637298,2.14698854029173,2.1472426914922,2.14726852071392,2.14727105687689
0,2.12560584159293,2.14835172125573,2.15062802816761,2.15088259478975,2.15090845884778,2.15091099831085
0,2.12917119521042,2.15199309775064,2.15427888040459,2.15453390719561,2.15455981053987,2.15456235375619
0,2.13274377165343,2.15564604437421,2.1579417741592,2.15819730574158,2.15822325281181,2.15822580023352
0,2.13632423941648,2.15931128231757,2.16161737649772,2.16187345724666,2.16189945245997,2.16190200453702
0,2.13991328344491,2.16298945598273,2.16530634235694,2.16556301627541,2.16558906401369,2.1655916211925
0,2.14351157902369,2.16668121353461,2.16900931249833,2.16926662309032,2.16929272768737,2.16929529040956
0,2.14711979809978,2.17038718778286,2.17272691146421,2.17298490160661,2.17301106733527,2.17301363603637
0,2.15073860670355,2.1741079943722,2.1764597455445,2.17671845735825,2.17674468841732,2.17674726352544
0,2.15436866304068,2.17784422975523,2.18020840076212,2.18046787548313,2.18049417598437,2.18049675791888
0,2.15801061566778,2.18159646920869,2.18397344088578,2.18423371873613,2.18426009269125,2.18426268186149
0,2.16166510168613,2.18536526487815,2.18775540547784,2.18801652553788,2.18804297684564,2.1880455736496
0,2.16533318921814,2.18915114386138,2.19155480798414,2.19181680806727,2.19184334050071,2.19184594532375
0,2.16901482397286,2.19295460633944,2.19537213388002,2.19563505040549,2.19566166759934,2.19566428081292
0,2.17271082252816,2.19677612376213,2.199207838866,2.19947170673889,2.19949841217726,2.19950103413771
0,2.17642175581376,2.2006161370943,2.20306234713401,2.20332719962798,2.20335399663232,2.2033566276796
0,2.18014817224189,2.20447505512962,2.20693604971517,2.20720191834945,2.20722881006687,2.2072314505234
0,2.18389060593126,2.20835325287848,2.21082930288494,2.21109621731761,2.21112320670953,2.21112585687908
0,2.18764956015212,2.21225107003619,2.21474242667244,2.21501041459157,2.21503750442289,2.21504016458946
0,2.1914255151612,2.21616880953799,2.2186757034534,2.21894479047393,2.21897198330265,2.21897465372941
0,2.1952189233898,2.22010673620636,2.22262937664032,2.2228995862063,2.22292688437361,2.22292956530194
0,2.19903020815616,2.22406507549629,2.22660364947424,2.2268750027667,2.22690240838767,2.2269051000362
0,2.20285976212434,2.22804401234352,2.23059868392251,2.23087119977331,2.23089871472816,2.23090141729189
0,2.20670794579193,2.23204369012014,2.23461459968651,2.23488829449867,2.23491592042466,2.23491863407415
0,2.21057508604908,2.2360642097016,2.23865147332313,2.23892636099789,2.2389540992819,2.23895682416253
0,2.21446147482722,2.24010562864842,2.24270933748291,2.24298542935412,2.24301328112582,2.24301601735708
0,2.21836736784525,2.24416796050542,2.24678818026763,2.24706548504361,2.24709345116944,2.24709619884435
0,2.22229265420247,2.2482511742207,2.250887944789,2.25116646842281,2.25119454950064,2.2511973086852
0,2.22623800704554,2.252355193686,2.25500852855655,2.25528827433898,2.2553164706935,2.25531924142624
0,2.23020339906939,2.25647989739973,2.25914978346199,2.25943075186537,2.25945906354427,2.25946184583583
0,2.23418893246604,2.26062511825312,2.26331151546715,2.26359370416159,2.26362213093254,2.26362492476541
0,2.23819466650691,2.26479064343987,2.26749348463522,2.26777688845951,2.26780542980782,2.26780823513609
0,2.24222061898511,2.26897621448885,2.27169540522864,2.27198001617381,2.27200867130102,2.27201148805023
0,2.24626676554825,2.27318152885233,2.27591694595803,2.2762027531368,2.27623152095994,2.27623434902702
0,2.25033303930223,2.27740623608887,2.28015773024857,2.28044471995631,2.28047359910799,2.28047643836127
0,2.25441933049661,2.2816499432638,2.28441733679741,2.28470549249205,2.28473448132142,2.28473733160071
0,2.25852548631686,2.28591221221454,2.28869530015093,2.28898460245425,2.28901369902857,2.28901656014534
0,2.26265131079829,2.29019256125808,2.29299111137787,2.29328153811433,2.29331074022149,2.29331361195912
0,2.26679656485784,2.29449046583162,2.29730421890798,2.29759574512992,2.29762505028157,2.29762793239566
0,2.2709609664387,2.29880535882728,2.3016340294487,2.30192662747798,2.3019560329135,2.30195892513226
0,2.27514419076515,2.30313663288784,2.30597990902057,2.30627354849265,2.30630305118378,2.30630595320853
0,2.27934587070597,2.30748364019985,2.3103411840867,2.31063583200331,2.31066542865954,2.31066834016523
0,2.28356559724442,2.31184573088597,2.31471714277539,2.31501276356824,2.31504245064281,2.31504537127863
0,2.2878029200527,2.3162221258657,2.31910703621167,2.3194035917977,2.31943336549431,2.31943629488435
0,2.29205734816866,2.3206120832517,2.32351007990174,2.32380752976309,2.32383738604319,2.32384032378721
0,2.29632835077209,2.32501480784916,2.32792545522305,2.3282237564843,2.32825369107499,2.32825663674921
0,2.30061535805792,2.32942947118194,2.33235231097825,2.33265141849015,2.33268142689262,2.33268438005052
0,2.30491776220294,2.3338552131836,2.33678976501654,2.33708963144566,2.33711970894417,2.33712266911746
0,2.30923491842221,2.33829114363857,2.34123690591617,2.34153748183972,2.34156762351108,2.3415705902106
0,2.31356614611097,2.34273630917673,2.34569279469403,2.34599402872629,2.34602422944969,2.34602720216646
0,2.31791073006707,2.34718981678585,2.35015646666051,2.35045830551246,2.35048855997987,2.35049153818607
0,2.32226792178865,2.35165067870463,2.35462693315754,2.35492932178651,2.3549596245133,2.35496260766337
0,2.32663694084141,2.35611790204438,2.35910318367031,2.35940606517891,2.35943641051484,2.35943939804662
0,2.3310169778625,2.36059047254843,2.36358418713518,2.36388750324908,2.36391788538958,2.3639208767254
0,2.33540719168696,2.36506735865074,2.3680688945167,2.36837258539106,2.36840299838877,2.3684059929366
0,2.33980671613505,2.36954750765139,2.37255624028996,2.37286024475066,2.37289068252708,2.37289367968174
0,2.34421465824774,2.37402985458472,2.37704514443389,2.37734940014731,2.37737985650469,2.37738285564903
0,2.34863010100395,2.37851331958212,2.38153451453881,2.38183895799344,2.38186942662665,2.38187242713275
0,2.35305210488737,2.38299681127381,2.38602324748485,2.38632781420431,2.38635828871294,2.38636128994331
0,2.35747970957279,2.38747922851859,2.39051023494697,2.39081485608405,2.39084532999208,2.39084833130087
0,2.36191193564663,2.39195946021047,2.39499435298093,2.39529896421435,2.39532943097187,2.39533243170608
0,2.36634778635079,2.3964363936141,2.3994744796508,2.39977901428334,2.39980946728055,2.39981246678124
0,2.37078624933668,2.40090890912368,2.40394948806779,2.40425387889245,2.40428431147211,2.40428730907553
0,2.37522629842127,2.40537588436336,2.40841824631007,2.40872242932047,2.4087528347895,2.40875582982833
0,2.37966689533846,2.40983619679198,2.41287963169658,2.41318353723907,2.41321390888006,2.4132169006845
0,2.38410699148037,2.41428872474069,2.41733251629689,2.41763607637482,2.41766640745725,2.41766939535617
0,2.38854552962049,2.41873234763575,2.42177577756654,2.42207892411231,2.42210920790348,2.42211219122551
0,2.39298144561394,2.4231659534711,2.42620829803655,2.42651096303329,2.42654119280903,2.4265441708836
0,2.39741367006794,2.42758843015169,2.43062896680369,2.43093108238704,2.430961251442,2.43096422360043
0,2.40184112997673,2.43199867673252,2.43503668093017,2.43533817948762,2.43536828114533,2.43537124672171
0,2.40626275031914,2.43639559935822,2.43943034676765,2.43973116103379,2.43976118865625,2.43976414698849
0,2.4106774556076,2.44077811388598,2.44380888120012,2.44410894434801,2.444138891345,2.44414184177569
0,2.41508451620135,2.44514514711544,2.44817121280283,2.448470458531,2.44850031836901,2.44850326024624
0,2.41948234097545,2.4494956378435,2.45251628291419,2.452814645529,2.45284441173978,2.45284734441801
0,2.42387003371068,2.4538285759549,2.45684304661809,2.45714046111101,2.45717012729994,2.45717305014068
0,2.42824653095613,2.45814287001181,2.46115047363423,2.46144687577251,2.46147643560805,2.46147934798059
0,2.43261077456193,2.46243751935559,2.4654375491145,2.46573287547827,2.46576232272957,2.46576522401164
0,2.43696171078193,2.46671152100658,2.46970327434387,2.46999746241563,2.4700267909326,2.47002968051091
0,2.44129830019063,2.47096388613637,2.47394666734472,2.47423965555846,2.47426885928718,2.47427173655794
0,2.4456195077522,2.47519364431535,2.47816676338378,2.47845849118187,2.47848756416789,2.47849042853732
0,2.44992394979135,2.47939984168098,2.48236261538111,2.48265302326705,2.48268195965933,2.48268481054402
0,2.45421118647352,2.48358154205467,2.48653329465487,2.48682232381056,2.4868511178649,2.48685395469215
0,2.4584800082072,2.48773782712835,2.49067788994599,2.49096548303741,2.49099412911921,2.49099695132731
0,2.46272945269016,2.49186779663278,2.49479550897255,2.49508160951902,2.4951101021055,2.49511290914397
0,2.46695854951173,2.49597056841546,2.49888527754027,2.49916983019685,2.49919816387922,2.49920095520892
0,2.47116634527078,2.50004527842579,2.50294633978208,2.50322929031625,2.50325745979954,2.50326023489277
0,2.47535190136933,2.50409107953943,2.50697785786357,2.50725915326669,2.50728715337104,2.50728991171165
0,2.47951429418085,2.50810714454925,2.51097901206537,2.51125860033797,2.511286425998,2.51128916708123
0,2.48365260553193,2.51209262524825,2.51494900005711,2.51522683038997,2.5152544766541,2.5152571999866
0,2.48776595216632,2.51604678306095,2.51888703675695,2.51916305944151,2.51919052147056,2.51919322657018
0,2.49185344961279,2.51996882242652,2.52279235375944,2.52306652018104,2.52309379324641,2.52309647964207
0,2.49591423619625,2.52385798272941,2.52666419878796,2.52693646140309,2.52696354088447,2.52696620811584
0,2.49994746496642,2.52771351884782,2.53050183506703,2.53077214737437,2.53079902875692,2.53080167637417
0,2.50395230455763,2.53153470064176,2.53430454050462,2.53457285713384,2.53459953600507,2.53460216356847
0,2.50792793904313,2.53532081223015,2.53807160728906,2.5383378837313,2.53836435577747,2.53836696285706
0,2.51187356763513,2.53907115121803,2.54180234064201,2.54206653340899,2.54209279441128,2.54209538058635
0,2.51578840428388,2.54278502786505,2.54549605823432,2.54575812473148,2.54578417056175,2.54578673542044
0,2.51967167719648,2.54646176420483,2.54915208917774,2.54941198766844,2.54943781428485,2.54944035742356
0,2.52352262828694,2.55010069312103,2.55276977307994,2.55302746263595,2.55305306607837,2.55305558710124
0,2.5273405125663,2.55370115738457,2.55634845905274,2.55660389950149,2.5566292758867,2.55663177440501
0,2.53112459748003,2.55726250865677,2.5598875046885,2.56014065655797,2.56016580207491,2.56016827770647
0,2.53487416220031,2.56078410646358,2.56338627501078,2.56363709947269,2.56366201038317,2.5636644627517
0,2.53858849687677,2.56426531714618,2.56684414140505,2.56709260021638,2.56711727283854,2.56711970157299
0,2.54226690184013,2.5677055127938,2.57026048053514,2.57050653597842,2.57053096669225,2.57053337142609
0,2.54590868678434,2.57110407016413,2.57363467325103,2.57387828816324,2.57390247331168,2.57390485368226
0,2.54951317067548,2.57446036959747,2.57696610349378,2.5772072410417,2.57723117708766,2.57723353273545
0,2.5530796781686,2.57777379393026,2.58025415720313,2.58049278096295,2.58051646434428,2.58051879491222
0,2.55660754238808,2.58104372741428,2.58349822215292,2.58373429507369,2.58375772225425,2.58376002738697
0,2.56009610141087,2.58426955464729,2.58669768421926,2.58693117031271,2.58695433776725,2.58695661711039
0,2.56354469826761,2.58745065952107,2.58985192957663,2.59008279235209,2.5901056965585,2.59010794975799
0,2.56695267974053,2.59058642419257,2.59296034155685,2.59318854457029,2.59321118200292,2.59321340870426
0,2.57031939540346,2.5936762280837,2.59602230035731,2.59624780705533,2.59627017417821,2.5962723740258
0,2.57364419664465,2.59671944691481,2.59903718199354,2.5992599556232,2.59928204890298,2.5992842215394
0,2.57692643570254,2.59971545033032,2.60200435737022,2.60222436095367,2.60224617681415,2.60224832187952
0,2.58016546472634,2.60266360526111,2.6049231914009,2.60514038763928,2.60516192248865,2.60516403962
0,2.58336063486944,2.60556326989373,2.60779304217625,2.60800739340306,2.60802864361351,2.60803073244411
0,2.58651129473714,2.6084137962767,2.61061326018454,2.61082472830483,2.61084569020861,2.61084775036744
0,2.58961679200093,2.61121452845756,2.6133831875881,2.61359173402226,2.613612403906,2.61361443501713
0,2.59267646921114,2.61396483944015,2.61610215755948,2.61630774319012,2.61632811728946,2.61633011897152
0,2.59568966549152,2.61666399936433,2.61876949368074,2.61897207880306,2.61899215329759,2.61899412516335
0,2.59865571494443,2.61931134390603,2.62138450940901,2.62158405368508,2.62160382469039,2.62160576634957
0,2.60157394625634,2.62190617941897,2.62394650761126,2.62414297002853,2.62416243359867,2.62416434465086
0,2.60444368211377,2.62444780179317,2.62645478017085,2.62664811902456,2.62666727112363,2.62666915116288
0,2.60726423869151,2.6269354959593,2.62890860766803,2.62909878048941,2.62911761702927,2.62911946564216
0,2.61003501649221,2.62936853561576,2.63130725913657,2.63149422269917,2.63151273949969,2.63151455626497
0,2.61275522594039,2.63174618302131,2.6336499918978,2.63383370215715,2.63385189498433,2.63385367947663
0,2.61542422699646,2.63406768886772,2.63593605147365,2.6361164635977,2.63613432810984,2.63613607989559
0,2.61804121575626,2.63633229222865,2.63816467157931,2.63834173989874,2.63835927168595,2.63836099032235
0,2.62060556889197,2.63853922058544,2.64033507419631,2.64050875222373,2.64052594677766,2.64052763180568
0,2.62311649854635,2.64068768993145,2.64244646893363,2.64261671012067,2.64263356286609,2.64263521381579
0,2.6255732737992,2.64277690494792,2.64449805572192,2.64466481182183,2.64468131808298,2.64468293448386
0,2.62797514501276,2.6448060592812,2.64648902199861,2.64665224445045,2.64666839953903,2.64666998091334
0,2.63032135307778,2.64677433588059,2.64841854520187,2.648578184659,2.64859398372206,2.64859552958183
0,2.63261113001574,2.64868086750548,2.65028579251227,2.65044179881356,2.65045723696963,2.65045874681857
0,2.63484369822107,2.65052487686979,2.65208992149466,2.65224224374481,2.652257316029,2.65225878936258
0,2.63701827148035,2.65230549798166,2.65383008072466,2.65397866730741,2.65399336867648,2.65399480498266
0,2.63913405452976,2.65402187583187,2.65550541048496,2.65565020909121,2.65566453443155,2.65566593318783
0,2.64119024310229,2.65567314782852,2.6571150435331,2.65725600119474,2.65726994532366,2.65727130600294
0,2.64318602441774,2.65725844428635,2.65865810593816,2.65879516906668,2.65880872673651,2.65881004880401
0,2.64512057742095,2.65877688933451,2.66013371798328,2.66026683241308,2.6602799983154,2.66028128122774
0,2.64699307319564,2.66022760184599,2.6615409951311,2.66167010616709,2.66168287493755,2.66168411814639
0,2.64880305140999,2.66160969641904,2.66287904904846,2.66300410151789,2.66301646774135,2.66301767069359
0,2.65054910506309,2.66292228441742,2.66414698880128,2.66426792699532,2.66427988521146,2.66428104734877
0,2.65223057576148,2.66416447506628,2.66534392163259,2.66546068960644,2.66547223431574,2.66547335507588
0,2.65384660733196,2.66533537659863,2.66646895459344,2.66658149601991,2.66659262169002,2.66659370050756
0,2.65539634046983,2.666434097448,2.66752119546556,2.6676294537943,2.66764015486676,2.6676411911738
0,2.65687891184083,2.66745974748265,2.66849975413066,2.6686036726469,2.66861394354314,2.66861493677008
0,2.65829345501752,2.66841143927711,2.6694037476351,2.66950326575291,2.66951310088417,2.66951405046043
0,2.65963910136587,2.66928828941618,2.67023228829056,2.67032735108338,2.67033674485623,2.67033765021113
0,2.66091498101868,2.67008941982788,2.67098450217489,2.67107505276098,2.67108399958638,2.67108486014996
0,2.66211985969569,2.67081396154021,2.67165952066937,2.67174550244117,2.67175399674266,2.67175481194649
0,2.66325341298088,2.67146104763105,2.67225648419794,2.67233784070823,2.67234587693041,2.67234664620853
0,2.66431459343739,2.67202982629756,2.67277453960672,2.67285121848258,2.67285879109987,2.67285951388961
0,2.66530253574577,2.6725194536321,2.67321285440846,2.67328479843442,2.67329190195991,2.67329257770283
0,2.6662163802923,2.67292909958355,2.67357060251914,2.6736377563987,2.67364438539058,2.6736450135359
0,2.66705527242965,2.67325794705004,2.67384697346836,2.67390928278642,2.67391543186071,2.67391601186249
0,2.66781836404052,2.67350519409923,2.67404117302608,2.67409858396842,2.67410424782572,2.6741047791449
0,2.6685048148228,2.67367005523896,2.67415242415723,2.67420488372637,2.67421005711716,2.67421053922323
0,2.66911379352298,2.67375176278638,2.67417996849536,2.6742274245412,2.67423210231481,2.67423253468606
0,2.6696444791946,2.67374956821927,2.67412306766345,2.67416546899783,2.67416964609356,2.67417002821794
0,2.67009607163708,2.67366274350106,2.6739810046024,2.6740183010841,2.67402197254302,2.67402230391908
0,2.67046776497186,2.67349058237629,2.67375308485828,2.67378522748101,2.67378838845479,2.67378866859254
0,2.67075878355443,2.67323240084367,2.6734386378343,2.67346557881323,2.6734682245727,2.67346845299449
0,2.6709683603097,2.67288754077226,2.67303701800208,2.67305871085839,2.67306083680206,2.6730610130434
0,2.67109574591468,2.6724553680833,2.67254760606793,2.67256400571106,2.67256560737333,2.67256573098375
0,2.67114020896421,2.67193531301517,2.67196981009013,2.67198087289748,2.67198194595674,2.67198201650055
0,2.67110101689719,2.67132674050577,2.67130306654336,2.67130875043733,2.67130929072365,2.67130930778074
0,2.67097750052463,2.67062911884386,2.67054684132675,2.67054710584871,2.67054710935136,2.67054707251796
0,2.67076897425813,2.66984192691712,2.66970063071204,2.66969543709317,2.66969489996788,2.66969480885723
0,2.67047479164664,2.66896467440389,2.66876396222878,2.66875327345797,2.6687521920335,2.66875204627657
0,2.67009432729587,2.66799690240803,2.66773639548373,2.66772017637165,2.66771854715641,2.66771834640248
0,2.66962698057133,2.66693818425981,2.66661752291172,2.66659574015126,2.66659355983949,2.6665933037568
0,2.66907217661642,2.66578812623325,2.66540697045564,2.6653795926787,2.66537685815612,2.66537654643243
0,2.66842936729183,2.66454636819433,2.6641043981735,2.66407139600353,2.66406810435267,2.66406773669572
0,2.66769803210728,2.66321258417404,2.66270950077055,2.66267084687088,2.66266699537596,2.66266657151401
0,2.6668776791161,2.66178644333043,2.66122200805507,2.66117767717268,2.66117326332403,2.66117278300623
0,2.66596784573957,2.66026774883052,2.65964168532095,2.65959165432089,2.65958667581891,2.65958613881569
0,2.66496809953672,2.65865626052778,2.65796833363054,2.65791258154182,2.65790703630049,2.65790644240389
0,2.66387803890262,2.65695179272791,2.65620179005501,2.65614029809077,2.6561341842406,2.65613353326455
0,2.66269729369442,2.6551541965811,2.6543419278033,2.65427467938647,2.65426799527705,2.65426728705758
0,2.6614255257826,2.65326335876209,2.65238865628275,2.65231563706539,2.65230838126729,2.65230761566272
0,2.66006242952651,2.65127920200208,2.6503419211351,2.6502631189558,2.65025529026209,2.65025446715317
0,2.65860773217645,2.6492016849639,2.64820170396596,2.64811710897235,2.64810870639949,2.64810782568942
0,2.65706119420411,2.64703080210542,2.6459680223786,2.64587762693149,2.64586864971982,2.64586771133431
0,2.65542260956426,2.64476658176236,2.64364092942265,2.64354472828924,2.64353517590283,2.64353417979006
0,2.65369180588998,2.64240909117493,2.6412205137914,2.64111850380216,2.64110837592823,2.64110732205876
0,2.65186864462267,2.63995842935541,2.63870689878351,2.6385990791134,2.63858837566122,2.63858726402785
0,2.64995302107801,2.63741473119434,2.63610024224266,2.63598661426554,2.63597533536479,2.63597416598242
0,2.64794486444729,2.63477816534472,2.63340073585282,2.63328130314237,2.63326944914108,2.63326822204639
0,2.64584413773295,2.63204893388752,2.63060860450794,2.63048337284192,2.63047094430387,2.63046965955514
0,2.64365083761722,2.62922727168607,2.62772410573173,2.62759308298348,2.62758008068517,2.62757873836188
0,2.64136499426196,2.62631344567729,2.62474752880253,2.6246107249513,2.62459714987843,2.6245957500809
0,2.63898667103893,2.62330775410617,2.62167919397475,2.62153662107809,2.6215224744216,2.62152101727058
0,2.63651596169419,2.62021052570152,2.61851945163608,2.61837112377163,2.61835640692334,2.61835489255956
0,2.63395299785878,2.61702211879488,2.615268681369,2.61511461458426,2.61509932913574,2.61509775771942
0,2.63129793837397,2.61374292038661,2.61192729098276,2.61176750324149,2.61175165097734,2.61175002268761
0,2.62855097561655,2.61037334516269,2.60849571548631,2.60833022662188,2.60831380951013,2.60831212454449
0,2.62571233243267,2.60691383446647,2.60497441603806,2.60480324768646,2.60478626787468,2.60478452644837
0,2.62278226185439,2.60336485522931,2.60136387883915,2.60118705437816,2.60116951418722,2.60116771653264
0,2.61976104637105,2.59972689886496,2.59766461400299,2.59748215848642,2.59746406040402,2.59746220676998
0,2.61664899715741,2.59600048013202,2.59387715439208,2.59368909448125,2.59367044115513,2.59366853180621
0,2.61344645326532,2.59218613598319,2.59000205443028,2.58980841832379,2.58978921255469,2.58978724777052
0,2.61015378077251,2.58828442433494,2.58603988889462,2.58584070625598,2.58582095099039,2.58581893106492
0,2.60677137188974,2.58429592291906,2.58199125169118,2.58178655357473,2.58176625189749,2.58176417713821
0,2.60329964402981,2.58022122802773,2.57785675461978,2.57764657339518,2.57762572852187,2.57762359924905
0,2.59973903884137,2.57606095342581,2.57363702613309,2.57342139540749,2.57340001067672,2.57339782722265
0,2.59609002121052,2.57181572873763,2.5693327100897,2.56911166463204,2.56908974349762,2.56908750620581
0,2.59235307823353,2.56748619904241,2.56494446451697,2.56471804017757,2.5646955862006,2.56469329542499
0,2.58852871816455,2.56307302228507,2.56047296037461,2.56024119400684,2.56021821084782,2.56021586695198
0,2.58461746934261,2.55857686854693,2.5559188803337,2.55568180971456,2.55565830112542,2.55565590448175
0,2.58061987910225,2.5539984208776,2.55128291757092,2.55104058132194,2.55101655113808,2.55101410212702
0,2.57653651267276,2.54933837068066,2.54656577458375,2.54631821209221,2.54629366422464,2.54629116323391
0,2.5723679520705,2.544597419016,2.54176816203064,2.5415154133717,2.54149035179925,2.54148779922304
0,2.56811514473018,2.53977627456089,2.53689079760056,2.53663290346046,2.53660733222204,2.53660472846025
0,2.56377817766483,2.53487565264776,2.53193440487828,2.53167140651649,2.53164532970356,2.53164267516108
0,2.55935785503517,2.52989627418668,2.52689971240479,2.52663165149769,2.52660507324683,2.52660236833278
0,2.55485481332878,2.52483886462979,2.52178745250579,2.52151437114504,2.52148729563077,2.52148454075782
0,2.55026970243969,2.51970415298266,2.51659836041186,2.51632030101078,2.51629273243854,2.51628992802219
0,2.54560318227217,2.51449287086187,2.51133317330785,2.51105017853486,2.51102212113429,2.51101926759224
0,2.54085592188774,2.50920575160091,2.50599262945726,2.50570474217287,2.50567620019132,2.50567329794283
0,2.53602859852017,2.50384352940785,2.50057746738255,2.50028473057842,2.5002557082748,2.50025275774007
0,2.53112189663322,2.49840693857739,2.4950884251016,2.49479088184271,2.49476138348154,2.49475838508119
0,2.52613650698999,2.4928967127597,2.48952623942371,2.48922393279357,2.48919396263958,2.48919091679407
0,2.52107312573911,2.48731358428852,2.48389164530722,2.48358461835664,2.48355418066947,2.48355108779862
0,2.51593245352266,2.4816582835705,2.47818537528082,2.47787367098007,2.47784277000956,2.47783963053209
0,2.51071519465106,2.47593153853784,2.47240815893003,2.47209182012497,2.47206046010669,2.47205727443984
0,2.50542205626521,2.47013407416618,2.46656072245052,2.46623979182267,2.46620797697394,2.46620474553302
0,2.5000537475956,2.46426661205884,2.46064378826922,2.46031830830009,2.46028604281638,2.4602827660145
0,2.49461097924485,2.45832987009904,2.45465807473424,2.45432808767398,2.45429537572572,2.45429205397347
0,2.48909446253414,2.45232456217064,2.44860429587411,2.44826984371466,2.44823668944455,2.44823332314976
0,2.48350490890713,2.4462513979481,2.44248316122663,2.44214428567944,2.44211069320016,2.44210728276771
0,2.47784302939437,2.44011108275575,2.43629537573741,2.43595211821575,2.43591809160812,2.43591463743975
0,2.47210953413926,2.43390431749615,2.43004163972762,2.42969404133361,2.42965958464519,2.42965608713945
0,2.46630513198566,2.42763179864704,2.4237226489306,2.42337075044671,2.42333586769093,2.42333232724306
0,2.46043053012638,2.42129425245854,2.41733909459619,2.41698293648144,2.41694763163709,2.41694404863903
0,2.45448643381223,2.41489231553268,2.41089166366172,2.41053128605227,2.41049556306352,2.41049193790393
0,2.44847307132334,2.40842669032728,2.40438103898853,2.40401648170237,2.40398034447921,2.40397667754354
0,2.44239185849866,2.40189805440222,2.39780789966017,2.39743920220736,2.39740265462647,2.39739894629708
0,2.43624325140408,2.39530708647515,2.39117292134466,2.39080012294032,2.39076316884638,2.39075941950272
0,2.43002794735753,2.38865445928395,2.38447677671324,2.38409991629564,2.38406255950315,2.38405876952191
0,2.4237466391493,2.38194084393714,2.37772013591678,2.3773392521692,2.37730149646454,2.37729766621994
0,2.41740001730548,2.37516690924318,2.37090366711535,2.37051879849191,2.37048064763599,2.37047677750005
0,2.41098877010568,2.36833332235058,2.36402803705843,2.36363922181367,2.36360067954486,2.36359676988772
0,2.40451358611778,2.36144074940837,2.35709391171216,2.3567011879344,2.35666225797184,2.3566583091621
0,2.39797514712507,2.35448985621471,2.35010195693055,2.34970536257861,2.34966604862589,2.34966206103101
0,2.39137413759746,2.34748130889596,2.34305283916644,2.34265241210976,2.34261271785892,2.34260869184566
0,2.38471123865807,2.34041573917033,2.33594722621884,2.33554300428062,2.33550293341648,2.33549886935134
0,2.37798713085337,2.33329386940792,2.32878578801225,2.32837780901544,2.3283373652202,2.32833326346987
0,2.3712024942219,2.32611635313017,2.32156919740391,2.32115749921983,2.32111668617789,2.32111254710982
0,2.36435800881028,2.31888386536823,2.31429813101457,2.31388275161382,2.31384157301697,2.31383739699981
0,2.35745435522741,2.31159708524127,2.30697327007836,2.30655424758381,2.30651270713646,2.30650849454069
0,2.35049221522378,2.30425669693139,2.2995953013072,2.29917267404873,2.29913077547343,2.29912652667189
0,2.34347227229973,2.29686339053142,2.29216491776504,2.2917387243357,2.29169647137879,2.29169218674721
0,2.33639521233963,2.28941786290397,2.28468281974716,2.28425309906056,2.28421049549796,2.28420617541561
0,2.32926172426797,2.28192081855593,2.27714971566,2.27671650700848,2.27667355665153,2.27666920150181
0,2.322072500725,2.27437297045195,2.2695663228963,2.26912966600976,2.26908637271117,2.26908198288216
0,2.3148282387602,2.2667750409616,2.26193336870129,2.26149330380616,2.26144967146594,2.26144524735107
0,2.30752964054205,2.25912776284059,2.25425159102458,2.25380815890279,2.25376419147427,2.25375973347287
0,2.30017740815672,2.25143187948721,2.24652173935344,2.24607498140104,2.2460306828968,2.24602619141467
0,2.29277226242574,2.24368814654608,2.2387445755225,2.23829453380757,2.23824990830526,2.23824538375533
0,2.28531492090085,2.23589733214179,2.23092087449531,2.23046759181497,2.23042264346313,2.230418086266
0,2.27780611376224,2.2280602178529,2.22305142511335,2.2225949450494,2.22254967807313,2.22254508865761
0,2.27024657901411,2.22017759940094,2.21513703079705,2.21467739778082,2.21463181648727,2.21462719529095
0,2.26263706425077,2.21225028733668,2.20717851025478,2.20671576959161,2.20666987837529,2.20666522584505
0,2.25497832733276,2.2042791076818,2.19917669805762,2.19871089599927,2.19866469934716,2.19866001593967
0,2.24727113709985,2.1962649020728,2.19113244524232,2.19066362902929,2.19061713152571,2.19061241770793
0,2.23951627410612,2.18820852968232,2.18304661982853,2.18257483773452,2.1825280440657,2.18252330031527
0,2.23171453192299,2.18011086596003,2.17492010728356,2.17444540865719,2.17439832361554,2.17439355042125
0,2.22386671596196,2.17197280423007,2.16675381092716,2.16627624623039,2.16622887471852,2.16622407258066
0,2.21597364638675,2.16379525562747,2.15854865227085,2.1580682731159,2.15802062015016,2.15801578958084
0,2.20803615720863,2.15557914948855,2.15030557129924,2.14982243047521,2.14977450118894,2.14976964271246
0,2.20005509733544,2.14732543358605,2.14202552666773,2.14153967817139,2.1414914778178,2.14148659197082
0,2.19203133092765,2.1390350743008,2.13370949584213,2.13322099489925,2.13317252885382,2.13316761618566
0,2.18396573781845,2.13070905672599,2.12535847515759,2.12486737824182,2.12481865200423,2.12481371307702
0,2.17585921387215,2.12234838469781,2.1169734798044,2.11647984465116,2.1164308638469,2.11642589923566
0,2.16771267128477,2.1139540807496,2.10855554373665,2.10805942935233,2.10801019973369,2.10800521002649
0,2.15952703883311,2.10552718598792,2.10010571950267,2.09960718616894,2.09955771361563,2.09955269941356
0,2.15130326207301,2.09706875988944,2.09162507799653,2.0911241872698,2.09107447778901,2.09106943970617
0,2.14304230348491,2.08857988001793,2.08311470813019,2.08261152283585,2.08256158256182,2.08255652122526
0,2.13474514256423,2.08006164166113,2.07457571642563,2.07407030064724,2.07402013584034,2.07401505188993
0,2.12641277585293,2.07151515738767,2.06600922652747,2.06550164559074,2.06545126263598,2.06544615672424
0,2.11804621690874,2.06294155652498,2.05741637863628,2.05690669908781,2.0568561044929,2.05685097728476
0,2.10964649705158,2.05434198455887,2.04879832886331,2.04828661844418,2.048235818837,2.04823067100952
0,2.10121466263727,2.04571760245638,2.04015624850791,2.03964257612199,2.03959157824753,2.03958641048958
0,2.09275177797826,2.03706958591314,2.03149132325877,2.0309757589359,2.03092456965279,2.03091938266465
0,2.08425892299052,2.02839912452699,2.02280475232101,2.02228736717506,2.02223599345145,2.02223078794438
0,2.07573719354433,2.01970742089968,2.01409774747091,2.01357861365283,2.01352706256181,2.01352183925755
0,2.06718770084697,2.01099568966872,2.00537153204084,2.00485072268667,2.00479900140123,2.00479376103146
0,2.05861157091457,2.00226515647144,1.99662733983681,1.99610492901095,1.99605304479843,1.99604778810422
0,2.05000994395968,1.99351705684406,1.98786641399191,1.98734247662566,1.98729043684167,1.9872851645728
0,2.04138397370041,1.98475263505823,1.97909000575855,1.97856461758411,1.97851242966606,1.97850714258037
0,2.03273482660217,1.9759731428984,1.97029937324326,1.96977261072333,1.96972028218353,1.96971498104616
0,2.02406368105674,1.96717983838341,1.96149578008758,1.96096772034083,1.96091525875908,1.96090994434181
0,2.01537172650136,1.95837398443593,1.95268049409929,1.95215121482187,1.95209862783776,1.95209330091808
0,2.00666016248007,1.94955684750396,1.94385478583799,1.94332436522134,1.94327166052608,1.94326632188642
0,1.99793019764975,1.94072969613879,1.93501992715969,1.93448844380479,1.93443562913276,1.93443027955962
0,1.98918304873265,1.93189379953391,1.92617718972474,1.92564472255331,1.92559180567322,1.92558644595625
0,1.98041993941708,1.92305042602967,1.91732784347435,1.91679447163701,1.91674146034283,1.91673609127389
0,1.97164209920806,1.91420084158891,1.90847315508025,1.90793895786211,1.90788585996367,1.90788048233588
0,1.96285076222964,1.90534630824831,1.89961438637289,1.89907944309683,1.89902626641022,1.89902088101701
0,1.95404716598145,1.89648808255091,1.89075279275327,1.8902171826812,1.89016393501894,1.89015854265303
0,1.94523255005236,1.88762741396492,1.88188962159379,1.88135342382628,1.88130011298736,1.88129471443971
0,1.93640815479468,1.87876554329422,1.87302611063346,1.87248940400802,1.87243603776772,1.87243063382656
0,1.92757522127463,1.86990370108567,1.864163486373,1.86362634936135,1.86357293546105,1.86356752691084
0,1.91873498593391,1.86104310603892,1.85530296247521,1.85476547307997,1.85471201921682,1.85470660683717
0,1.90988868436851,1.8521849634237,1.84644573817623,1.84590797382726,1.84585448764386,1.84584907220851
0,1.90103754608659,1.84333046351014,1.837592996713,1.83705503416386,1.83700152323788,1.83699610551367
0,1.89218279457399,1.83448078001749,1.82874590377248,1.82820781899727,1.82815429083118,1.82814887157703
0,1.88332564556004,1.82563706858648,1.81990560596793,1.81936747405898,1.8193139360698,1.81930851603563
0,1.87446730555717,1.81680046528055,1.81107322934754,1.81053512441417,1.81048158392337,1.81047616384913
0,1.86560897039683,1.80797208512127,1.80224987794066,1.80171187300949,1.80165833723298,1.80165291784764
0,1.85675182376302,1.79915302066293,1.79343663234648,1.79289879926357,1.79284527530192,1.79283985732252
0,1.84789703573635,1.79034434061135,1.78463454837032,1.78409695770549,1.78404345253432,1.78403803666499
0,1.83904576135485,1.78154708849163,1.77584465571202,1.77530737666569,1.77525389712637,1.77524848405741
0,1.83019913919609,1.77276228136963,1.76706795671106,1.76653105702399,1.76647760981456,1.76647220022153
0,1.82135828998501,1.76399090863139,1.75830542515276,1.7577689710189,1.7577155626853,1.75771015722818
0,1.81252431523165,1.75523393082493,1.74955800513946,1.74902206112231,1.74896869805002,1.74896329737239
0,1.80369829590321,1.74649227856818,1.74082661003083,1.74029123898355,1.74023792738952,1.74023253211774
0,1.79488128796618,1.73776685152672,1.73211212145644,1.73157738444603,1.73152413037107,1.73151874111355
0,1.78607433078532,1.72905851746494,1.72341538840434,1.72288134464006,1.72282815394162,1.7228227712881
0,1.77727843380632,1.72036811137339,1.71473722638817,1.71420393315456,1.71415081150001,1.71414543602095
0,1.76849458344122,1.7116964346754,1.70607841669583,1.70554592929052,1.70549288215083,1.70548751439675
0,1.7597237389421,1.70304425451531,1.69743970572187,1.6969080773983,1.69685511004227,1.69684975054323
0,1.75096683199944,1.69441230313049,1.68882180438557,1.68829108630094,1.68823820378995,1.68823285305503
0,1.74222476571255,1.68580127730898,1.68022538763656,1.67969562880508,1.67964283598832,1.67963749450516
0,1.73349841367269,1.67721183793427,1.67165109404902,1.67112234130064,1.67106964281098,1.67106431104538
0,1.72478861914775,1.66864460961838,1.66309952550566,1.66257182345045,1.66251922370073,1.66251390209637
0,1.71609619433537,1.6601001804239,1.6545712469719,1.65404463797006,1.65399214115008,1.65398683012818
0,1.70742191967911,1.6515791016756,1.64606678636052,1.64554131049819,1.64548892057223,1.64548362053136
0,1.69876654325012,1.64308188786162,1.63758663448655,1.63706232955755,1.63701005026245,1.63700476157832
0,1.69013078019667,1.63460901662382,1.62913124511211,1.62860814660534,1.62855598144923,1.62855070447465
0,1.68151531226343,1.62616092883681,1.62070103507988,1.62017917617282,1.62012712843434,1.62012186349915
0,1.67292078738311,1.61773802877448,1.61229638453439,1.61177579609231,1.6117238688205,1.61171861623157
0,1.66434781934365,1.6093406844661,1.60391763722922,1.6033983478102,1.60334654382498,1.60334130386628
0,1.65579698753398,1.60096922766923,1.59556510091816,1.59504713678392,1.59499545867707,1.59499023160982
0,1.64726883677135,1.59262395476153,1.58723904782821,1.58672243296053,1.58667088309727,1.58666566916013
0,1.63876387721189,1.58430512697351,1.57893971521142,1.5784244713341,1.57837305185531,1.57836785126458
0,1.63028258434613,1.57601297102038,1.57066730597292,1.57015345257917,1.57010216540399,1.57009697835396
0,1.62182539907795,1.5677476797515,1.56242198937155,1.56190954375659,1.56185839058571,1.56185321724897
0,1.61339272788702,1.55950941287124,1.55420390178977,1.55369287908848,1.55364186140784,1.55363670193566
0,1.60498494307166,1.55129829772657,1.54601314756867,1.54550356079814,1.54545267988313,1.54544753440596
0,1.59660238306953,1.54311443015825,1.53784979990414,1.53734166001077,1.53729091693094,1.53728578555886
0,1.58824535285268,1.5349578754084,1.52971390179975,1.5292072177108,1.52915661333498,1.52915149615823
0,1.57991412439297,1.52682866908597,1.52160546707158,1.52110024575082,1.52104978075268,1.52104467784227
0,1.57160893719449,1.5187268181785,1.51352448140031,1.51302072790759,1.51297040277154,1.5129653141798
0,1.563329998889,1.51065230211022,1.50547090342553,1.50496862097972,1.50491843600726,1.50491336176855
0,1.55507748589102,1.50260507383925,1.49744466587681,1.49694385592224,1.49689381123854,1.4968887513699
0,1.54685154410928,1.4945850609893,1.48944567673659,1.48894633901223,1.48889643457306,1.48889138907491
0,1.53865228971117,1.48659216701038,1.48147382042904,1.48097595304033,1.48092618863931,1.48092115749618
0,1.53047980993715,1.47862627236314,1.47352895902951,1.47303255852249,1.47298293379844,1.47297791697972
0,1.52233416396174,1.47068723224729,1.46561093348896,1.46511599492621,1.46506650937081,1.46506150683155
0,1.51421538379751,1.46277489007766,1.45771956486745,1.45722608190568,1.45717673487122,1.45717174655285
0,1.50612347523854,1.45488906282502,1.44985465557129,1.44936262053998,1.44931341124729,1.44930843707848
0,1.49805841883873,1.44702955108628,1.44201599058786,1.44152539456878,1.44147632211518,1.44147136201262
0,1.49002017092097,1.43919613856969,1.43420333871253,1.43371417161967,1.43366523498706,1.43366028885621
0,1.48200866461187,1.43138859327119,1.42641645376205,1.42592870442166,1.42587990248449,1.42587497022048
0,1.47402381089709,1.42360666868015,1.4186550757689,1.41816873199908,1.41812006353242,1.41811514502077
0,1.4660654996919,1.4158501049474,1.41091893215091,1.41043398084019,1.4103854445282,1.41038053964561
0,1.45813386811842,1.40811863002882,1.4032077388512,1.40272416603703,1.40267576048017,1.40267086909534
0,1.4502283653616,1.40041196079861,1.39552120144292,1.39503899238824,1.39499071611097,1.39498583808534
0,1.44234896101786,1.39272980412624,1.38785901619395,1.38737815546167,1.38733000692029,1.38732514210879
0,1.43449547040214,1.38507185791167,1.38022087108676,1.37974134261256,1.37969332020246,1.37968846845418
0,1.42666769483941,1.377437812074,1.37260644678887,1.37212823395141,1.37208033601404,1.37207549717301
0,1.4188654207458,1.36982734948922,1.36501541756931,1.36453850325773,1.36449072808753,1.36448590199331
0,1.41108842083871,1.36224014687286,1.35744745215753,1.35697181883578,1.35692416468663,1.35691935117497
0,1.40333648676544,1.35467587560348,1.34990221454024,1.34942784430812,1.34938030939957,1.34937550830302
0,1.39560930371579,1.34713420248348,1.34237936469343,1.34190623934394,1.341858821867,1.34185403301545
0,1.38790665887074,1.33961479043399,1.33487855924568,1.3344066603185,1.3343593584411,1.33435458166229
0,1.38022826242402,1.33211729912061,1.32739945207041,1.32692876090123,1.32688157277324,1.32687680789327
0,1.37257383490075,1.32464138550775,1.31994169480429,1.31947219256974,1.31942511632754,1.31942036317127
0,1.36494308729074,1.31718670433905,1.31250493728963,1.31203660504768,1.3119896388183,1.31198489720974
0,1.35733572267967,1.30975290854194,1.30508882793908,1.30462164666464,1.30457478856945,1.30457005833212
0,1.34975143749866,1.30233964955478,1.29769301402101,1.29722696463675,1.29718021279457,1.29717549375175
0,1.34218992219925,1.29494657757531,1.29031714186477,1.28985220526673,1.28980555779655,1.28980084977152
0,1.33465086183402,1.2875733417295,1.28296085698483,1.28249701406304,1.28245046908612,1.28244577190237
0,1.32713393662734,1.28021959016019,1.27562380412385,1.27516103577761,1.27511459141912,1.27510990490047
0,1.31963882248643,1.27288497003558,1.26830562721449,1.26784391436244,1.26779756875256,1.2677928927232
0,1.31216486933407,1.26556912747746,1.26100596926072,1.26054529284552,1.26049904411998,1.26049437840455
0,1.30471223131753,1.25827170741012,1.25372447213933,1.25326481312705,1.25321865942716,1.25321400385067
0,1.29728040809242,1.25099235333079,1.24646077632303,1.24600211569721,1.24595605516935,1.24595140955711
0,1.28986906307001,1.2437307070031,1.23921452052672,1.23875683927715,1.23871087007171,1.23870623424919
0,1.28247785435217,1.23648640807527,1.23198534127908,1.23152862038539,1.2314827406552,1.23147811444787
0,1.2751064372871,1.22925909362536,1.22477287242179,1.22431709283191,1.22427130073016,1.22426668396317
0,1.2677544642005,1.22204839763604,1.21757674453921,1.2171218871428,1.21707618082044,1.21707157331842
0,1.26042158423278,1.21485395040186,1.21039658432152,1.20994262991864,1.2098970075213,1.20989240910796
0,1.25310744311602,1.20767537787217,1.20323201386505,1.20277894313006,1.20273340279448,1.20272881329225
0,1.24581168292396,1.20051230093342,1.19608264991317,1.19563044335414,1.1955849832042,1.19558040243376
0,1.23853394178418,1.1933643346346,1.18894810304221,1.18849674095608,1.18845135909828,1.18844678687816
0,1.23127385353915,1.18623108735999,1.18182797679647,1.18137743922013,1.18133213373878,1.18132756988477
0,1.22403104735146,1.17911215995379,1.17472186677716,1.17427213343471,1.17422690238669,1.17422234671132
0,1.21680514725084,1.17200714480107,1.16762935969001,1.16718040993657,1.16713525134567,1.16713070365762
0,1.20959577162088,1.16491562487024,1.16055003235676,1.16010184511894,1.16005675696996,1.16005221707347
0,1.2024025326238,1.15783717272193,1.15348345069577,1.1530360044093,1.15299098464181,1.15298645233599
0,1.19522503556402,1.15077134948974,1.1464291686773,1.145982441222,1.14593748772383,1.145932962802
0,1.18806287819319,1.14371770383838,1.13938672725908,1.13894069589162,1.13889580649208,1.13889128874111
0,1.18091564996179,1.13667577090469,1.13235565330797,1.13191029459264,1.13186546705566,1.1318609562552
0,1.17378293122352,1.12964507122754,1.12533545851358,1.12489074825162,1.12484598026857,1.12484147619039
0,1.16666429240019,1.12262510967228,1.11832563829994,1.11788155145759,1.11783684064008,1.11783234304731
0,1.15955929311467,1.11561537435582,1.11132567074107,1.11088218137691,1.11083752524948,1.11083303389583
0,1.15246748129941,1.10861533557838,1.10433501548668,1.10389209667849,1.10384749267124,1.10384300730032
0,1.1453883922875,1.1016244447677,1.09735311270402,1.09691073647568,1.09686618191688,1.0968617022614
0,1.13832154789206,1.094642133442,1.0903793820418,1.08993751929055,1.08989301139931,1.0898885371804
0,1.13126645547919,1.08766781219748,1.08341322162245,1.0829718420469,1.08292737792591,1.08292290885231
0,1.12422260703862,1.08070086972633,1.07645400706826,1.07601307909766,1.07596865572599,1.07596419149343
0,1.11718947825609,1.07374067187102,1.06950109056761,1.06906058129257,1.06901619551865,1.06901173580909
0,1.1101665275908,1.06678656072064,1.06255379998656,1.06211367509181,1.06206932362667,1.06206486810763
0,1.10315319536189,1.05983785375476,1.05561143803171,1.0551716617312,1.05512734114179,1.0551228894657
0,1.09614890284774,1.05289384304027,1.04867328146933,1.04823381644399,1.04818952314689,1.04818507495049
0,1.08915305140282,1.04595379448632,1.04173858040614,1.04129938774478,1.04125511800016,1.04125067290388
0,1.08216502159697,1.03901694716239,1.03480655763647,1.03436759678012,1.03432334668602,1.03431890429344
0,1.07518417238261,1.03208251268424,1.02787640806056,1.02743763675057,1.02739340223763,1.02738896213495
0,1.0682098402956,1.02514967467216,1.02094729817831,1.02050867240859,1.02046444923507,1.02046001099066
0,1.06124133869578,1.01821758828584,1.01401836566262,1.01357983963628,1.01353562338364,1.01353118654759
0,1.05427795705292,1.01128537983966,1.00708871901595,1.00665024510674,1.0066060311756,1.00660159527938
0,1.04731896028363,1.00435214650202,1.00015743731377,0.999718966032464,0.999674749639115,0.999670314195182
0,1.04036358814447,0.997416956082069,0.993223570037773,0.992785050003845,0.992740826177229,0.992736390678805
0,1.03341105468602,0.990478846906552,0.986286137001614,0.985847514920434,0.985803278499739,0.985798842420594
0,1.02646054777184,0.983536827789501,0.979344128371684,0.978905349017427,0.97886109465018,0.978856657444452
0,1.0195112286663,0.976589878096802,0.972396504784645,0.971957510989143,0.97191323312996,0.971908794232062
0,1.01256223169432,0.9696369479075,0.965442197563505,0.965002930211139,0.964958623121045,0.96495418194565
0,1.00561266397599,0.962676958273315,0.958480109033203,0.958040507062115,0.957996164808482,0.957991720750526
0,0.99866160523853,0.955708801576952,0.951509112936651,0.951069113346217,0.95102472980336,0.951020282238149
0,0.991708107708092,0.948731341990202,0.944528054951336,0.944087592816183,0.944043161666584,0.944038709949935
0,0.984751196083407,0.941743416031794,0.937535753306619,0.937094761797085,0.937050276533283,0.937045820001762
0,0.977789867593341,0.934743833224708,0.930530999501042,0.930089409910229,0.930044863837338,0.930040401808551
0,0.970823092140138,0.927731376852324,0.923512559118785,0.923070300896203,0.923025687135126,0.923021218908068
0,0.963849812529807,0.920704804812254,0.91647917274398,0.91603617353568,0.915991485026964,0.915987009882435
0,0.956868944791082,0.913662850566364,0.909429556970946,0.908985742666237,0.908940972174563,0.908936489375681
0,0.949879378583772,0.906604224185096,0.902362405508382,0.901917700292971,0.901872840412326,0.901868349205042
0,0.942879977697135,0.899527613483692,0.895276390374771,0.894830716790239,0.894785759949705,0.894781259563442
0,0.935869580638342,0.892431685247683,0.888170163182163,0.887723442191688,0.887678380661852,0.887673870310181
0,0.928847001310818,0.885315086544501,0.881042356504922,0.880594507565046,0.880549333465035,0.880544812346409
0,0.921811029781527,0.878176446117801,0.873891585329733,0.873442526468052,0.873397231773166,0.873392699071722
0,0.914760433136204,0.87101437586057,0.866716448582839,0.866266096481421,0.866220673031318,0.86621612791772
0,0.90769395642066,0.863827472363021,0.859515530730153,0.859063800814342,0.859018240321815,0.859013681954178
0,0.900610323666287,0.856614318530599,0.852287403445418,0.85183420997797,0.851788504038205,0.851783931563033
0,0.893508238997295,0.849373485267528,0.845030627341543,0.844575883521645,0.844530023621999,0.844525436175229
0,0.886386387816912,0.842103533220527,0.837743753759753,0.837287371826722,0.837241349357004,0.837236746065023
0,0.879243438069536,0.834803014577717,0.830425326611023,0.829967217952362,0.829921024215514,0.829916404196274
0,0.872078041575535,0.827470474916794,0.823073884264053,0.822613959527524,0.822567585750712,0.822562948114879
0,0.864888835435045,0.820104455096835,0.815687961473768,0.815226130683112,0.815179568029228,0.815174911881327
0,0.857674444013211,0.812703493187726,0.808266091344202,0.807802264018177,0.807755503597634,0.807750828037274
0,0.850433478917103,0.80526612643097,0.800806807319404,0.800340892593734,0.800293925476598,0.800289229599699
0,0.843164542822961,0.797790893225573,0.793308645195937,0.792840551947819,0.792793369176177,0.792788652076218
0,0.835866229225176,0.790276335132622,0.785770145150429,0.785299782125105,0.785252374725645,0.78524763549496
0,0.828537124966585,0.782720998891891,0.778189853775449,0.77771712971453,0.777669488711332,0.777664726442378
0,0.821175811807868,0.77512343844396,0.770566326117068,0.770091149888126,0.770043266315562,0.770038480102249
0,0.813780868191791,0.767482216951239,0.762898127707411,0.762420408434412,0.762372273350142,0.762367462289121
0,0.806350871039479,0.759795908811085,0.755183836585394,0.754703483779578,0.754655088277614,0.75465025146959
0,0.798884397569089,0.752063101654525,0.747422045299059,0.746938968989772,0.746890304213523,0.746885440764594
0,0.791380027134382,0.744282398323918,0.739611362882821,0.739125473747914,0.739076530903194,0.739071639926138
0,0.783836341211331,0.736452418823043,0.731750416803118,0.731261626298439,0.731212396666435,0.731207477281982
0,0.776251930927865,0.728571802233168,0.723837854866039,0.723346075353604,0.723296550303645,0.7232916016418
0,0.768625391758119,0.720639208588824,0.715872347080651,0.715377491955053,0.715327662957277,0.715322684158556
0,0.760955330226613,0.712653320707131,0.707852587471933,0.707354571284565,0.707304429922348,0.707299420139023
0,0.753240363877804,0.704612845964717,0.699777295837371,0.699276034418078,0.699225572400192,0.699220530797492
0,0.745479123535698,0.696516518016397,0.691645219441574,0.691140630017261,0.691089839189767,0.691084764947072
0,0.737670255090563,0.688363098450186,0.683455134643395,0.682947135953286,0.682896008311078,0.682890900623047
0,0.729812421288174,0.68015137837327,0.675205848450461,0.67469436085753,0.674642888555505,0.674637746633191
0,0.721904303508632,0.671880179923942,0.666896199996101,0.666381145594406,0.666329320958247,0.666324144030148
0,0.713944603505235,0.663548357704838,0.658525061934224,0.658006364651724,0.657954180188195,0.65794896750127
0,0.705932045092197,0.655154800132929,0.650091341747801,0.649568927444345,0.649516375851152,0.649511126671791
0,0.697865375776132,0.646698430702423,0.641593982967039,0.641067779527232,0.641014853702355,0.641009567317288
0,0.689743368326659,0.638178209156631,0.633031966293808,0.632501903714432,0.632448596764908,0.632443272482056
0,0.681564822281629,0.629593132565599,0.624404310628972,0.623870321100749,0.623816626350899,0.623811263500186
0,0.673328565383404,0.620942236306456,0.615710074000131,0.61517209198346,0.615118002982531,0.615112600916607
0,0.665033454943539,0.612224594943956,0.606948354387053,0.606406316681674,0.606351827210845,0.60634638530576
0,0.656678379133488,0.603439323009,0.598118290443183,0.59757213625141,0.597517240330186,0.597511757986013
0,0.648262258199429,0.594585575673451,0.589219062111523,0.58866873309496,0.588613424986897,0.588607901628264
0,0.639784045599101,0.585662549319797,0.5802498911338,0.579695331463365,0.579639605681145,0.579634040757716
0,0.631242729058284,0.5766694820049,0.571210041452298,0.570651197851486,0.570595049161271,0.570589442148152
0,0.622637331544655,0.567605653817266,0.562098819504196,0.561535641285376,0.561479064710543,0.561473415108628
0,0.613966912156085,0.558470387127853,0.552915574408463,0.552348013502337,0.552291004326426,0.552285311662652
0,0.605230566920782,0.549263046734783,0.543659698046202,0.543087709024148,0.543030262793212,0.543024526620754
0,0.596427429506587,0.539983039902879,0.534330625035352,0.533754165124886,0.533696277649051,0.533690497547473
0,0.587556671836851,0.530629816299197,0.524927832601389,0.524346861694617,0.524288529048998,0.524282704624283
0,0.578617504611081,0.521202867826353,0.515450840346,0.514865321001174,0.514806539526058,0.514800670410616
0,0.569609177728765,0.511701728355728,0.505899209916039,0.505309107352284,0.505249873652677,0.505243959505256
0,0.560530980615605,0.502125973363069,0.496272544575677,0.495677826661005,0.495618137605466,0.495612178111
0,0.551382242452134,0.492475219469482,0.486570488684833,0.485971125917587,0.485910978636406,0.48590497350582
0,0.542162332305229,0.482749123891107,0.476792727087584,0.476188692571463,0.476128084454208,0.476122033424124
0,0.532870659163826,0.4729473838012,0.466938984414423,0.466330253827302,0.466269182519713,0.46626308535213
0,0.523506671880564,0.463069735608705,0.457009024302722,0.456395575859484,0.456334039259786,0.456327895741669
0,0.514069859021654,0.453115952502695,0.447002648540089,0.44638446294967,0.446322459204321,0.446316269147154
0,0.504559748627551,0.443085850213222,0.436919696135512,0.436296756552519,0.436234284051338,0.436228047290615
0,0.494975907887329,0.432979275176959,0.426760042323674,0.426132334294732,0.426069391665589,0.426063108060261
0,0.485317942729847,0.422796112944256,0.416523597507833,0.415891108913141,0.415827695016083,0.41582136444794
0,0.475585497334978,0.412536282435067,0.406210306147247,0.405573027137523,0.405509141058484,0.405502763431505
0,0.465778253568347,0.402199736241769,0.395820145595028,0.395178068524304,0.395113709568343,0.395107284808029
0,0.455895930343199,0.391786459288393,0.385353124892757,0.384706244247307,0.384641411931519,0.384634939984127
0,0.445938282913197,0.381296467549916,0.37480928352816,0.374157595852041,0.374092289898048,0.374085770729869
0,0.435905102100254,0.370729806810868,0.364188690162516,0.363532193980039,0.363466414306245,0.363459847902787
0,0.425796213461695,0.360086551398646,0.353491441334399,0.352830137069987,0.352763883783499,0.35275727014868
0,0.415611476401403,0.349366802887429,0.342717660146512,0.342051550042374,0.341984823430722,0.341978162586037
0,0.405350783229867,0.338570688788102,0.33186749494248,0.331196582974493,0.331129383497181,0.331122675480852
0,0.395014058178285,0.327698361236063,0.32094111798041,0.320265409772699,0.320197738052605,0.320190982918718
0,0.384601256372525,0.316749995683565,0.309938724110143,0.309258226848778,0.309190083663446,0.30918328148107
0,0.374112362772323,0.305725789601951,0.29886052946092,0.298175251807181,0.298106638080077,0.298099788932425
0,0.363547665329237,0.294625961198943,0.287706770146328,0.287016722149988,0.286947638941763,0.286940742925273
0,0.352906656436496,0.283450748156335,0.276477700993141,0.27578289400623,0.275713342506003,0.275706399729532
0,0.342189814605491,0.272200406393371,0.265173594300651,0.264474040892124,0.264404022408853,0.264397032992775
0,0.331397096889685,0.260875208861359,0.253794738636834,0.253090452508603,0.253019968462613,0.25301293253801
0,0.320528619853686,0.249475444375226,0.242341437677642,0.241632433582407,0.241561485497051,0.2415544032049
0,0.309584524006175,0.238001416487979,0.230814009095405,0.230100302756714,0.230028892250293,0.230021763740643
0,0.298564971109414,0.226453442414295,0.219212783502129,0.218494391537036,0.218422520314954,0.218415345746203
0,0.287470143753298,0.214831852005531,0.207538103453166,0.206815043298014,0.20674271314522,0.206735492683354
0,0.276300244283069,0.203136986801039,0.195790322516609,0.195062612356143,0.194989825129958,0.194982558947859
0,0.265055493725008,0.191369199122057,0.183969804413166,0.183237463113515,0.183164220736789,0.183156909013592
0,0.253736130777694,0.179528851258571,0.172076922231163,0.171339969276984,0.171266273731688,0.171258916652169
0,0.242342410839963,0.1676163147235,0.160112057720985,0.159370513157063,0.15929636647834,0.159288964232314
0,0.230874605060983,0.155631969590729,0.148075600672597,0.147329485050271,0.147254889320938,0.147247442102805
0,0.219332999417242,0.143576203917764,0.135967948379749,0.135217282708464,0.135142240054045,0.135134748062271
0,0.207717893827773,0.131449413256131,0.123789505193825,0.123034310898014,0.122958823482294,0.122951286919025
0,0.196029601318448,0.119252000252115,0.111540682169881,0.110780981051479,0.110705051072637,0.110697470143351
0,0.184268447245408,0.10698437433985,0.0992218968071014,0.0984577110138662,0.0983813407011659,0.0983737156143842
0,0.172434768586514,0.0946469515283632,0.0868335728852679,0.086064924885127,0.0859881164962438,0.0859804474632767
0,0.16052891330825,0.0822401542837528,0.0743761403984785,0.0736030529600545,0.073525808778972,0.0735180960137922
0,0.148551239813558,0.0697644115073423,0.0618500355868998,0.0610725317662969,0.0609948541019051,0.0609870978209935
0,0.136502116473872,0.057220158610315,0.0492557010667108,0.0484738042007267,0.0483956953859783,0.0483878958083297
0,0.12438192124681,0.0446078376849605,0.0412037723256725,0.0413420147851771,0.0413558536091604,0.0413572398676139
0,0.112191041379496,0.041949456611804,0.0433221631683502,0.04345977071227,0.0434735471607008,0.0434749270664092
0,0.0999298731965856,0.0440644956859655,0.0454298422826353,0.0455668171247166,0.0455805314102093,0.04558190498421
0,0.0875988316292269,0.0461688505104479,0.0475268687016219,0.0476632132834289,0.0476768656415453,0.0476782329070316
0,0.0751983163056772,0.0482625811794894,0.0496133050190747,0.0497490220089488,0.0497626126969331,0.0497639736798147
0,0.0627287551319718,0.0503457513214543,0.0516892173458551,0.0518243096358686,0.0518378389337036,0.0518391936614904
0,0.0501905803076337,0.0524184280522431,0.0537546752615539,0.0538891459664762,0.0539026141755607,0.0539039626784961
0,0.040922405307867,0.054480681927969,0.0558097517659352,0.0559436042199162,0.0559570116635308,0.0559583539737099
0,0.0430468418596203,0.0586856240107302,0.0670870011419047,0.067907333991432,0.0679892137620334,0.0679973926789683
0,0.0451605780551051,0.071889354138726,0.0803376008911763,0.0811620748663329,0.0812443608454745,0.0812525806939445
0,0.0472635940653751,0.0851562592308297,0.0936510084101434,0.094479595703777,0.0945622851620285,0.094570545679691
0,0.0493559025183102,0.098485786049774,0.107026660459443,0.107859332574266,0.107942422718222,0.107950723635762
0,0.0514375470910479,0.111877365686094,0.120463977560799,0.121300705238609,0.121384193203867,0.121392534244266
0,0.0535086010879018,0.125330412335699,0.133962362732895,0.134803115879325,0.134886998722991,0.13489537960074
0,0.0555691629837586,0.138844322028219,0.147521200180898,0.148365947786032,0.148450222478786,0.148458642899076
0,0.0656644081409831,0.152418471312574,0.161139853946163,0.161988564001467,0.162073227419293,0.162081687077153
0,0.0788627115412491,0.166052215906257,0.174817666523164,0.175670305935065,0.175755354850604,0.17576385343
0,0.0921241636747349,0.179744889315193,0.188553957450483,0.189410491951063,0.189495923024675,0.189504460197615
0,0.105448185619213,0.193495801431218,0.202348021883356,0.203208415938562,0.203294225709136,0.203302801134708
0,0.11883418080481,0.20730423711447,0.216199129155068,0.217063345870941,0.217149530746501,0.217158144069923
0,0.132281533926232,0.221169454768034,0.230106521334893,0.230974522362252,0.23106107861037,0.231069729462024
0,0.145789609816491,0.235090684912477,0.244069411790251,0.24494115722835,0.245028080966471,0.245036768960921
0,0.159357752285877,0.24906712876783,0.258086983760908,0.25896243206049,0.259049719246201,0.259058443981184
0,0.172985282930114,0.263097956850913,0.272158388952915,0.273037496819272,0.273125143240535,0.273133904296006
0,0.186671499912837,0.277182307595617,0.286282746160282,0.287165468456753,0.287253469722157,0.287262266659303
0,0.200415676728269,0.291319286003962,0.300459139922034,0.301345429574459,0.301433781103622,0.301442613463884
0,0.214217060950865,0.305507962335683,0.314686619222433,0.315576427125123,0.315665124139168,0.315673991443313
0,0.228074872979519,0.319747370843871,0.328964196241987,0.329857471165719,0.329946508677942,0.329955410425127
0,0.241988304784226,0.33403650856425,0.343290845166733,0.344187533669151,0.344276906476036,0.344285842142893
0,0.255956518663513,0.348374334165391,0.357665501063018,0.358565547402196,0.358655250074559,0.358664219114346
0,0.269978646020718,0.362759766867033,0.372087058824995,0.372990404876419,0.37308043175103,0.373089433592799
0,0.284053786167122,0.377191685433352,0.386554372201637,0.387460957379196,0.387551302550728,0.387560336598522
0,0.298181005159418,0.391668927247953,0.401066252909764,0.401976014091295,0.402066671404717,0.402075737036848
0,0.312359334678638,0.40619028747687,0.415621469839527,0.416534341297202,0.416625304340701,0.416634400909034
0,0.32658777095706,0.420754518325678,0.430218748358148,0.431134661694288,0.431225923792666,0.431235050622007
0,0.340865273759295,0.435360328396371,0.444856769717481,0.445775653806198,0.445867208014867,0.445876364402386
0,0.355190765423306,0.450006382149471,0.459534170570701,0.46045595150568,0.460547790605285,0.460556975819996
0,0.369563129966966,0.464691299476118,0.474249542602631,0.475174143651581,0.475266260143277,0.475275473425588
0,0.383981212265503,0.479413655384853,0.489001432278304,0.489928773844281,0.49002115994565,0.490030400507005
0,0.398443817305159,0.494171979807019,0.503788340713297,0.504718340303337,0.504810987945104,0.504820254967677
0,0.412949709518278,0.508964757524458,0.518608723669393,0.519541295870695,0.519634196694145,0.519643489330621
0,0.427497612204999,0.523790428222514,0.533460991678272,0.534396048142229,0.534489193497412,0.534498510870846
0,0.442086207046661,0.538647386671044,0.548343510295608,0.549280959729894,0.54937434067465,0.549383681878405
0,0.456714133715702,0.553533983035351,0.563254600487264,0.564194348656232,0.564287955956035,0.564297320053809
0,0.471379989586743,0.568448523318652,0.578192539148869,0.579134488882364,0.579228313011002,0.579237699036937
0,0.48608232955304,0.583389269937011,0.59315555975934,0.594099610970113,0.594193642111236,0.594203049070116
0,0.500819665952052,0.598354442427095,0.608141853168488,0.609087902878295,0.609182130927832,0.609191557795364
0,0.515590468603485,0.613342218286646,0.623149568518173,0.624097510892603,0.624191925462038,0.624201371185236
0,0.530393164962375,0.628350733946832,0.638176814295913,0.639126540688005,0.639221131108564,0.639230594606196
0,0.545226140389395,0.643378085875235,0.653221659519346,0.654173058521951,0.654267813849633,0.654277294012769
0,0.560087738539827,0.658422331807599,0.668282135049251,0.66923509255612,0.669330001577602,0.669339497270279
0,0.5749762618722,0.673481492105799,0.683356235028399,0.684310634303844,0.684405685543303,0.684415195603195
0,0.58988997227687,0.688553551239142,0.698441918442783,0.699397640199896,0.699492821926608,0.699502345165893
0,0.60482709182456,0.703636459385312,0.713537110801461,0.714494033288608,0.714589333525435,0.714598868731639
0,0.619785803634064,0.718728134147037,0.728639705930419,0.729597705025887,0.729693111558573,0.72970265749557
0,0.634764252858219,0.733826462379685,0.743747567875645,0.744706517190168,0.744802017577414,0.744811572986461
0,0.649760547786489,0.74892930212479,0.758858532909838,0.759818303896762,0.759913885481073,0.759923449081953
0,0.664772761062296,0.76403448464391,0.7739704116369,0.774930873709612,0.775026523628922,0.775036094121116
0,0.679798931012633,0.779139816546601,0.789080991187803,0.790042011844219,0.790137717044122,0.790147293108112
0,0.694837063087129,0.794243082006285,0.804188037501022,0.805149482454552,0.805245229701333,0.805254809999891
0,0.709885131403254,0.80934204505673,0.819289297680293,0.820251030997106,0.82034680689128,0.820356390070899
0,0.724941080393851,0.824434451962198,0.834382502422151,0.835344386664155,0.835440177654651,0.835449762346985
0,0.740002826552757,0.839518033653342,0.849465368505339,0.850427264878459,0.850523057277338,0.850532642100681
0,0.755068260273725,0.854590508221008,0.864535601333792,0.86549736984109,0.865593149838732,0.865602733399607
0,0.770135247777462,0.869649583459669,0.879590897524802,0.880552397123887,0.880648150804642,0.880657731699354
0,0.785201633121195,0.884692959451963,0.894628947533556,0.895590036297814,0.895685749656015,0.895695326472289
0,0.800265240284611,0.899718331185591,0.90964743830522,0.910607973588225,0.91070363254456,0.910713203863206
0,0.815323875325812,0.914723391193732,0.924644055945407,0.925603894548049,0.925699484966189,0.925709049362782
0,0.830375328600469,0.929705832209911,0.939616488399929,0.940575486739637,0.94067099444308,0.94068055048964
0,0.845417377037119,0.944663349828225,0.954562428134551,0.955520442415984,0.955615853205084,0.955625399471826
0,0.860447786461328,0.959593645159713,0.969479574805444,0.970436461192141,0.97053176086122,0.970541295918243
0,0.875464313960988,0.974494427475714,0.984365637911137,0.985321252697443,0.985416427051928,0.985425949470954
0,0.890464710285225,0.989363416829039,0.999218339416672,1.00017253919942,1.00026757407297,1.00027708242905
0,0.905446722268845,1.00419834664392,1.01403541634098,1.01498805819015,1.01508293946175,1.01509243233498
0,0.920408095274392,1.0189969662657,1.02881462329829,1.02976556492632,1.02986027853714,1.02986975451434
0,0.935346593733345,1.03375704346148,1.04355373498508,1.04450283491397,1.04459736688408,1.04460682456048
0,0.95025994001867,1.04847636686319,1.0582505486037,1.05919766632945,1.05929200277425,1.0593014407551
0,0.965145899021838,1.06315274834454,1.07290288621464,1.07384788236838,1.07394200951477,1.07395142641695
0,0.980002234674867,1.07778402532392,1.0875085970092,1.08845133351456,1.08854523771664,1.08855463217023
0,0.994826722123078,1.09236806298543,1.10206555949512,1.10300589972113,1.10309956747553,1.10310893812531
0,1.00961714936877,1.1069027564105,1.11657168358776,1.11750949249687,1.11760291045757,1.11761225596451
0,1.02437131962777,1.12138603261325,1.1310249126,1.13196005689068,1.1320532118833,1.13206253092594
0,1.03908705372645,1.13581585247285,1.14542322512448,1.14635557336788,1.1464484524034,1.1464577436792
0,1.05376219238786,1.1501902125567,1.15976463680223,1.16069405957246,1.16078664986026,1.1607959120869
0,1.06839459842952,1.16450714682895,1.17404720197216,1.17497357196979,1.17506586093007,1.17507509284664
0,1.08298215889271,1.17876472823894,1.18826901519668,1.18919220736504,1.1892841826405,1.18929338300865
0,1.09752278709575,1.19296107018509,1.202428212659,1.20334810429287,1.20343975375961,1.2034489213646
0,1.11201442459797,1.20709432785027,1.21652297342836,1.21743944427478,1.21753075605244,1.21753988970414
0,1.12645504306476,1.22116269940488,1.23055152059005,1.23146445294089,1.231555415402,1.23156451393575
0,1.140842646028,1.23516442707512,1.24451212223763,1.24542140101377,1.24551200279216,1.24552106506962
0,1.15517527053801,1.24909779807386,1.25840309232553,1.25930860515226,1.25939883515071,1.25940786006055
0,1.16945098870486,1.26296114539277,1.27222279138059,1.27312442865417,1.27321427605111,1.27322326250967
0,1.18366790912724,1.27675284845437,1.28596962707205,1.28686728201729,1.28695673627262,1.28696568322442
0,1.19782417820808,1.29047133362402,1.29964205463989,1.30053562335856,1.30062467421852,1.30063358063673
0,1.21191798135591,1.30411507458175,1.31323857718222,1.31412795869233,1.31421659619351,1.31422546108034
0,1.22594754407085,1.31768259255516,1.32675774580305,1.32764284206892,1.32773105654132,1.3277398789282
0,1.23991113291369,1.33117245641468,1.34019815962234,1.34107887557549,1.34116665764464,1.34117543659247
0,1.25380705635633,1.34458328263363,1.35355846565086,1.35443470920186,1.35452204979006,1.35453078438927
0,1.26763366551163,1.35791373511565,1.36683735853322,1.3677090405745,1.36779593090115,1.36780462027166
0,1.28138935474047,1.3711625248931,1.38003358016267,1.38090061456251,1.38098704614353,1.38099568943471
0,1.29507256213475,1.38432840970032,1.39314591917219,1.39400822276007,1.39409418740649,1.39410278379695
0,1.30868176987499,1.39741019342638,1.40617321030678,1.40703070285034,1.40711619266599,1.40712474136329
0,1.32221550446247,1.41040672545242,1.41911433368237,1.41996693785621,1.42005194523465,1.42006044547501
0,1.33567233682644,1.42331689987926,1.43196821393755,1.43281585528421,1.43290037290482,1.43290882395265
0,1.34905088230841,1.43613965465143,1.44473381928437,1.44557642616782,1.44566044699117,1.44566884813858
0,1.36235006681644,1.44887397058414,1.45741016046535,1.45824766401736,1.45833118127984,1.4583395318461
0,1.37556806079559,1.46151887030042,1.46999628962393,1.47082862368379,1.47091163089156,1.47091993022245
0,1.38870401208881,1.47407341708576,1.48249129909625,1.48331840014416,1.48340089106651,1.48340913853361
0,1.40175657735929,1.48653671366804,1.49489432013217,1.49571612721691,1.49579809587897,1.49580629087895
0,1.4147245996934,1.498907900931,1.50720452155414,1.50802097621543,1.50810241689039,1.50811055884415
0,1.42760695401722,1.51118615656962,1.51942110836239,1.52023215454847,1.52031306174929,1.52032115010117
0,1.4404025527427,1.52337069369603,1.53154332029548,1.53234890427646,1.53242927274715,1.53243730696402
0,1.45311034865525,1.53546075940495,1.54357043035517,1.5443705006327,1.54445032533926,1.5444583049096
0,1.46572933409143,1.54745563330752,1.55550174330486,1.55629625051871,1.55637552663969,1.55638345107262
0,1.47825853995596,1.55935462604285,1.56733659415082,1.56812549098296,1.5682042138998,1.56821208272413
0,1.49069703506705,1.57115707777634,1.57907434661563,1.57985758769236,1.57993575297953,1.57994356574277
0,1.50304392543608,1.58286235669399,1.59071439161305,1.59149193340582,1.5915695368208,1.59157729308813
0,1.51529835326527,1.59446985750213,1.60225614573362,1.60302794645914,1.60310498393235,1.60311268328565
0,1.52745949567474,1.60597899994134,1.61369904975012,1.61446506927038,1.61454153689506,1.61454917893188
0,1.5395265632406,1.61738922732384,1.62504256715197,1.62580276687476,1.62587866089692,1.62588624522949
0,1.55149879842453,1.62870000510317,1.63628618271736,1.63704052549788,1.63711584230631,1.63712336856056
0,1.56337547396749,1.63991081948464,1.64742940113167,1.6481778511758,1.64825258729232,1.64826005510688
0,1.57515589131088,1.65102117608507,1.65847174566049,1.65921426843041,1.65928842050023,1.65929582952556
0,1.586839379095,1.66203059864996,1.66941275688533,1.6701493190079,1.67022288379038,1.6702302336878
0,1.59842529176491,1.67293862783568,1.68025199150957,1.68098256068812,1.68105553504777,1.6810628254886
0,1.60991300829366,1.68374482006423,1.69098902124184,1.6917135661719,1.69178594706981,1.69179317773455
0,1.6213019310155,1.69444874645747,1.70162343176374,1.70234192205314,1.70241370653882,1.70242087711639
0,1.63259148454959,1.70504999185741,1.71215482178816,1.71286722788208,1.71293841308583,1.71294552327277
0,1.64378111478953,1.71554815393849,1.72258280221401,1.72328909532538,1.72335967845113,1.72336672795099
0,1.65487028793453,1.72594284241761,1.73290699538278,1.73360714742838,1.73367712574719,1.73368411426985
0,1.66585848954381,1.73623367836667,1.7431270344414,1.74382101798427,1.74389038882833,1.7438973160895
0,1.67674522360463,1.74642029363228,1.75324256281588,1.75393035101417,1.75399911177156,1.75400597749227
0,1.68753001161448,1.75650233036633,1.76325323379907,1.76393480036172,1.76400294847181,1.76400975237799
0,1.69821239168684,1.76647944067076,1.77315871025544,1.7738340294051,1.77390156235465,1.77390830417679
0,1.70879191769727,1.7763512863592,1.78295866444535,1.7836277108886,1.78369462620863,1.78370130568152
0,1.71926815849007,1.78611753883729,1.79265277797023,1.79331552687547,1.79338182213884,1.79338843900138
0,1.72964069716681,1.79577787910326,1.80224074183986,1.80289716882287,1.80296284164272,1.80296939563778
0,1.73990913047521,1.80533199786922,1.81172225666178,1.81237233777927,1.81243738580817,1.81244387668261
0,1.7500730683131,1.81477959580335,1.82109703295285,1.82174074470384,1.8218051656338,1.82181159313847
0,1.76013213335598,1.8241203838923,1.83036479157147,1.83100211090686,1.83106590247009,1.83107226636
0,1.77008596081151,1.83335408392246,1.83952526426924,1.84015616860922,1.84021932857976,1.84022562861425
0,1.77993419829932,1.84248042907823,1.84857819435934,1.84920266161884,1.8492651878149,1.84927142375798
0,1.78967650585074,1.85149916465458,1.85752333749885,1.8581413461208,1.85820323640803,1.8582094080287
0,1.79931255602129,1.86041004888079,1.86636046258131,1.86697199157816,1.86703324387307,1.8670393509458
0,1.80884203410843,1.86921285385149,1.87508935273529,1.87569438173771,1.87575499401229,1.87576103631754
0,1.81826463846776,1.87790736656045,1.88370980642419,1.88430831573547,1.88436828602411,1.88437426334891
0,1.82758008092278,1.88649339003222,1.89222163864171,1.89281360930217,1.89287293570648,1.89287884784513
0,1.83678808726508,1.89497074454603,1.90062468219728,1.90121009605347,1.90126877674968,1.90127462350445
0,1.84588839784393,1.90333926894569,1.90891878908479,1.90949762886568,1.90955566211218,1.90956144329413
0,1.85488076824529,1.91159882202912,1.91710383192777,1.91767608132704,1.91773346547249,1.91773918090232
0,1.86376497006094,1.91974928401024,1.92517970549355,1.92574534925749,1.92580208274962,1.92580773225858
0,1.87254079174819,1.92779055804575,1.93314632826862,1.93370535228939,1.93376143368418,1.93376701711505
0,1.8812080395795,1.93572257181902,1.94100364408711,1.94155603550058,1.94161146347205,1.94161698068016
0,1.88976653868002,1.94354527917264,1.94875162380356,1.94929737109158,1.94935214444199,1.94935759529622
0,1.8982161341493,1.9512586617812,1.95639026700149,1.95692936009782,1.9569834777682,1.95698886215215
0,1.90655669226167,1.95886273085544,1.96391960372846,1.96445203412794,1.96450549520905,1.96451081302208
0,1.91478810173812,1.96635752886851,1.9713396962484,1.97186545711879,1.97191826086223,1.97192351202069
0,1.92291027508165,1.97374313129539,1.97865064080183,1.97916972709764,1.9792218729273,1.9792270573656
0,1.93092314996711,1.98101964835568,1.98585256936427,1.98636497794208,1.98641646546569,1.98642158313756
0,1.93882669067637,1.98818722675056,1.99294565139326,1.99345138112796,1.99350221014871,1.99350726102834
0,1.94662088956961,1.99524605138422,1.99993009555438,2.00042914745554,2.00047931798381,2.00048430206706
0,1.95430576858403,2.00219634706015,2.00680615141655,2.00729852874451,2.00734804100952,2.00735295831503
0,1.96188138075152,2.00903838014299,2.01357411110709,2.01405981948794,2.01410867394932,2.01411352451978
0,1.96934781172735,2.01577246017617,2.02023431091708,2.0207133584561,2.02076155581531,2.02076633971854
0,1.97670518132208,2.02239894144643,2.02678713284773,2.02725953024053,2.02730707145207,2.02731178878215
0,1.98395364502952,2.02891822448579,2.03323300608876,2.03369876672952,2.03374565301189,2.03375030389026
0,1.99109339554285,2.0353307575024,2.03957240841987,2.04003154850615,2.04007778135241,2.04008236592892
0,1.99812466425161,2.04163703773134,2.04580586752683,2.0462584061603,2.0463039873483,2.04630850580222
0,2.00504772271158,2.04783761269732,2.0519339622241,2.05237992150661,2.05242485310869,2.05242930564971
0,2.01186288407945,2.05393308138133,2.05795732357608,2.05839672870051,2.05844101309278,2.05844539996184
0,2.01857050450398,2.05992409528353,2.06387663590961,2.06430951524497,2.06435315511597,2.06435747658619
0,2.02517098446524,2.06581135937545,2.06969263771092,2.07011902288124,2.07016202123999,2.07016627761739
0,2.0316647700534,2.07159563293479,2.07540612240055,2.07582604835696,2.07586840854031,2.07587260016457
0,2.03805235417883,2.07727773025661,2.08101793898025,2.08143144406582,2.08147316974517,2.08147729699026
0,2.04433427770549,2.08285852123544,2.08652899254666,2.08693611855369,2.08697721374087,2.08698127701558
0,2.05051113049976,2.08833893181314,2.09194024466688,2.09234103688607,2.09238150593845,2.09238550568691
0,2.05658355238794,2.093719944288,2.09725271361183,2.09764722087306,2.09768706849784,2.09769100519989
0,2.06255223401528,2.0990025974814,2.10246747444377,2.10285574914814,2.10289498040577,2.10289885457728
0,2.06841791760092,2.10418798675855,2.10758565895518,2.10796775709805,2.10800637740472,2.10801018959778
0,2.07418139758289,2.10927726390078,2.11260845545659,2.11298443664134,2.11302245177059,2.11302620257364
0,2.07984352114833,2.11427163682759,2.11753710841193,2.11790703585423,2.11794445193756,2.11794814197543
0,2.08540518864433,2.11917236916686,2.12237291792033,2.12273685844277,2.12277368196935,2.12277731190314
0,2.09086735386546,2.1239807796728,2.12711723904422,2.12747526306117,2.12751150087655,2.12751507140351
0,2.09623102421432,2.12869824149167,2.13177148098413,2.13212366247676,2.13215932178057,2.13216283363379
0,2.10149726073215,2.13332618127591,2.1363371061013,2.13668352258269,2.13671861092539,2.13672206487341
0,2.10666717799677,2.13786607814807,2.14081562878985,2.14115636126025,2.14119088653884,2.14119428338524
0,2.11174194388589,2.14231946251669,2.14520861420106,2.14554374709325,2.14557771754609,2.14558105812885
0,2.11672277920409,2.14668791474669,2.14951767682267,2.14984729793769,2.14988072213822,2.14988400732909
0,2.12161095717259,2.15097306368765,2.15374447891719,2.15406867935035,2.15410156619994,2.15410479690364
0,2.12640780278146,2.15517658506407,2.15789072882324,2.15820960288079,2.1582419616006,2.15824513875403
0,2.1311146920044,2.15930019973189,2.16195817912524,2.16227182423179,2.16230366435374,2.16230678892494
0,2.13573305087704,2.16334567180675,2.16594862469667,2.16625714129369,2.16628847265049,2.16629154563763
0,2.14026435444034,2.16731480666945,2.16986390062314,2.17016739205878,2.17019822477312,2.17020124720339
0,2.14471012555115,2.17120944885494,2.17370588001179,2.17400445242244,2.17403479689531,2.1740377698237
0,2.14907193356267,2.17503147983161,2.17747647169417,2.17777023387804,2.1778001007763,2.17780302528432
0,2.15335139287827,2.17878281567802,2.18117761783007,2.18146668111325,2.18149608135642,2.1814989585507
0,2.15755016138244,2.1824654046648,2.18481129142028,2.18509576951575,2.18512471426203,2.18512754527293
0,2.16166993875337,2.18608122474968,2.18837949373664,2.1886595025966,2.18868800322832,2.1886907892084
0,2.16571246466199,2.18963228099411,2.19188425167808,2.19215990934021,2.19218797744858,2.19219071957104
0,2.16967951686295,2.19312060291022,2.19532761506157,2.19559904148962,2.19562668885895,2.19562938831606
0,2.17357290918328,2.19654824174715,2.19871165385722,2.1989789707767,2.19900620936808,2.19900886736946
0,2.17739448941509,2.19991726772588,2.20203845537723,2.20230178610641,2.20232862804097,2.20233124581191
0,2.18114613711875,2.20322976723216,2.20531012142794,2.2055695907051,2.20559604824683,2.20559862702658
0,2.18482976134385,2.20648783997718,2.20852876543506,2.20878449924242,2.20881058478068,2.20881312582059
0,2.18844729827496,2.20969359613549,2.21169650955186,2.21194863493678,2.2119743609685,2.21197686553033
0,2.19200070881018,2.2128491534702,2.21481548176013,2.21506412665428,2.21508950576603,2.21509197512002
0,2.19549197608025,2.21595663445511,2.21788781297394,2.21813310601103,2.21815815086082,2.21816058628395
0,2.1989231029164,2.21901816340361,2.22091563415592,2.22115770448867,2.22118242778771,2.22118483056182
0,2.20229610927548,2.22203586361407,2.22390107345588,2.22414005057276,2.22416446506724,2.22416683647719
0,2.20561302963088,2.22501185454132,2.22684625338138,2.22708226692386,2.2271063853767,2.22710872670859
0,2.20887591033788,2.22794824900366,2.22975328800962,2.22998646759057,2.23001030276331,2.23001261530259
0,2.21208680698231,2.23084715043467,2.23262428024996,2.23285475527365,2.23287831990851,2.23288060493823
0,2.21524778172132,2.23371065018878,2.23546131916591,2.23568921865045,2.23571252545257,2.2357147842516
0,2.21836090062496,2.23654082490947,2.23826647736527,2.23849192976794,2.23851499138794,2.23851722522924
0,2.2214282310276,2.23933973396834,2.24104180846674,2.24126494151283,2.24128777052971,2.24128998067862
0,2.22445183889753,2.24210941698329,2.2437893446504,2.24401028516663,2.24403289407109,2.24403508178365
0,2.2274337862337,2.24485189142333,2.24651109430267,2.24672996805318,2.24675236923132,2.24675453575271
0,2.23037612849761,2.24756915030746,2.24920903975461,2.24942597128557,2.24944817700319,2.2494503235661
0,2.23328091208894,2.25026316000428,2.25188513513254,2.25210024761917,2.25212227000658,2.25212439782978
0,2.23615017187261,2.25293585813872,2.25454130431531,2.25475471941678,2.25477657045422,2.2547786807411
0,2.23898592876514,2.25558915161175,2.25717943901122,2.25739127673146,2.25741296823516,2.25741506217233
0,2.24179018738778,2.25822491473826,2.25980139695636,2.26001177551199,2.2600333191209,2.26003539787695
0,2.24456493379338,2.26084498750797,2.26240900023993,2.2626180359354,2.26263944309876,2.26264150782297
0,2.24731213327378,2.26345117397358,2.26500403376,2.26521184087053,2.26523312283602,2.26523517465729
0,2.25003372825425,2.26604524076949,2.26758824381327,2.26779493447562,2.2678161022785,2.26781814230421
0,2.25273163628062,2.26862891576448,2.27016333682128,2.27036902093286,2.27039008538576,2.27039211470084
0,2.25540774810486,2.27120388685038,2.27273097819526,2.27293576332166,2.27295673500532,2.27295875467136
0,2.25806392587407,2.27377180086873,2.27529279134099,2.27549678263214,2.27551767188695,2.27551968294136
0,2.26070200142738,2.27633426267646,2.27785035680445,2.2780536569196,2.27807447383812,2.27807647729343
0,2.26332377470487,2.27889283435131,2.28040521155853,2.28060792060014,2.28062867502037,2.2806306718636
0,2.26593101227212,2.28144903453653,2.28295884843022,2.2831610638868,2.28318176538646,2.28318375657861
0,2.26852544596325,2.28400433792463,2.2855127156673,2.28571453236533,2.285735190257,2.28573717673253
0,2.271108771645,2.28656017487849,2.28806821664285,2.28826972670761,2.28829035003475,2.28829233270132
0,2.27368264810384,2.28911793118817,2.29062670969527,2.29082800252068,2.29084860005462,2.29085057979273
0,2.27624869605734,2.29167894796075,2.29318950810095,2.29339067032826,2.293411250566,2.2934132282289
0,2.27880849729081,2.29424452164025,2.29575788017625,2.29595899568148,2.29597956684442,2.29598154325794
0,2.28136359391916,2.29681590415397,2.2983330495047,2.29853419939463,2.29855476942812,2.29855674539075
0,2.28391548777411,2.2993943031811,2.30091619528501,2.30111745790156,2.30113803447534,2.30114001075822
0,2.28646563991553,2.30198088253894,2.30350845279486,2.30370990372761,2.303730494237,2.30373247158415
0,2.28901547026578,2.30457676268157,2.30611091396502,2.30631262607152,2.30633323763951,2.30633521676801
0,2.29156635736501,2.30718302130541,2.30872462805777,2.30892667149152,2.30894731097148,2.30894929257186
0,2.29411963824505,2.30980069405548,2.31135060244348,2.31155304468904,2.31157371866831,2.31157570340483
0,2.29667660841898,2.31243077532622,2.31398980346848,2.31419270938344,2.31421342418748,2.31421541269868
0,2.29923852198291,2.31507421914966,2.31664315740712,2.31684658927058,2.31686735096781,2.31686934386697
0,2.30180659182603,2.31773194016418,2.31931155149074,2.31951556905774,2.31953638346508,2.3195383813408
0,2.30438198994481,2.32040481465615,2.32199583500581,2.32220049556742,2.32222136825625,2.32222337167308
0,2.30696584785635,2.32309368166688,2.32469682045331,2.3249021789018,2.32492311520455,2.32492512470368
0,2.30955925710585,2.32579934415693,2.32741528476127,2.32762139365992,2.32764239867709,2.32764441477706
0,2.31216326986256,2.32852257021966,2.33015197054211,2.33035888019922,2.33037995880682,2.33038198200427
0,2.31477889959854,2.33126409433566,2.33290758738652,2.33311534593292,2.3331365027903,2.33313853356081
0,2.31740712184381,2.33402461866001,2.33568281318515,2.33589146665496,2.3359127062129,2.33591474501178
0,2.32004887501148,2.33680481433338,2.3384782954698,2.33868788788358,2.33870921439276,2.33871126165589
0,2.32270506128621,2.33960532280921,2.3412946527654,2.34150522621545,2.34152664373498,2.3415286998797
0,2.32537654756898,2.34242675718778,2.34413247594434,2.34434407068137,2.34436558308759,2.34436764851357
0,2.328064166471,2.34526970354946,2.3469923295747,2.34720498409546,2.3472265950908,2.34722867018094
0,2.33076871734956,2.34813472227826,2.34987475325405,2.35008850438932,2.35011021751119,2.35011230263247
0,2.33349096737831,2.3510223493679,2.35278026292072,2.35299514592309,2.35301696455273,2.35301906005716
0,2.33623165264465,2.35393309770219,2.3557093521344,2.35592540076534,2.35594732813674,2.35594943436214
0,2.33899147926651,2.35686745830202,2.35866249331854,2.35887973993425,2.35890177914274,2.35890389641371
0,2.34177112452107,2.35982590153127,2.36164013895692,2.36185861459234,2.36188076860321,2.36188289723188
0,2.34457123797802,2.3628088782546,2.36464272273729,2.36486245718788,2.36488472884466,2.36488686913155
0,2.34739244262967,2.36581682093985,2.36767066063515,2.3678916825359,2.3679140745684,2.36791622680317
0,2.35023533601077,2.36885014469863,2.37072435193133,2.37094668883249,2.37096920386451,2.37097136832675
0,2.35310049130079,2.37190924825884,2.37380418015707,2.37402785859625,2.37405049915295,2.37405267611288
0,2.35598845840147,2.37499451486318,2.37691051396125,2.37713555953129,2.37715832804612,2.37716051776523
0,2.358899764983,2.37810631308819,2.3800437078941,2.38027014530653,2.38029304412777,2.38029524685946
0,2.361834917492,2.38124499757908,2.38320410310315,2.3834319562467,2.38345498764338,2.38345720363354
0,2.3647944021151,2.38441090969553,2.38639202793675,2.38662131993051,2.38664448609799,2.3866467155855
0,2.36777868569201,2.38760437806475,2.38960779845158,2.38983855169276,2.38986185475761,2.38986409797478
0,2.37078821657223,2.39082571903808,2.39285171882099,2.39308395502664,2.39310739705098,2.39310965422399
0,2.37382342541015,2.39407523704833,2.39612408164136,2.39635782188404,2.39638140486928,2.39638367621847
0,2.3768847258934,2.39735322486537,2.39942516813433,2.39966043287144,2.39968415876139,2.39968644450155
0,2.37997251539981,2.400659963748,2.40275524824354,2.40299205734005,2.40301592802331,2.40301822836389
0,2.38308717557883,2.40399572349101,2.40611458062457,2.40635295336909,2.40637697068086,2.40637928582608
0,2.3862290728535,2.40736076236644,2.40950341252792,2.40974336764192,2.40976753336509,2.409769863514
0,2.38939855883966,2.41075532695896,2.41292197957494,2.4131635352151,2.41318785108059,2.4131901964271
0,2.39259597067958,2.41417965189576,2.41637050542755,2.41661367918113,2.41663814686762,2.41664050760039
0,2.39582163128749,2.41763395947184,2.41984920135299,2.42009401022622,2.42011863135914,2.42012100766144
0,2.39907584950512,2.42111845917213,2.42335826568534,2.42360472608495,2.42362950223475,2.42363189428425
0,2.40235892016585,2.42463334709266,2.42689788318628,2.42714601089404,2.42717094357382,2.42717335154229
0,2.40567112406653,2.42817880526308,2.43046822430792,2.43071803444852,2.43074312511091,2.43074554916389
0,2.40901272784644,2.4317550008739,2.43406944436112,2.43432095136335,2.43434620139679,2.43434864169314
0,2.41238398377363,2.43536208541183,2.43770168259331,2.43795490014474,2.43798031086907,2.4379827675605
0,2.41578512943904,2.43900019370745,2.44136506118006,2.44162000217552,2.44164557483693,2.44164804806743
0,2.41921638735962,2.44266944289971,2.44505968413539,2.4453163606194,2.44534209638476,2.44534458629003
0,2.42267796449187,2.44636993132222,2.44878563614611,2.44904405924947,2.44906995920012,2.44907246590689
0,2.42617005165798,2.4501017373169,2.45254298133581,2.45280316120685,2.45282922633182,2.45283174995709
0,2.42969282288701,2.45386491798066,2.45633176196473,2.45659370769532,2.45661993888399,2.45662247953429
0,2.43324643467406,2.45765950785139,2.4601519970719,2.46041571661871,2.46044211465301,2.46044467242361
0,2.436831025161,2.46148551753977,2.46400368106628,2.46426918116762,2.46429574671379,2.4642983216878
0,2.44044671324239,2.46534293231373,2.46788678227406,2.4681540683635,2.46818080196271,2.46818339421017
0,2.44409359760109,2.46923171064274,2.47180124144943,2.47207031756448,2.47209721962436,2.47209982920133
0,2.447771755678,2.47315178270917,2.47574697025637,2.47601783894421,2.47604490972991,2.47604753667752
0,2.45148124258112,2.47710304889437,2.47972384972911,2.47999651195037,2.48002375157469,2.48002639591809
0,2.45522208993914,2.48108537824723,2.48373172871934,2.48400618374938,2.48403359216289,2.48403625391031
0,2.45899430470535,2.48509860694299,2.48777042233805,2.48804666766661,2.48807424464763,2.48807692378929
0,2.4627978679178,2.48914253674036,2.49183971040011,2.49211774162971,2.49214548677413,2.49214818328124
0,2.46663273342189,2.49321693344495,2.49593933587974,2.49621914662344,2.49624705933448,2.49624977315821
0,2.4704988265619,2.49732152538708,2.50006900338501,2.50035058516401,2.50037866464196,2.50038139571236
0,2.4743960428481,2.50145600192195,2.50422837765942,2.50451171980104,2.50453996503301,2.50454271325799
0,2.47832424660628,2.50562001196023,2.50841708211864,2.50870217165517,2.50873058140491,2.50873334666924
0,2.48228326961666,2.50981316253702,2.5126346974303,2.51292151899928,2.5129500917972,2.51295287396143
0,2.48627290974921,2.51403501742672,2.51688076014459,2.51716929589103,2.51719803002427,2.51720082892384
0,2.4902929296026,2.51828509581182,2.52115476138326,2.52144499086429,2.52147388436719,2.52147669981138
0,2.4943430551539,2.52256287101258,2.52545614559435,2.52574804568685,2.52577709633159,2.52577992810265
0,2.49842297442623,2.52686776928517,2.52978430937991,2.53007785419157,2.53010705947916,2.53010990733138
0,2.50253233618156,2.53119916869501,2.53413860040329,2.53443376118765,2.53446311833935,2.53446598199822
0,2.50667074864567,2.53555639807194,2.53851831638275,2.53881506145858,2.53884456740774,2.53884744656914
0,2.51083777827234,2.53993873605359,2.54292270417749,2.54322099885307,2.54325065023739,2.54325354456684
0,2.51503294855367,2.54434541022294,2.54735095897179,2.54765076547444,2.54768055862883,2.54768346776079
0,2.51925573888312,2.54877559634549,2.55180222356279,2.55210350097414,2.55213343192411,2.55213635546132
0,2.52350558347794,2.55322841771138,2.55627558775687,2.55657829195416,2.55660835640978,2.55661129392271
0,2.52778187036724,2.55770294458706,2.56077008787904,2.56107417148292,2.56110436483348,2.56110731585978
0,2.53208394045173,2.56219819378094,2.56528470639958,2.56559011872861,2.5656204360379,2.56562340008198
0,2.53641108664088,2.56671312832666,2.56981837168128,2.57012505871362,2.57015549471594,2.57015847124858
0,2.54076255307319,2.5712466572874,2.57436995785058,2.57467786219293,2.57470841128985,2.57471139974792
0,2.54513753442438,2.57579763568415,2.57893828479497,2.57924734565922,2.57927800191702,2.57928100170327
0,2.54953517530864,2.58036486454998,2.58352211828877,2.58383227147644,2.58386302862443,2.5838660391073
0,2.55395456977708,2.58494709111235,2.58812017024878,2.58843134814346,2.58846219957303,2.58846522008666
0,2.55839476091761,2.5895430091046,2.59273109912072,2.59304323068866,2.59307416945317,2.59307719929736
0,2.56285474055979,2.59415125920722,2.59735351039681,2.59766652119582,2.59769754001133,2.59770057845168
0,2.56733344908778,2.59877042961929,2.6019859572644,2.6022997694611,2.60233086070788,2.60233390697599
0,2.57182977536428,2.60339905675941,2.60662694138499,2.60694147378043,2.60697262950536,2.60697568279908
0,2.57634255676762,2.60803562609552,2.61127491380221,2.6115900818659,2.61162129378572,2.61162435326954
0,2.58087057934383,2.61267857310184,2.61592827597716,2.61624399188954,2.61627525139488,2.61627831620033
0,2.58541257807515,2.61732628434112,2.62058538094872,2.62090155365187,2.62093285181216,2.6209359210384
0,2.58996723726573,2.62197709866961,2.62524453461593,2.62556106987255,2.62559239744174,2.62559547015614
0,2.59453319104491,2.62662930856172,2.62990399713918,2.63022079759968,2.63025214502278,2.63025522026161
0,2.59910902398808,2.63128116155091,2.6345619844563,2.63487894973378,2.6349103071542,2.63491338392339
0,2.60369327185435,2.63593086178261,2.63921666990929,2.63953369666228,2.63956505392991,2.63956813120593
0,2.60828442244013,2.640576571675,2.64386618597686,2.64418316799954,2.64421451468009,2.64421759141086
0,2.61288091654703,2.64521641368242,2.64850862610761,2.6488254544273,2.64885677981133,2.64885985491721
0,2.61748114906185,2.64984847215632,2.65314204664819,2.65345860962977,2.65348990274299,2.65349297511785
0,2.62208347014652,2.65447079529785,2.6577644688605,2.65808065231745,2.65811190193176,2.65811497044412
0,2.62668618653476,2.65908139719614,2.66237388102154,2.66268956833329,2.66272076297835,2.66272382647254
0,2.63128756293224,2.66367825994566,2.66696824059915,2.66728331283433,2.66731444080976,2.66731749810722
0,2.63588582351633,2.6682593358361,2.67154547649683,2.67185981254202,2.67189086193015,2.67189391183068
0,2.64047915353137,2.67282254960757,2.67610349136017,2.67641696805377,2.67644792673287,2.67645096801604
0,2.64506570097472,2.67736580076391,2.68064016393761,2.68095265620833,2.68098351186637,2.68098654329286
0,2.64964357836877,2.68188696593662,2.68515335148764,2.68546473249723,2.68549547264604,2.68549849295914
0,2.65421086461345,2.68638390129167,2.68964089222482,2.68995103351452,2.68998164550428,2.68998465343133
0,2.65876560691384,2.69085444497143,2.69410060779639,2.69440937943659,2.69443985047075,2.69444284472465
0,2.66330582277673,2.69529641956369,2.69853030578167,2.69883757652433,2.69886789367472,2.69887087295549
0,2.66782950207012,2.69970763458985,2.7029277822058,2.70323341963914,2.70326356986136,2.70326653285765
0,2.67233460913914,2.70408588900407,2.70729082406001,2.70759469476486,2.70762466491383,2.70762761030453
0,2.67681908497186,2.70842897369546,2.71161721182002,2.71191918152738,2.71194895837305,2.71195188482885
0,2.68128084940805,2.71273467398525,2.71590472195464,2.71620465570397,2.71623422594703,2.71623713213201
0,2.68571780338405,2.71700077211079,2.7201511294165,2.72044889171411,2.72047824200228,2.72048112657499
0,2.69012783120661,2.72122504968881,2.7243542101071,2.72464966508417,2.72467878202792,2.72468164364305
0,2.69450880284856,2.72540529014997,2.72851174330844,2.72880475487822,2.72883362506529,2.72883646237632
0,2.69885857625903,2.72953928113725,2.73262151407373,2.7329119460873,2.73294055609938,2.732943367759
0,2.70317499968112,2.73362481686082,2.73668131556988,2.73696903197003,2.73699736839817,2.73700015306028
0,2.70745591396959,2.73765970040231,2.74068895136479,2.74097381633754,2.74100186579757,2.74100462211879
0,2.71169915490164,2.74164174596152,2.74464223765264,2.74492411577591,2.74495186492193,2.74495459156308
0,2.71590255547334,2.7455687810392,2.74853900541084,2.74881776179979,2.74884519733921,2.74884789296673
0,2.72006394817501,2.74943864854961,2.75237710248248,2.75265260293115,2.75267971163882,2.75268237492621
0,2.72418116723857,2.75324920885691,2.75615439557867,2.75642650669741,2.75645327542938,2.75645590505855
0,2.72825205085002,2.75699834173011,2.75986877219553,2.76013736154387,2.76016377725063,2.76016637191322
0,2.73227444332081,2.76068394821133,2.76351814244067,2.76378307865527,2.76380912839459,2.7638116867932
0,2.73624619721159,2.76430395239281,2.76710044076515,2.76736159368245,2.76738726463161,2.76738978548105
0,2.74016517540245,2.76785630309843,2.77061362759659,2.77087086836983,2.7708961478373,2.77089862986583
0,2.74402925310386,2.77133897546604,2.77405569087007,2.77430889208041,2.77433376751702,2.77433620946725
0,2.74783631980285,2.77474997242732,2.77742464745386,2.77767368321532,2.77769814222473,2.77770054285473
0,2.75158428113937,2.77808732608229,2.78071854446736,2.78096329052531,2.78098732087387,2.78098967895858
0,2.75527106070798,2.7813490989664,2.78393546048928,2.78417579431237,2.78419938393831,2.78420169827054
0,2.75889460178059,2.78453338520825,2.78707350665458,2.78730930751982,2.78733244454176,2.7873347139317
0,2.76245286894614,2.7876383115767,2.79013082763922,2.79036197671012,2.79038464943493,2.7903868727126
0,2.76594384966358,2.79066203841667,2.79310560253218,2.79333198292984,2.79335417985971,2.79335635587532
0,2.76936555572516,2.79360276047339,2.79599604559488,2.796217542462,2.79623925230087,2.79624137992398
0,2.77271602462703,2.79645870760531,2.7988004069086,2.79901690746623,2.79903811912547,2.79904019724685
0,2.77599332084496,2.79922814538652,2.80151697291084,2.80172836650803,2.8017490691114,2.801751096643
0,2.77919553701325,2.80190937559993,2.80414406682239,2.80435024497862,2.80437042786653,2.80437240374187
0,2.78232079500551,2.80450073662289,2.80668004896705,2.80688090540759,2.80690055814062,2.80690248131508
0,2.78536724691614,2.80700060370769,2.80912331698652,2.8093187476708,2.80933786003252,2.8093397294836
0,2.78833307594227,2.80940738915947,2.81147230595362,2.81166220909662,2.81168077109576,2.81168258582326
0,2.79121649716585,2.81171954241471,2.81372548838706,2.81390976447408,2.81392776634596,2.81392952537208
0,2.79401575823648,2.81393555002402,2.81588137417187,2.81605992596659,2.81607735817392,2.81607906054332
0,2.79672913995571,2.81605393554306,2.81793851038944,2.81811124293576,2.81812809616882,2.81812974094859
0,2.79935495676422,2.81807325933599,2.81989548106214,2.82006230167978,2.82007856685596,2.82008015313556
0,2.80189155713345,2.81999211829631,2.82175090681723,2.82191172509159,2.8219273933543,2.82192892024542
0,2.80433732386398,2.82180914548994,2.82350344447552,2.82365817224189,2.82367323495936,2.82367470159538
0,2.80669067429314,2.82352300972617,2.82515178657034,2.82530033789286,2.82531478665659,2.82531619219171
0,2.80895006041471,2.82513241506189,2.82669466080263,2.82683695194836,2.82685077856836,2.82685212217945
0,2.81111396891421,2.82663610024514,2.82813082943833,2.82826677884671,2.82827997535019,2.82828125623464
0,2.81318092112328,2.82803283810409,2.82945908865429,2.82958861690244,2.82960117552965,2.82960239290564
0,2.81514947289722,2.82932143488768,2.83067826783926,2.83080129760333,2.83081321080362,2.83081436390978
0,2.81701821442004,2.83050072956452,2.83178722885636,2.83190368486966,2.8319149452972,2.83191603339209
0,2.81878576994154,2.83156959308635,2.83278486527402,2.83289467428194,2.83290527479116,2.83290629715287
0,2.82045079745136,2.83252692762307,2.83367010157187,2.83377319228433,2.83378312592507,2.83378408185067
0,2.822011988295,2.83337166577578,2.83444189232852,2.8345381953702,2.83454745538266,2.83454834418772
0,2.82346806673727,2.83410276977462,2.83509922139805,2.83518866925688,2.83519724906635,2.83519807008442
0,2.82481778947854,2.83471923066818,2.8356411010818,2.83572362805617,2.83573152126768,2.83573227384973
0,2.82605994512942,2.83522006751111,2.83606657130233,2.83614211344745,2.83614931384028,2.83614999735416
0,2.82719335364975,2.83560432655639,2.83637469878598,2.83644319385974,2.83644969538191,2.83645030921182
0,2.82821686575765,2.83587108045891,2.83656457626056,2.83662596366948,2.83663176043223,2.83663230397813
0,2.82912936231459,2.83601942749645,2.8366353216744,2.83668954241989,2.83669462869219,2.83669510136931
0,2.82992975369242,2.83604849081436,2.83658607744276,2.83663307406831,2.83663744427145,2.83663784550973
0,2.83061697912835,2.8359574176997,2.83641600972754,2.83645572626714,2.83645937496946,2.83645970421304
0,2.83119000607371,2.83574537889059,2.83612430775584,2.83615668968401,2.83615961159577,2.83615986830247
0,2.83164782954247,2.83541156792622,2.83571018318264,2.83573517736647,2.83573736733488,2.8357375509758
0,2.83198947146525,2.83495520054242,2.83517286950248,2.8351904241561,2.83519187716069,2.83519198721967
0,2.83221398005436,2.83437551411782,2.83451162151503,2.83452168615675,2.8345223973049,2.83452243327816
0,2.83232042918561,2.8336717671749,2.83372571484852,2.8337282402611,2.83372820478394,2.83372816617966
0,2.83230791780205,2.83284323894003,2.83281444554524,2.83280938373943,2.83280859698805,2.83280848332604
0,2.83217556934482,2.83188922896624,2.83177712971235,2.83176443389419,2.8317628913362,2.83176270214759
0,2.83192253121606,2.83080905682197,2.83061310324137,2.83059272778325,2.8305904249998,2.83059015982673
0,2.8315479742785,2.82960206184873,2.82932172159868,2.8292936220147,2.82929055469781,2.82929021309323
0,2.83105109239616,2.82826760299015,2.82790235968965,2.82786649261525,2.82786265656563,2.82786223809311
0,2.83043110202021,2.82680505869431,2.8263544117979,2.82631073497475,2.82630612609938,2.82630563033297
0,2.82968724182382,2.82521382689116,2.82467729160117,2.82462576386516,2.82462037817686,2.82461980470101
0,2.82881877238948,2.82349332504585,2.82287043226457,2.82281101353958,2.82280484715622,2.82280419556571
0,2.8278249759518,2.82164299028903,2.82093328661178,2.82086593790833,2.82085898705245,2.82085825695242
0,2.82670515619863,2.81966227962394,2.81886532737394,2.81879001079287,2.81878227179184,2.81878146279786
0,2.82545863813288,2.81755067021028,2.81666604751596,2.81658272625699,2.81657419554379,2.81657330728194
0,2.82408476799692,2.81530765972416,2.81433496063907,2.81424359901447,2.81423427312891,2.81423330523595
0,2.82258291326131,2.81293276679281,2.81187160145838,2.81177216491166,2.81176204050209,2.81176099262569
0,2.82095246267898,2.81042553150277,2.80927552635343,2.80916798148295,2.80915705530851,2.80915592710752
0,2.8191928264056,2.80778551597918,2.80654631398962,2.80643062857714,2.80641889751048,2.80641768865521
0,2.81730343618667,2.80501230503403,2.80368356600767,2.80355970905166,2.80354717008218,2.80354588025477
0,2.81528374561119,2.80210550688039,2.8006869077781,2.80055484953174,2.80054149976923,2.80054012866408
0,2.81313323043157,2.79906475390938,2.79755598921733,2.79741570123093,2.79740153790975,2.79740008523392
0,2.81085138894884,2.79588970352638,2.79429048566129,2.79414194082907,2.7941269613127,2.79412542678648
0,2.80843774246215,2.7925800390424,2.79089009879268,2.79073327140365,2.79071747318967,2.79071585654705
0,2.80589183578071,2.78913547061643,2.78735455761712,2.78718942340977,2.78717280413529,2.78717110512456
0,2.80321323779634,2.78555573624411,2.78368361948351,2.78351015570414,2.78349271315151,2.78349093153587
0,2.80040154211425,2.78184060278781,2.7798770711435,2.77969525660789,2.77967698871079,2.77967512426898
0,2.7974563677393,2.77798986704317,2.77593472984468,2.77574454500274,2.7757254498526,2.77572350237959
0,2.79437735981472,2.7740033568364,2.77185644445206,2.7716578714552,2.77163794730789,2.77163591661555
0,2.79116419040997,2.76988093214713,2.76764209659196,2.76743511936288,2.76741436464561,2.76741225056346
0,2.78781655935389,2.76562248625081,2.76329160181257,2.76307620611702,2.76305461943548,2.76305242181141
0,2.7843341951095,2.76122794687478,2.758804910755,2.75858108427524,2.75855866442093,2.75855638312197
0,2.7807168556858,2.75669727736216,2.75418201032877,2.75394974273836,2.75392648869603,2.75392412360909
0,2.77696432958254,2.75203047783725,2.74942292488564,2.74918220792504,2.74915811888024,2.74915566991292
0,2.77307643676291,2.74722758636645,2.74452771738522,2.74427854493808,2.74425362028475,2.7442510873661
0,2.76905302964954,2.74228868010837,2.73949649054655,2.73923885871597,2.73921309806412,2.73921048114541
0,2.76489399413857,2.7372138764471,2.73432938797907,2.73406329516371,2.73403669834699,2.73403399740253
0,2.7605992506267,2.73200333410235,2.72902659528696,2.72875204225647,2.72872460933976,2.72872182436761
0,2.75616875504589,2.72665725421051,2.7235883411408,2.72330533111016,2.72327706239704,2.72327419341978
0,2.75160249990026,2.72117588137057,2.71801489831051,2.71772343701296,2.71769433305299,2.71769138011851
0,2.74690051529975,2.71555950464903,2.71230658465374,2.71200668041185,2.71197674200776,2.71197370518991
0,2.7420628699851,2.7098084585382,2.70646376405408,2.70615542784862,2.70612465606322,2.70612153546254
0,2.73708967233854,2.70392312386232,2.70048684730368,2.70017009283983,2.70013848900275,2.70013528474714
0,2.73198107137473,2.69790392862608,2.69437629292494,2.69405113669564,2.69401870240962,2.69401541465498
0,2.72673725770649,2.69175134880059,2.68813260792637,2.68779906927224,2.6877658064193,2.6877624353501
0,2.72135846448004,2.68546590904203,2.68175634848784,2.68141444965354,2.68138036040064,2.68137690623054
0,2.71584496827431,2.67904818333823,2.67524812057097,2.67489788675749,2.67486297356187,2.67485943653419
0,2.71019708995931,2.67249879557912,2.66860858045024,2.66825003986299,2.66821430547703,2.66821068586527
0,2.70441519550845,2.66581842004703,2.66183843516139,2.66147161905366,2.6614350665294,2.66143136463763
0,2.69849969676012,2.65900778182331,2.65493844286359,2.65456338557513,2.65452601826815,2.65452223443145
0,2.69245105212368,2.65206765710802,2.64790941311209,2.64752615210267,2.64748797367562,2.64748410826035
0,2.68626976722575,2.64499887344984,2.64075220703912,2.64036078291671,2.64032179734219,2.64031785074631
0,2.6799563954923,2.63780230988366,2.63346773744037,2.63306819398377,2.63302840554677,2.63302437820002
0,2.67351153866287,2.63047889697391,2.62605696876534,2.62564935294119,2.62560876624085,2.62560465860495
0,2.66693584723316,2.62302961676169,2.61852091701021,2.618105278984,2.61806389893488,2.61805971150362
0,2.66023002082275,2.61545550261475,2.61086064951186,2.61043704265301,2.61039487448573,2.61039060778498
0,2.65339480846476,2.60775763897913,2.60307728464264,2.6026457655235,2.60260281478475,2.60259846937248
0,2.64643100881495,2.59993716103219,2.5951719914057,2.59473261979427,2.59468889234624,2.59468446881241
0,2.63933947027765,2.59199525423701,2.58714598893082,2.58669882777733,2.58665432979647,2.5866498287629
0,2.63212109104674,2.58393315379828,2.57900054587164,2.57854566128875,2.57850039926399,2.57849582138413
0,2.62477681905978,2.57575214402082,2.57073697970507,2.57027444094192,2.57022842167215,2.57022376763081
0,2.61730765186419,2.56745355757158,2.56235665593447,2.56188653534438,2.5618397659354,2.56183503644844
0,2.6097146363943,2.55903877464696,2.55386098719835,2.55338336020035,2.55333584806116,2.55333104387504
0,2.6019988686589,2.55050922204714,2.5452514322867,2.54476637732099,2.54471813015946,2.54471325205084
0,2.59416149333901,2.54186637216,2.5365294950677,2.53603709354503,2.535988119363,2.53598316813817
0,2.58620370329593,2.53311174185723,2.52769672332756,2.52719705957277,2.52714736666054,2.52714234315487
0,2.57812673899026,2.52424689130556,2.51875470752691,2.51824786871667,2.5181974656469,2.51819237072419
0,2.56993188781273,2.51527342269676,2.50970507947716,2.50919115557221,2.50914005119328,2.50913488574506
0,2.56162048332791,2.50619297889977,2.50054951094087,2.50002859461286,2.4999767980417,2.49997156298651
0,2.5531939044328,2.49700724203923,2.49128971216029,2.49076189871343,2.49070941932783,2.4907041156104
0,2.54465357443175,2.48771793200447,2.48192743031843,2.48139281760627,2.48133966503666,2.48133429362708
0,2.5360009600304,2.47832680489358,2.47246444793745,2.47192313627497,2.47186932039578,2.47186388228859
0,2.52723757025098,2.46883565139731,2.46290258121923,2.46235467329055,2.46230020421108,2.46229470042436
0,2.5183649552719,2.45924629512759,2.45324367833322,2.45268927909523,2.45263416715016,2.45262859872452
0,2.5093847051949,2.44956059089609,2.44348961765695,2.44292883423904,2.4428730899785,2.44286745797611
0,2.50029844874317,2.43978042294783,2.43364230597442,2.43307524757481,2.43301888175415,2.43301318725768
0,2.4911078518941,2.42990770315543,2.4237036766381,2.42313045441703,2.42307347798624,2.42306772209773
0,2.48181461645061,2.41994436917952,2.41367568770014,2.41309641467014,2.41303883876297,2.4130330226028
0,2.47242047855541,2.40989238260088,2.40356032001841,2.40297511093219,2.40291694685503,2.40291107156076
0,2.4629272071522,2.39975372702998,2.39335957534319,2.39276854657933,2.39270980579992,2.39270387252515
0,2.45333660239876,2.38953040619975,2.38307547439032,2.38247874383724,2.38241943797313,2.38241344788632
0,2.44365049403626,2.37922444204707,2.3727100549064,2.37210774184489,2.37204788265179,2.37204183693509
0,2.43387073971986,2.36883787278891,2.36226536973196,2.36165759471671,2.36159719407671,2.36159109392477
0,2.42399922331541,2.35837275099857,2.35174348486812,2.35113036960848,2.35106943951822,2.35106328613703
0,2.41403785316737,2.34783114168771,2.34114647755231,2.34052814479281,2.34046669735162,2.34046049195724
0,2.4039885603429,2.33721512039958,2.33047643434859,2.32985300774945,2.32979105514745,2.3297847989649
0,2.39385329685738,2.32652677131887,2.31973544925785,2.31910705327588,2.31904460778216,2.31903830204417
0,2.38363403388644,2.31576818540329,2.30892562185302,2.30829238162329,2.3082294555741,2.30822310151998
0,2.37333275996964,2.30494145854208,2.29804905544437,2.29741109666289,2.29734770245002,2.29734130132445
0,2.36295147921089,2.29404868974622,2.28710785527967,2.2864653040875,2.28640145414669,2.28639500719861
0,2.35249220948076,2.28309197937492,2.27610412678366,2.27545710965276,2.27539281645236,2.27538632493379
0,2.34195698062548,2.27207342740314,2.2650399738414,2.26438861746246,2.26432389349231,2.26431735865726
0,2.33134783268777,2.26099513173392,2.25391749712944,2.2532619283021,2.2531967860625,2.25319020916591
0,2.32066681414402,2.24985918655989,2.24273879249868,2.24207913802426,2.24201359001536,2.24200697231198
0,2.30991598016266,2.23866768077732,2.23150594941246,2.23084233598964,2.230776394701,2.23076973744442
0,2.29909739088804,2.22742269645622,2.22022104944314,2.21955360356671,2.21948728146723,2.21948058590884
0,2.2882131097543,2.21612630736973,2.20888616483016,2.20821501269312,2.20814832222131,2.20814158960934
0,2.27726520183319,2.20478057758535,2.1975033571022,2.19682862450142,2.19676157805594,2.19675480963455
0,2.26625573221991,2.19338756012068,2.18607467576569,2.18539648801135,2.185329097942,2.18532229495039
0,2.25518676446048,2.18194929566579,2.17460215706182,2.17392063889072,2.17385291748984,2.17384608116138
0,2.24406035902438,2.17046781137406,2.1630878227936,2.16240309828662,2.16233505778081,2.16232818934226
0,2.23287857182535,2.15894511972301,2.15153367922438,2.15084587172811,2.15077752427042,2.15077062494114
0,2.22164345279359,2.1473832174463,2.13994171604872,2.13925094810142,2.13918230576403,2.13917537675527
0,2.21035704450187,2.13578408453781,2.12831390543646,2.12762029869853,2.12755137346572,2.12754441597996
0,2.19902138084812,2.12414968332825,2.11665220115021,2.11595587633903,2.11588668010077,2.11587969533105
0,2.18763848579647,2.11248195763456,2.10495853773625,2.10425961456565,2.10419015911154,2.10418314824093
0,2.1762103721788,2.10078283198203,2.09323482978861,2.09253342691296,2.09246372392665,2.09245668812766
0,2.16473904055809,2.08905421089851,2.08148297128573,2.08077920624853,2.08070926730262,2.08070220773674
0,2.15322647815512,2.07729797828025,2.06970483499865,2.06899882418574,2.06892866073711,2.06892157855435
0,2.14167465783933,2.0655159968281,2.05790227196957,2.05719413056691,2.05712375395255,2.05711665029103
0,2.13008553718448,2.05371010755279,2.0460771110593,2.04536695301524,2.04529637444847,2.04528925043411
0,2.11846105758964,2.04188212934776,2.03423115856171,2.03351909655375,2.03344832712092,2.03344118386708
0,2.1068031434655,2.03003385862758,2.02236619788329,2.02165234328903,2.02158139394669,2.02157423255391
0,2.0951137014858,2.0181670690297,2.01048398928522,2.00976845215775,2.00969733373017,2.00969015528597
0,2.08339461990345,2.00628351117756,1.99858626968579,1.99786915873305,1.99779788191021,1.99779068748889
0,2.0716477679306,1.99438491250184,1.98667475252007,1.98595617508826,1.98588475042426,1.98587754108673
0,2.0598749951816,1.9824729771176,1.97475112765408,1.97403118971492,1.97395962762668,1.9739524044204
0,2.04807813117758,1.97054938575404,1.96281706135023,1.96209586749183,1.96202417825825,1.96201694221712
0,2.03625898491122,1.9586157957336,1.95087419628076,1.95015184970198,1.95008004346344,1.95007279560778
0,2.02441934446984,1.94667384099733,1.93892415158566,1.9382007540938,1.93812884085194,1.93812158218849
0,2.01256097671493,1.93472513217288,1.92696852297156,1.92624417498311,1.92617216460097,1.92616489612289
0,2.00068562701589,1.92277125668145,1.91500888284786,1.91428368339209,1.91421158559452,1.91420430828148
0,1.98879501903556,1.91081377888019,1.90304678049622,1.90232082722151,1.90224865159587,1.90224136641409
0,1.97689085456511,1.8988542402362,1.89108374226982,1.89035713145231,1.89028488744937,1.89027759535176
0,1.96497481340545,1.88689415952812,1.87912127181815,1.87839409837263,1.87832179530775,1.87831449723398
0,1.95304855329233,1.87493503307177,1.8671608503336,1.86643320782635,1.86636085488081,1.86635355175752
0,1.94111370986207,1.86297833496558,1.85520393681594,1.85447591747924,1.85440352370177,1.85439621644267
0,1.92917189665487,1.85102551735217,1.84325196835053,1.84252366309867,1.8424512374071,1.84244392691316
0,1.91722470515247,1.83907801069213,1.83130636039666,1.83057785884307,1.83050541002615,1.83049809718581
0,1.90527370484675,1.82713722404593,1.81936850708181,1.81863989755728,1.81856743427655,1.81856011996585
0,1.89332044333603,1.81520454536063,1.80743978149844,1.80671115106987,1.80663868186166,1.80663136694448
0,1.88136644644561,1.80328134175712,1.79552153599913,1.79479297048896,1.79472050376636,1.79471318909461
0,1.86941321836897,1.79136895981473,1.78361510248696,1.78288668649261,1.78281423054754,1.78280691696135
0,1.85746224182649,1.77946872584936,1.77172179269718,1.77099360961075,1.77092117261587,1.77091386094381
0,1.84551497823776,1.76758194618189,1.75984289846712,1.75911503049519,1.75904262050539,1.75903531156467
0,1.83357286790462,1.75570990739353,1.74797969199098,1.74725222017206,1.74717984512783,1.74717253972442
0,1.82163733020099,1.74385387656505,1.73613342605653,1.73540643028028,1.73533409800847,1.73532679693739
0,1.80970976376651,1.73201510149691,1.7243053342607,1.72357889328479,1.72350661150086,1.72349931554627
0,1.79779154670062,1.72019481090748,1.71249663120157,1.71177082266783,1.71169859897755,1.71169130891294
0,1.78588403675385,1.70839421460686,1.70070851264409,1.69998341309337,1.69991125499441,1.69990397158275
0,1.77398857151328,1.69661450364383,1.68894215565734,1.68821784054293,1.68814575542633,1.68813847942017
0,1.76210646857921,1.6848568504238,1.67719871872118,1.67647526242063,1.67640325757206,1.67639598971368
0,1.75023902573025,1.67312240879577,1.66547934180057,1.66475681762574,1.6646849002266,1.6646776412481
0,1.73838752107399,1.66141231410661,1.65378514638581,1.65306362659094,1.65299180371934,1.65298455434267
0,1.72655321318083,1.64972768322114,1.64211723549732,1.64139679128523,1.6413250699166,1.64131783085368
0,1.7147373411986,1.63806961450671,1.63047669365398,1.62975739517996,1.62968578218763,1.62967855414034
0,1.70294112494567,1.62643918778128,1.61886458680385,1.61814650317743,1.61807500533292,1.61806778899311
0,1.69116576498054,1.61483746422427,1.60728196221697,1.60656516150136,1.60649378547433,1.6064865815238
0,1.67941244264615,1.6032654862494,1.59572984833941,1.5950143975485,1.59494314990666,1.59493595901715
0,1.6676823200872,1.59172427733962,1.5842092546088,1.5834952197018,1.58342410691043,1.58341692974352
0,1.65597654023901,1.5802148418436,1.57272117123114,1.57200861710472,1.57193764552596,1.57193048273298
0,1.64429622678685,1.56873816473438,1.56126656891928,1.56055555939726,1.56048473528921,1.56047758751117
0,1.6326424840944,1.55729521133022,1.54984639859372,1.54913699641423,1.54906632592975,1.54905919379713
0,1.62101639710091,1.54588692697862,1.53846159104631,1.53775385784649,1.53768334703178,1.53767623116442
0,1.60941903118619,1.5345142367041,1.52711305656804,1.52640705286633,1.52633670765923,1.5263296086661
0,1.5978514320032,1.52317804482102,1.51580168454205,1.51509746971802,1.51502729594609,1.5150202144251
0,1.58631462527787,1.51187923451264,1.50452834300432,1.50382597527513,1.50375597865346,1.50374891519122
0,1.57480961657659,1.50061866737799,1.4932938781674,1.49259341456618,1.49252360069507,1.49251655586659
0,1.56333739104116,1.48939718294813,1.48209911392589,1.48140061027057,1.4813309846328,1.48132395900127
0,1.551898913092,1.47821559817383,1.47094485131923,1.47024836218656,1.47017893014465,1.47017192426107
0,1.5404951261002,1.4670747068866,1.45983186798029,1.4591374466738,1.45906821346694,1.45906122786984
0,1.52912666149001,1.45597527923543,1.44876091755554,1.44806861607256,1.44799958681335,1.44799262202842
0,1.51779499985299,1.4449180611014,1.43773272910513,1.43704259810206,1.43697377777316,1.4369668343129
0,1.5065005493387,1.43390377349288,1.42674800648475,1.4260600952408,1.42599148869131,1.42598456705463
0,1.49524434475734,1.42293311192381,1.41580742771192,1.41512178409132,1.41505339603307,1.41504649670496
0,1.48402722518026,1.41200674577792,1.40491164431954,1.40422831473243,1.40416014973617,1.40415327318722
0,1.47284999922819,1.40112531766154,1.39406128069946,1.39338031006179,1.39331237255313,1.39330551923916
0,1.46171345383337,1.39028944274821,1.38325693343941,1.38257836513171,1.38251065938713,1.38250382974875
0,1.45061835127621,1.37949970811778,1.37249917065592,1.37182304648146,1.37175557662409,1.37174877108628
0,1.43956542706876,1.36875667209328,1.3617885313267,1.36111489146902,1.36104766146447,1.36104088043613
0,1.42855538938409,1.3580608635785,1.35112552462546,1.35045440760544,1.35038742125751,1.35038066513104
0,1.4175889190409,1.34741278139955,1.3405106292622,1.33984207189506,1.33977533284146,1.33976860199228
0,1.40666666948343,1.33681289365323,1.32994429283243,1.32927833018461,1.32921184189267,1.32920513667882
0,1.39578926665968,1.32626163706576,1.31942693117812,1.31876359652444,1.31869736228683,1.31869068304852
0,1.38495730879864,1.31575941636458,1.30895892776378,1.30829825254493,1.30823227547541,1.30822562253457
0,1.37417136606387,1.30530660366646,1.2985406330705,1.29788264685116,1.29781692988039,1.29781030354025
0,1.3634319800608,1.29490353788497,1.28817236401121,1.2875170944389,1.28745164031033,1.28744504085503
0,1.35273966320231,1.28455052416019,1.27785440336982,1.27720187613482,1.27713668740066,1.27713011509479
0,1.34209489796423,1.2742478333136,1.26758699926744,1.26693723806379,1.26687231708112,1.26686577216937
0,1.33149813607826,1.26399570133092,1.25737036465816,1.25672339114609,1.25665874007307,1.25665222277982
0,1.32094979771414,1.25379432887565,1.24720467685719,1.24656051062713,1.24649613141935,1.24648964194832
0,1.31045027069874,1.24364388083583,1.23709007710403,1.23644873564223,1.2363846300493,1.2363781685832
0,1.2999999098085,1.23354448590657,1.22702667016278,1.22638816881896,1.2263243383812,1.22631790508141
0,1.28959903615713,1.22349623621069,1.21701452396225,1.21637887591925,1.21631532196463,1.21630891697088
0,1.27924793668511,1.21349918695958,1.20705366927766,1.20642088552336,1.20635760916466,1.20635123259474
0,1.26894686374363,1.20355335615646,1.19714409945624,1.19651418875778,1.19645119088998,1.19644484283952
0,1.2586960347559,1.19365872434388,1.18728577018825,1.18665873906892,1.18659602036679,1.18658970090898
0,1.24849563193361,1.18381523439715,1.17747859932536,1.17685445204393,1.17679201295998,1.1767857221454
0,1.2383458020261,1.17402279136536,1.16772246674759,1.16710120528059,1.16703904604319,1.16703278389961
0,1.22824665608339,1.16428126236125,1.15801721428029,1.15739883830709,1.15733695891893,1.1573307254512
0,1.21819826922119,1.15459047650127,1.14836264566224,1.14774715255311,1.14768555278998,1.14767934797985
0,1.20820068038345,1.14495022489673,1.13875852656567,1.13814591137293,1.13808459078272,1.13807841458884
0,1.19825389210577,1.13536026069691,1.12920458466911,1.1285948401214,1.12853379802354,1.12852765038129
0,1.18835787028905,1.12582029918477,1.11970050978342,1.11909362628323,1.11903286176826,1.11902674258985
0,1.17851254399632,1.11633001792572,1.1102459540314,1.10964191965582,1.10958143158553,1.10957534075992
0,1.16871780528736,1.10688905696964,1.10084053208124,1.10023933258607,1.10017911959371,1.10017305698672
0,1.158973509104,1.09749701910622,1.0914838214335,1.09088544026062,1.09082550075167,1.09081946620601
0,1.14927947321657,1.08815347017353,1.08217536276159,1.08157978104978,1.0815201132029,1.08151410653832
0,1.13963547823769,1.07885793941945,1.07291466030522,1.07232185690429,1.07226245867267,1.07225647968607
0,1.13004126770519,1.0696099199154,1.06370118231617,1.06311113380444,1.06305200291746,1.06304605138312
0,1.12049654823231,1.06040886902176,1.05453436155564,1.05394704226074,1.05388817622601,1.05388225189574
0,1.11100098972034,1.051254208904,1.04541359584203,1.04482897786508,1.04477037397074,1.04476447657419
0,1.10155422562738,1.04214532709851,1.03633824864825,1.03575630189118,1.03569795720858,1.03569208645348
0,1.09215585328637,1.03308157712698,1.0273076497469,1.02672834194308,1.02667025332975,1.02666440890223
0,1.0828054342666,1.02406227915767,1.01832109590209,1.01774439265003,1.01768655675299,1.01768073831791
0,1.07350249477448,1.01508672071239,1.00937785160607,1.00880371640623,1.00874612966555,1.00874033686693
0,1.06424652609094,1.00615415741714,1.00047714985902,0.999905544153534,0.9998482028063,0.999842435267642
0,1.05503698504534,0.997263813794819,0.991618192989956,0.991049076205259,0.990991976289692,0.990986233614465
0,1.04587329452673,0.988414884097959,0.982800153516637,0.982233483108894,0.982176620468845,0.982170902240945
0,1.03675484403452,0.979606533179253,0.974022175042526,0.973457906545674,0.973401276835353,0.973395582619561
0,1.02768099027096,0.970837897397899,0.965283373188269,0.964721460264598,0.964665058953549,0.964659388296053
0,1.01865105777714,0.962108085559266,0.956582836555435,0.956023231048556,0.95596705342688,0.955961405855824
0,1.00966433961375,0.953416179885563,0.947919627719955,0.94736227971005,0.94730632089388,0.947300695919895
0,1.00072009808651,0.944761237014989,0.939292784252836,0.938737642114012,0.938681897051143,0.938676294167945
0,0.99181756551478,0.936142289026833,0.930701319765392,0.930148330224986,0.930092793700754,0.930087212385727
0,0.982955945041212,0.92755834448985,0.922144224976392,0.921593333176075,0.921537999819412,0.921532439534217
0,0.974134411478897,0.919008389531327,0.913620468798391,0.91307161835695,0.913016482646548,0.913010942837788
0,0.965352112192453,0.910491388924046,0.905128999440502,0.904582132518052,0.904527188788775,0.904521668888586
0,0.956608168009045,0.902006287188455,0.896668745524835,0.896123802888366,0.896069045337702,0.89606354476445
0,0.947901674155594,0.893552009707295,0.888238617213806,0.887695538303863,0.887640960998544,0.887635479157479
0,0.939231701218842,0.885127463849913,0.879837507345585,0.879296230343903,0.879241827226612,0.879236363510535
0,0.9305972961254,0.876731540103546,0.871464292574867,0.870924754472815,0.870870519368958,0.870865073158919
0,0.921997483139388,0.868363113208783,0.863117834516269,0.862579971183893,0.862525897808452,0.862520468474439
0,0.913431264875826,0.860021043296605,0.854796980887653,0.854260727143158,0.85420680910758,0.8542013960092
0,0.904897623327987,0.851704177024234,0.846500566650668,0.84596585633018,0.845912087149308,0.845906689636482
0,0.896395520907304,0.843411348707273,0.838227415145956,0.837694181173395,0.837640554272389,0.837635171686066
0,0.887923901494108,0.835141381445522,0.829976339220528,0.829444513677386,0.829391022398664,0.829385654071487
0,0.879481691497477,0.826893088240037,0.82174614234473,0.821215656539642,0.821162294149762,0.821156939406792
0,0.871067800922133,0.81866527309899,0.813535619716559,0.81300640425444,0.812953163951003,0.812947822110379
0,0.86268112444006,0.810456732130056,0.805343559350969,0.80481554420166,0.804762419120083,0.804757089493712
0,0.854320542464338,0.802266254617093,0.797168743152005,0.796641857718154,0.796588840938448,0.796583522832671
0,0.845984922222385,0.79409262407895,0.789009947965728,0.788484121149844,0.788431205703262,0.788425898419532
0,0.837673118825919,0.785934619308523,0.780865946611917,0.780341106882453,0.780288285758038,0.780282988593564
0,0.829383976334827,0.777791015390025,0.772735508892759,0.77221158434905,0.772158850500114,0.772153562748501
0,0.821116305984695,0.769660584692819,0.764617402576855,0.764094321012811,0.764041667363241,0.764036388315113
0,0.812868966891438,0.761542097840121,0.756510394356876,0.755988083323298,0.755935502773755,0.755930231717384
0,0.804640764908383,0.753434324651116,0.748413250779524,0.747891637644949,0.747839123078907,0.747833859300803
0,0.796430510323835,0.745336035055062,0.740324739146465,0.73980375115642,0.739751295446067,0.739746038231553
0,0.788237007750638,0.737245999976215,0.732243628385091,0.73172319271969,0.731670788731622,0.731665537365418
0,0.780059056748222,0.729162992188508,0.72416868988814,0.723648733717875,0.72359637431865,0.723591128085405
0,0.771895452758811,0.72108578713899,0.716098698321253,0.715579148860996,0.71552682692249,0.715521585107311
0,0.763744988120022,0.713013163739293,0.708032432397871,0.707513216958901,0.707460925363486,0.707455687252463
0,0.755606453021273,0.704943905124474,0.699968675620799,0.699449721660938,0.699397453306437,0.6993922181871
0,0.747478636416234,0.696876799378776,0.69190621699015,0.691387452161824,0.691335199966277,0.691329967128107
0,0.739360326908783,0.688810640227945,0.683843851677347,0.683325203873603,0.683272960779857,0.683267729514692
0,0.731250313612382,0.680744227697851,0.675780381665069,0.675261779063536,0.675209538043573,0.675204307646065
0,0.723147386977139,0.672676368739533,0.667714616353276,0.667195987457968,0.667143741517058,0.667138511285059
0,0.71505033958174,0.664605877820597,0.659645373131337,0.659126646812391,0.659074388993015,0.659069158227978
0,0.706957966889376,0.656531577483297,0.651571477916765,0.651052583448035,0.651000306833607,0.650995074840928
0,0.698869067968737,0.648452298869656,0.643491765660868,0.642972632755396,0.642920330473769,0.642915096563156
0,0.690782446181327,0.640366882214099,0.635405080822,0.634885639665402,0.634833304892156,0.634828068377927
0,0.682696909837161,0.632274177304294,0.627310277807047,0.626790459088798,0.626738085050345,0.626732845251747
0,0.674611272820699,0.624173043910896,0.619206221382031,0.618685956324793,0.61863353630123,0.618628292542694
0,0.666524355188865,0.616062352187052,0.611091787052804,0.610571007439636,0.610518534767455,0.610513286378876
0,0.658434983742401,0.607940983038779,0.60296586141677,0.602444499616485,0.602391967691034,0.60238671400801
0,0.650341992571348,0.599807828467066,0.594827342486935,0.594305331477514,0.594252733755305,0.594247474119353
0,0.64224422357491,0.591661791883114,0.586675139989394,0.58615241337958,0.586099743380388,0.58609447713915
0,0.634140526955461,0.583501788397819,0.578508175635696,0.577984667684826,0.577931918993619,0.577926645501053
0,0.626029761686343,0.575326745086904,0.570325383371393,0.569801029007542,0.569748195276254,0.569742913892793
0,0.617910795952889,0.567135601233148,0.562125709602323,0.561600444438846,0.561547519387964,0.561542229480686
0,0.609782507566352,0.558927308547104,0.553908113400127,0.553381873750683,0.553328851170698,0.553323552113455
0,0.601643784350725,0.550700831367971,0.545671566688593,0.545144289580724,0.545091163333437,0.545085854506978
0,0.593493524502764,0.542455146846048,0.537415054412427,0.53688667759983,0.536833441619505,0.536828122411605
0,0.585330636926035,0.534189245108583,0.529137574690167,0.528608036663718,0.528554684958137,0.528549354763671
0,0.577154041540268,0.525902129410489,0.520838138952907,0.520307378950532,0.520253905601908,0.520248563822979
0,0.568962669567554,0.517592816271734,0.512515772070435,0.511983730086008,0.511930129251825,0.511924775297804
0,0.560755463797216,0.509260335603005,0.504169512466735,0.503636129257968,0.503582395171698,0.503577028459326
0,0.552531378831377,0.500903730821418,0.49579841222625,0.495263629321846,0.495209756293588,0.495204376247019
0,0.544289381313129,0.492522058957861,0.487401537192844,0.486865296898897,0.486811279315967,0.486805885366847
0,0.536028450139273,0.484114390757746,0.478977967063071,0.478440212468883,0.478386044796311,0.478380636383812
0,0.527747576659288,0.475679810776728,0.470526795475335,0.469987470458712,0.469933147239719,0.469927723810583
0,0.51944576486221,0.46721741747308,0.462047130096636,0.461506179328842,0.461451695185233,0.461446256193853
0,0.51112203155271,0.458726323298227,0.453538092708458,0.452995461658854,0.452940811291443,0.452935356199856
0,0.502775406517744,0.450205654787098,0.444998819293298,0.444454454233809,0.444399632422771,0.444394160700722
0,0.494404932684788,0.441654552649607,0.436428460123304,0.43588230813282,0.435827309738055,0.435821820863059
0,0.486009666272982,0.433072171864822,0.427826179852471,0.427278188821241,0.42722300878277,0.427217502240111
0,0.477588676938083,0.424457681779153,0.419191157613614,0.41864127624782,0.418585909586111,0.418580384868922
0,0.469141047912599,0.41581026620973,0.410522587121504,0.409970764947948,0.409915206764363,0.409909663373655
0,0.46066587614223,0.407129123554385,0.401819676783241,0.401265864154401,0.401210109631585,0.401204547076292
0,0.452162272419958,0.39841346690909,0.393081649816933,0.392525797916365,0.392469842318736,0.392464260115772
0,0.443629361519215,0.389662524194101,0.384307744379772,0.383749805227973,0.383693643902197,0.383688041576542
0,0.43506628232741,0.380875538289682,0.3754972137063,0.374937140167054,0.374880768542643,0.374875145627372
0,0.426472187981354,0.372051767182127,0.366649326257644,0.366087072045022,0.366030485634936,0.366024841671301
0,0.417846246005753,0.363190484121018,0.357763365882547,0.357198885568507,0.357142079969822,0.357136414507329
0,0.409187638456221,0.354290977788188,0.348838631990555,0.348271881013264,0.348214851907949,0.348209164504462
0,0.400495562067777,0.345352552479003,0.339874439738073,0.339305374410972,0.339248117566713,0.33924240778852
0,0.391769228409952,0.336374528296344,0.330870120227449,0.3302986977491,0.330241209020201,0.330235476442147
0,0.383007864049398,0.327356241357641,0.321825020719472,0.321251199184244,0.321193474512633,0.321187718718196
0,0.374210710720597,0.318297044015089,0.312738504859346,0.312162243268959,0.312104278685242,0.312098499266681
0,0.365377025505479,0.309196305089242,0.30360995291624,0.30303121119213,0.302973002816787,0.302967199375256
0,0.356506081022265,0.30005341011587,0.294438762036253,0.293857501032892,0.293799045077526,0.293793217223201
0,0.347597165624046,0.290867761605976,0.285224346508702,0.284640528027748,0.284581820796413,0.28457596814868
0,0.338649583607412,0.28163877931883,0.275966138045347,0.275379724850725,0.275320762741372,0.275314884928946
0,0.329662655431259,0.272365900547506,0.266663586072225,0.266074541906054,0.266015321412058,0.266009418073158
0,0.32063571794612,0.263048580416689,0.257316158033513,0.256724447632933,0.256664965344719,0.256659036127236
0,0.311568124633947,0.253686292191997,0.247923339706934,0.24732892882175,0.247269181428481,0.247263225990183
0,0.302459245858571,0.244278527600403,0.238484635529888,0.237887490941055,0.237827475232403,0.2378214932411
0,0.293308469126652,0.234824797160821,0.228999568935591,0.228399658474459,0.228339371342498,0.228333362476266
0,0.28411519935906,0.225324630524174,0.219467682698341,0.218864975266669,0.218804413707806,0.218798377655162
0,0.274878859172477,0.215777576822014,0.209888539286927,0.209283004877584,0.209222165994558,0.209216102454704
0,0.265598889170997,0.206183205022644,0.200261721225186,0.199653330943479,0.199592211947471,0.199586120630497
0,0.256274748247029,0.196541104293808,0.190586831458576,0.189975557544209,0.189914155756939,0.189908036384064
0,0.246905913891284,0.186850884370707,0.180863493725603,0.180249309575109,0.180187622431081,0.180181474734862
0,0.237491882511172,0.177112175928238,0.17109135293287,0.17047423312255,0.170412258171257,0.170406081895852
0,0.228032169756706,0.167324630956181,0.161270075532473,0.160649995841698,0.16058773074994,0.160581525651324
0,0.218526310853347,0.15748792313604,0.151399349900451,0.150776287335284,0.150713729889469,0.150707495735681
0,0.208973860940783,0.147601748218226,0.141478886714786,0.140852819531851,0.140789967640346,0.140783704211754
0,0.199374395416742,0.137665824398202,0.131508419331797,0.130879327062266,0.130816178757763,0.130809885847292
0,0.189727510284857,0.12767989269017,0.121487704159206,0.12085556763289,0.120792121074794,0.120785798488169
0,0.180032822505446,0.117643717296914,0.111416521024703,0.110781322394108,0.110717575870889,0.110711223426898
0,0.170289970348246,0.107557085974341,0.10129467353833,0.10065639630262,0.100592348234191,0.100585965764916
0,0.160498613745817,0.0974198103892618,0.091121989447373,0.0904806184761339,0.0904162674162128,0.0904098547672857
0,0.150658447882559,0.0872317264691848,0.0808983209822861,0.0802538425389594,0.0801891871773789,0.0801827442082075
0,0.140769157226088,0.0769926947457151,0.0706235451920391,0.0699759469570419,0.0699109861220569,0.0699045127060656
0,0.130830475207003,0.0667026006721216,0.0602975642676958,0.0596468353610299,0.0595815680215344,0.0595750640464175
0,0.120842152030701,0.0563613549543152,0.0499203058526158,0.0492664368559057,0.0492008621236658,0.0491943274915614
0,0.110803960918811,0.0459688938433892,0.0462985798315033,0.0464577709122107,0.0464736783179637,0.0464752710801854
0,0.100715698964386,0.0471415871468803,0.0487432373444998,0.0489020273417459,0.0489178956472097,0.0489194844228387
0,0.0905771874701893,0.049583661318875,0.0511802198477108,0.0513386001865358,0.0513544285451113,0.051356013248001
0,0.0803882721870857,0.0520180318643856,0.0536094074779696,0.0537673698279671,0.0537831574164967,0.0537847379630914
0,0.0701488235760278,0.0544445802648451,0.0560306845950156,0.0561882208725785,0.0562039668924333,0.0562055432016491
0,0.0598587370798281,0.0568631922290285,0.0584439398155848,0.0586010421869689,0.0586167458641762,0.0586183178571607
0,0.0495179333841262,0.0592737577262367,0.0608490660455749,0.0610057269289007,0.0610213875139182,0.0610229551141462
0,0.0458181072917991,0.0616761710175518,0.063245960508295,0.0634021725758909,0.0634177893441735,0.0634193524779578
0,0.0482656723326236,0.0640703306833373,0.0656345247716536,0.0657902809514854,0.0658058532036619,0.0658074117999053
0,0.0507056353270152,0.0664561396497628,0.0680146647712822,0.0681699582496407,0.0681854853114661,0.0681870393013356
0,0.0531379253169347,0.0688335052115475,0.070386290832043,0.0705411150549893,0.0705565962779172,0.0705581455951421
0,0.0555624659188332,0.0717202807760104,0.0785968867364376,0.0792886128677723,0.0793578909483216,0.0793647955569287
0,0.0579791705035385,0.0827226630705521,0.0896352982658929,0.0903301454508164,0.090399728625715,0.0904066637598733
0,0.0603879402897585,0.0937746600353207,0.100723196761713,0.101421152160447,0.101491039138254,0.101498004674888
0,0.0627886652041266,0.104875956677834,0.111860248447901,0.112561297552604,0.112631486878238,0.112638482677721
0,0.0651812269693559,0.116026210384386,0.123046091916808,0.123750218549227,0.123820708603729,0.123827734509813
0,0.0675655036203807,0.127225050986038,0.134280338211844,0.134987524522661,0.135058313523082,0.135065369362933
0,0.0699413745553608,0.138472080853138,0.145562570938908,0.146272797408863,0.146343883408342,0.146350968992518
0,0.078521071559453,0.149766875018398,0.156892346406685,0.157605591849377,0.157676972737417,0.157684087859919
0,0.0895165313305378,0.161108981328642,0.16826919379569,0.168985435362198,0.16905710886505,0.169064253303383
0,0.10056105308435,0.172497920625076,0.179692615355927,0.180411828541224,0.180483792222519,0.18049096573771
0,0.111654316061085,0.183933186952012,0.191162086633139,0.191884245284198,0.191956496545736,0.191963698882449
0,0.122795972397748,0.195414247793741,0.202677056723071,0.203402133048853,0.203474669131526,0.203481900018168
0,0.133985647220808,0.206940544339235,0.214236948553596,0.214964913136731,0.215037731121678,0.2150449902705
0,0.145222938763312,0.218511491774278,0.225841159194125,0.226571981004353,0.226645077814276,0.226652364921506
0,0.156507418506457,0.230126479600486,0.237489060191704,0.238222706601078,0.238296079001678,0.238303393747695
0,0.167838631345643,0.241784871980649,0.249179997933254,0.249916434733026,0.249990079334696,0.24999742138417
0,0.179216095781477,0.25348600810972,0.260913294033166,0.261652485452351,0.261726398711962,0.261733767714077
0,0.190639304136042,0.265229202610678,0.272688245745526,0.27343015447108,0.273504332693977,0.273511728282608
0,0.202107722794972,0.277013745954493,0.284504126399968,0.285248713598615,0.285323152940738,0.285330574734666
0,0.213620792475407,0.288838904903302,0.296360185860408,0.297107411202001,0.297182107672184,0.297189555275355
0,0.225177928520047,0.30070392297579,0.308255651005556,0.309005472687894,0.309080422150299,0.30908789515206
0,0.236778521216988,0.312608020933828,0.32018972623016,0.320942101005298,0.321017299182018,0.321024797157374
0,0.248421936144769,0.324550397289312,0.332161593965908,0.332916477167833,0.332991919641612,0.332999442151505
0,0.260107243800031,0.336530228830023,0.344170415220822,0.344927760794491,0.345003443011547,0.345010989603167
0,0.271834302472401,0.348546671163396,0.356215330135978,0.356975090667543,0.357051007940611,0.35705857814767
0,0.283602001975821,0.360598859277001,0.368295458558288,0.369057585306575,0.369133732817951,0.36914132616102
0,0.295409746479267,0.372685908114528,0.38040990062804,0.38117434355712,0.381250716361912,0.381258332348733
0,0.307256787187987,0.384806913165869,0.392557737380058,0.393324445192866,0.393401038222298,0.393408676348123
0,0.319142349968643,0.396960953728439,0.404738031356971,0.405506951529869,0.405583759594691,0.405591419342639
0,0.331065639508502,0.409147082913268,0.41694982723339,0.417720906051651,0.417797923845654,0.417805604687048
0,0.343025839335652,0.421364346510775,0.429192152449616,0.429965335043707,0.430042557147294,0.430050258542032
0,0.355022112190796,0.43361176598882,0.441464017853553,0.442239248236105,0.442316669119968,0.442324390516888
0,0.367053600567179,0.445888348669289,0.453764418349397,0.454541639452882,0.454619253481703,0.454626994318974
0,0.37911942731343,0.45819308634291,0.466092333551907,0.466871487266822,0.46694928870306,0.466957048408527
0,0.391218696249164,0.470524955715495,0.47844672844476,0.479227755658304,0.47930573866603,0.479313516657638
0,0.40335049278339,0.482882919113375,0.490826554041795,0.491609394676955,0.491687553325706,0.491695349011861
0,0.415513884534764,0.495265925182422,0.503230748049794,0.504015341104712,0.504093669373396,0.50410148215337
0,0.427707921950552,0.507672909547918,0.51565823553155,0.516444519119153,0.516523010899974,0.516530840164286
0,0.439931638921148,0.520102795458587,0.52810792956794,0.528895840955684,0.528974490058053,0.528982335188896
0,0.452184053389208,0.532554494429194,0.540578731917849,0.541368207567548,0.541447007722076,0.541454868093659
0,0.464464167954755,0.545026906883564,0.553069533674712,0.553860509282383,0.553939454144764,0.55394732912376
0,0.476770970478944,0.557518922796834,0.565579215918632,0.566371626454186,0.566450709609188,0.566458598555089
0,0.489103434689305,0.570029422336311,0.578106650362849,0.578900430109697,0.57897964507504,0.578987547340566
0,0.501460520789225,0.582557276500434,0.59065069999368,0.591445782588063,0.591525122818335,0.591533037749821
0,0.513841176073137,0.595101347754531,0.603210219702821,0.604006538172866,0.604085997063385,0.604093924001168
0,0.526244335547891,0.607660490661619,0.615784056911165,0.616581543715533,0.616661114606192,0.616669052884983
0,0.538668922559493,0.620233552506107,0.628371052183178,0.629169639249355,0.629249315428379,0.629257264377656
0,0.551113849423138,0.63281937390822,0.640970039831128,0.641769658593159,0.641849433300877,0.641857392245244
0,0.563578018053998,0.645416789427198,0.653579848508318,0.65438042994402,0.654460296376541,0.654468264636102
0,0.576060320595553,0.658024628151843,0.666199301790645,0.667000776458261,0.667080727771085,0.667088704661806
0,0.588559640042566,0.670641714277118,0.678827218745947,0.679629516820096,0.679709546131695,0.67971753096574
0,0.601074850856022,0.683266867666407,0.691462414490463,0.692265465797434,0.692345566192748,0.692353558278846
0,0.613604823873183,0.69589890439905,0.704103700731975,0.704907434784291,0.70498759931812,0.7049955979619
0,0.626148414105886,0.708536637303323,0.716749886299196,0.717554232329407,0.717634454029787,0.717642458534109
0,0.638704477361838,0.721178876475145,0.729399777657079,0.730204664650739,0.73028493652218,0.730292946187449
0,0.651271860010558,0.733824429782793,0.74205217940763,0.742857536135466,0.742937851162147,0.742945865286647
0,0.663849403142884,0.746472103357823,0.754705894776193,0.755511649825401,0.755592000974269,0.755600018854436
0,0.676435942786475,0.759120702072478,0.767359726082821,0.768165807887519,0.768246188111279,0.768254209042035
0,0.689030310367134,0.771769030003447,0.780012475198872,0.780818812069618,0.780899214309665,0.78090723758469
0,0.701631333233228,0.784415890881862,0.792662943988567,0.793469464141035,0.793549881330277,0.793557906242278
0,0.714237835194651,0.797060088529329,0.805309934735747,0.80611656631841,0.806196991384005,0.806205017225003
0,0.726848637051917,0.809700427279714,0.817952250555729,0.818758921676705,0.8188393475427,0.818847373604286
0,0.739462555218792,0.822335712386448,0.830588695792542,0.831395334545493,0.83147575413539,0.831483779708968
0,0.752078407884213,0.834964750415164,0.843218076401727,0.844024610890831,0.844105017130024,0.844113041507073
0,0.764695008691731,0.847586349621777,0.855839200318861,0.856645558682896,0.856725944501074,0.856733966973358
0,0.777311171363586,0.860199320316052,0.868450877814229,0.869256988249778,0.869337346583164,0.869345366442971
0,0.789925708872903,0.872802475211014,0.881051921833922,0.881857712617669,0.881938036411261,0.881946052951611
0,0.802537433994954,0.885394629758613,0.893641148327824,0.894446547838016,0.894526830047639,0.894534842562508
0,0.815145159728879,0.897974602472247,0.906217376564868,0.907022313301887,0.907102546896257,0.90711055468075
0,0.827747699687596,0.910541215236725,0.918779429436026,0.919583832042211,0.919664010004841,0.919672012355417
0,0.840343868471979,0.923093293606339,0.931326133745687,0.932129931024321,0.932210046355394,0.932218042570014
0,0.852932482034238,0.935629667091725,0.943856320491789,0.944659441425307,0.944739487143468,0.94474747652178
0,0.865512358032366,0.948149169436127,0.95636882513542,0.957171198902918,0.95725116804695,0.957259149890486
0,0.87808231617651,0.96065063888174,0.968862487860349,0.969664043854412,0.969743929484896,0.969751903097196
0,0.890641178567703,0.973132918426644,0.981336153823377,0.982136821666156,0.982216616867036,0.982224581553819
0,0.903187770029024,0.985594856072965,0.993788673395733,0.994588382954497,0.994668080834578,0.994676035903897
0,0.915720918428707,0.998035305066787,1.00621890239661,1.00701758379864,1.00709717749304,1.00710512225542
0,0.928239454994201,1.01045312413041,1.01862570231921,1.01942328596616,1.0195027686377,1.01951070240628
0,0.940742214616595,1.02284717768747,1.03100794055005,1.03180435713181,1.03188372197236,1.031891644063
0,0.953228036144413,1.0352163360816,1.04336449058227,1.04415967109036,1.04423891132211,1.04424682105356
0,0.965695762666569,1.0475594757892,1.05569423222357,1.05648810796409,1.0565672168408,1.0565751135348
0,0.978144241784391,1.05987547962708,1.06799605179939,1.0687885544056,1.06886752521385,1.06887540819526
0,0.990572325873198,1.07216323695558,1.08026884235215,1.0810599037967,1.08113872985701,1.08114659845392
0,1.00297887233425,1.08442164387773,1.09251150383702,1.09330105644387,1.09337973111187,1.09338758465575
0,1.01536274383814,1.09664960343544,1.10472294331503,1.10551091977118,1.10558943643871,1.10559727426445
0,1.02772280856096,1.10884602580316,1.11690207514405,1.11768840851091,1.11776676060716,1.11777458205326
0,1.04005794041458,1.12100982847966,1.12904782116824,1.129832444893,1.12991062588553,1.12991843029416
0,1.05236701927211,1.13313993647876,1.14115911090665,1.14194195883338,1.14201996222922,1.14202774894634
0,1.06464893118977,1.14523528251928,1.15323488174142,1.15401588812215,1.15409370746883,1.15410147584431
0,1.07690256862596,1.15729480721506,1.16527407910618,1.16605317861185,1.16613080749847,1.1661385568862
0,1.08912683065799,1.16931745926527,1.17727565667513,1.17805278440662,1.17813021646488,1.17813794622284
0,1.10132062319706,1.18130219564571,1.18923857655327,1.19001366805234,1.1900908969576,1.19009860644802
0,1.11348285920155,1.19324798180142,1.20116180946829,1.20193480072862,1.20201182020092,1.20201950879035
0,1.12561245888883,1.20515379184096,1.21304433496438,1.21381516244267,1.21389196624783,1.21389963330725
0,1.13770834994575,1.21701860873281,1.22488514159845,1.22565374222563,1.22573032417628,1.22573796908125
0,1.14976946773774,1.22884142450423,1.23668322713906,1.23744953833166,1.23752589228832,1.23753351441905
0,1.16179475551713,1.24062124044277,1.24843759876838,1.24920155843996,1.24927767831218,1.24928527705367
0,1.17378316463054,1.25235706730086,1.2601472732873,1.26090881986018,1.26098469960761,1.26099227434976
0,1.18573365472608,1.26404792550362,1.2718112773241,1.27257034974119,1.27264598337474,1.27265353351246
0,1.1976451939608,1.27569284536014,1.28342864754664,1.28418518528361,1.2842605668666,1.28426809179993
0,1.20951675920875,1.28729086727831,1.29499843087845,1.29575237395598,1.2958274976053,1.29583499673955
0,1.22134733627039,1.29884104198348,1.3065196847185,1.30727097371486,1.30734583360222,1.30735330634808
0,1.23313592008361,1.31034243074078,1.31799147716495,1.31874005322886,1.31881464358197,1.31882208935567
0,1.24488151493718,1.32179410558141,1.32941288724277,1.33015869210644,1.33023300721032,1.3302404254337
0,1.25658313468644,1.33319514953264,1.3407830051352,1.34152598112771,1.34160001532592,1.34160740542662
0,1.26823980297192,1.34454465685163,1.35210093241892,1.35284102247982,1.35291477017581,1.35292213158741
0,1.27985055344082,1.35584173326283,1.36336578230296,1.36410292999618,1.36417638565463,1.36418371781673
0,1.29141442997143,1.36708549619894,1.37457667987108,1.37531082939905,1.37538398754722,1.37539128990564
0,1.30293048690043,1.37827507504521,1.38573276232731,1.38646385854541,1.38653671377454,1.38654398578147
0,1.31439778925312,1.38940961138679,1.39683317924476,1.39756116767596,1.39763371464268,1.39764095575678
0,1.32581541297626,1.40048825925895,1.40787709281702,1.40860191966681,1.40867415309461,1.4086813627812
0,1.33718244517367,1.41151018539997,1.4188636781122,1.41958529028369,1.41965720496435,1.41966438269556
0,1.34849798434413,1.42247456950616,1.42979212332897,1.43051046843826,1.43058205923341,1.43058920448829
0,1.35976114062175,1.43338060448894,1.44066163005454,1.44137665644625,1.44144791828881,1.44145503055356
0,1.37097103601851,1.44422749673329,1.4514714135239,1.45218307028693,1.45225399818265,1.45226107695075
0,1.38212680466887,1.45501446635755,1.46222070288011,1.46292893986346,1.46299952889253,1.46300657366486
0,1.39322759307629,1.46574074747384,1.4729087414351,1.47361350926394,1.47368375458245,1.47369076486752
0,1.4042725247243,1.47640558844873,1.48353478693051,1.48423603702222,1.48430593386386,1.48431290917791
0,1.4152608427521,1.4870082521638,1.49409811179812,1.49479579637857,1.49486534005609,1.49487227992331
0,1.42619167191952,1.49754801627544,1.50459800341933,1.50529207553909,1.50536126144594,1.50536816539861
0,1.43706423547522,1.50802417347352,1.51503376438324,1.51572417793383,1.5157930015458,1.51579986912443
0,1.44787774652178,1.51843603173829,1.52540471274266,1.52609142247287,1.5261598793496,1.52616671010315
0,1.45863143102343,1.5287829145951,1.53571018226768,1.53639314379974,1.53646122958638,1.53646802307237
0,1.46932452944916,1.53906416136621,1.54594952269605,1.54662869254187,1.54669640297064,1.54670315875533
0,1.47995629665296,1.5492791274194,1.5561220999801,1.55679743555724,1.55686476644896,1.55687148410756
0,1.49052600187529,1.55942718441254,1.56622729652925,1.56689875617685,1.56696570344259,1.56697238255936
0,1.50103292899356,1.56950772053382,1.57626451144785,1.57693205444241,1.57699861408497,1.5770052542534
0,1.51147637686014,1.57952014073686,1.58623316076777,1.58689674733861,1.58696291545411,1.58696951627707
0,1.52185565963666,1.5894638669703,1.59613267767494,1.59679226901956,1.59685804179888,1.59686460288879
0,1.53217010710916,1.59933833840127,1.60596251272963,1.60661807102866,1.60668344475895,1.60668996573793
0,1.54241906498408,1.60914301163218,1.6157221340796,1.6163736225115,1.61643859357764,1.61644507407766
0,1.55260223283216,1.61887736091028,1.62541102766582,1.62605841042125,1.62612297530725,1.62612941497025
0,1.56271848529295,1.62854087832957,1.63502869742017,1.6356719397159,1.63573609500629,1.63574249348434
0,1.57276738969396,1.63813307402442,1.64457466545452,1.64521373354701,1.64527747592815,1.6452838328836
0,1.58274835552543,1.64765347635445,1.65404847224084,1.6546833334393,1.6547466597007,1.6547529748063
0,1.59266081203788,1.65710163208025,1.6634496767818,1.66408029946082,1.66414320649638,1.66414947943541
0,1.60250420553569,1.66647710652937,1.67277785677142,1.673404210383,1.67346669519223,1.67347292565859
0,1.61227799976842,1.67577948375229,1.68203260874528,1.68265466383043,1.68271672351955,1.68272291121794
0,1.62198167606296,1.68500836666777,1.69121354822,1.6918312764197,1.69189290820276,1.69189905284872
0,1.63161473348251,1.69416337719736,1.70032030982158,1.7009336838871,1.70099488508698,1.70100098640706
0,1.64117668899638,1.7032441563886,1.70935254740208,1.70996154120471,1.71002230925412,1.71002836698594
0,1.6506670776431,1.71225036452655,1.71830993414457,1.71891452268473,1.71897485512711,1.71898086901945
0,1.66008545268748,1.72118168123345,1.72719216265589,1.7277923220715,1.72785221656181,1.72785818637473
0,1.66943138577414,1.73003780555616,1.73599894504697,1.7365946526211,1.73665410692664,1.7366600324315
0,1.67870446707649,1.73881845604103,1.74473001300043,1.74532124716836,1.74538025916942,1.74538614014899
0,1.68790430543869,1.74752337079617,1.75338511782548,1.75397185818002,1.75403042587135,1.75403626211987
0,1.69703052850747,1.75615230754079,1.76196403049959,1.76254625779662,1.76260437928789,1.76261017061113
0,1.70608278285144,1.7647050436415,1.77046654169704,1.77104423786211,1.77110191137651,1.77110765759178
0,1.71506073406618,1.77318137613534,1.77889246180417,1.77946560993448,1.77952283381103,1.77952853474727
0,1.72396378873352,1.78158112173965,1.78724162092125,1.78781020528955,1.78786697798258,1.78787263348036
0,1.73279206687953,1.78990411684852,1.7955138688509,1.79607787490774,1.7961341949872,1.79613980489875
0,1.74154514965748,1.79815021766278,1.80370907507304,1.80426848944833,1.80432435559987,1.80432991978908
0,1.75022278124928,1.80631929973256,1.81182712870653,1.81238193921014,1.81243735023521,1.81244286857769
0,1.75882472324071,1.81441126370836,1.81986793845725,1.82041813407889,1.82047308889474,1.82047856127774
0,1.76735075665947,1.82242601676361,1.82783143255312,1.82837700346133,1.82843150110089,1.82843692742335
0,1.77580068181383,1.83036349577449,1.8357175586657,1.8362584962061,1.83631253581779,1.83631791599029
0,1.78417431833412,1.83822365437396,1.84352628381897,1.84406258051156,1.8441161613591,1.84412149530387
0,1.79247150518014,1.84600646550755,1.85125759428515,1.85178924382095,1.85184236528295,1.85184765293378
0,1.80069210062901,1.85371192129376,1.8589114954679,1.85943849270463,1.85949115427422,1.85949639557648
0,1.80883598225817,1.86134003290527,1.86648801177311,1.8670103527302,1.86706255401452,1.86706774892505
0,1.8169030469197,1.86889083043401,1.87398718646751,1.87450486832024,1.87455660903988,1.87456175752698
0,1.82489321067846,1.87636436274938,1.88140908152547,1.88192210259837,1.88197338258671,1.88197848463005
0,1.83280640883865,1.88376069733788,1.8887537774642,1.88926213722369,1.88931295642619,1.88931801201673
0,1.84064259571801,1.89107992013735,1.89602137316777,1.89652507221403,1.8965754306874,1.89658043982734
0,1.84840174469881,1.8983221353563,1.9032119857002,1.90371102575838,1.90376092366972,1.90376588637238
0,1.85608384803269,1.90548746528336,1.91032575010816,1.91082013401878,1.91086957164466,1.9108744879344
0,1.86368891673144,1.91257605008637,1.91736281921352,1.91785255092228,1.9179015286477,1.91790639855981
0,1.87121698042776,1.91958804760166,1.92432336339629,1.92480844794315,1.92485696626048,1.92486178984107
0,1.87866808722341,1.92652363311402,1.93120757036822,1.93168801387588,1.93173607338372,1.93174085068963
0,1.88604230352877,1.9333829991278,1.93801564493774,1.93849145459949,1.93853905600147,1.93854378710011
0,1.89333971389528,1.94016635512976,1.94474780876649,1.94521899283345,1.94526613693696,1.94527082190622
0,1.90056042084113,1.94687392734381,1.95140430011799,1.95187086788584,1.95191755560071,1.95192219452881
0,1.9077045446699,1.95350595834976,1.95798537359898,1.95844733539406,1.95849356773124,1.95849816071658
0,1.91477222328203,1.96006270727103,1.96449129989379,1.96494866705879,1.96499444512888,1.96499899227993
0,1.92176361197804,1.96654444893388,1.97092236549239,1.97137515037152,1.97142047538331,1.97142497681843
0,1.92867888325324,1.97295147391714,1.97727887241249,1.97772708833619,1.97777196159519,1.97777641744249
0,1.93551822658307,1.97928408820573,1.98356113791625,1.9840047991855,1.98404922209235,1.98405363248955
0,1.94228184819893,1.98554261290868,1.98976949422212,1.99020861609234,1.99025259014123,1.99025695523548
0,1.94896997085472,1.99172738397066,1.99590428821222,1.99633888687685,1.99638241365389,1.99638673360162
0,1.95558283358433,1.99783875187938,2.00196588113586,2.00239597370959,2.00243905489116,2.00244332985792
0,1.96212069145084,2.00387708136923,2.00795464830969,2.00838025281138,2.00842289016245,2.0084271203227
0,1.96858381528845,2.00984275112163,2.01387097881483,2.01429211415021,2.01433430952261,2.01433849505959
0,1.97497249143806,2.01573615346273,2.01971527519169,2.02013196113577,2.02017371646646,2.02017785757202
0,1.9812870214774,2.02155769405878,2.02548795313268,2.02590021031202,2.02594152762134,2.02594562449573
0,1.98752772194673,2.02730779160991,2.03118944117358,2.03159729104832,2.0316381724382,2.03164222528995
0,1.99369492407072,2.0329868775424,2.03682018038371,2.03722364522952,2.03726409288172,2.03726810192738
0,1.99978897347706,2.03859539570028,2.04238062405558,2.04277972694544,2.04281974311974,2.04282370858376
0,2.00581022991219,2.04413380203641,2.04787123739428,2.04826600218026,2.04830558921262,2.04830951132716
0,2.01175906695433,2.04960256430352,2.05329249720715,2.05368294850203,2.05372210880281,2.05372598780759
0,2.01763587172414,2.05500216174565,2.05864489159404,2.05903105475292,2.0590697908051,2.05907362694712
0,2.02344104459283,2.06033308479031,2.06392891963845,2.06431082074045,2.06434913509774,2.0643529286312
0,2.02917499888825,2.06559583474167,2.06914509110016,2.06952275693004,2.06956065221512,2.06956440340121
0,2.03483816059839,2.07079092347526,2.07429392610947,2.0746673841393,2.074704863042,2.07470857214869
0,2.04043096807358,2.0759188731343,2.07937595486329,2.07974523323428,2.07978229850977,2.07978596581168
0,2.04595387172848,2.08098021582816,2.08439171732378,2.08475684482806,2.08479349929506,2.08479712507325
0,2.05140733374081,2.08597549333306,2.08934176291925,2.0897027689819,2.08973901552092,2.08974260006271
0,2.05679182775156,2.09090525679546,2.09422665024807,2.0945835649092,2.09461940646072,2.09462295005955
0,2.06210784575094,2.09577006643822,2.0990469467855,2.09939980068247,2.09943524024527,2.09943874320047
0,2.06735587655281,2.1005704912698,2.1038032285938,2.10415205294365,2.10418709357299,2.10419055618967
0,2.07253643170143,2.10530710879675,2.10849608003575,2.10884090661776,2.10887555142372,2.10887897401257
0,2.07765002798214,2.10998050473967,2.11312609349167,2.11346695463018,2.11350120677595,2.11350458965304
0,2.08269719275606,2.11459127275261,2.11769386908029,2.11803079762765,2.11806466032785,2.11806800381451
0,2.08767846311727,2.11914001414632,2.1222000143833,2.12253304370309,2.12256652022209,2.12256982464476
0,2.0925943855173,2.12362733761522,2.12664514417391,2.12697430812437,2.12700740177467,2.12701066746467
0,2.09744551547673,2.12805385896824,2.13102988014929,2.13135521306696,2.13138792720763,2.13139115450108
0,2.10223241732583,2.13242020086364,2.13535485066715,2.13567638735079,2.13570872538581,2.13571191462342
0,2.10695566394823,2.13672699254776,2.1396206904862,2.13993846618097,2.13997043155773,2.13997358308464
0,2.111615836522,2.14097486959778,2.14382804051086,2.14414209089262,2.14417368710036,2.14417680126604
0,2.11621352425777,2.14516447366837,2.14797754753972,2.14828790869979,2.14831913926807,2.14832221642612
0,2.12074932413401,2.14929645224229,2.15206986401822,2.15237657244822,2.15240744094549,2.15241048145352
0,2.12522384062882,2.15337145838501,2.15610564779512,2.1564087403721,2.15643925040421,2.1564422546237
0,2.12963768544888,2.1573901505029,2.16008556188277,2.16038507585467,2.16041523106342,2.16041819935955
0,2.13399147725713,2.1613531921053,2.16401027422117,2.16430624719243,2.16433605125421,2.16433898399575
0,2.13828583825122,2.16526125157022,2.16788045744568,2.16817292736315,2.16820238398752,2.16820528154667
0,2.14252140333507,2.16911500191342,2.17169678865809,2.17198579379713,2.17201490672546,2.17201776947774
0,2.14669880833999,2.17291512056095,2.17545994920108,2.17574552815197,2.17577430115612,2.17577712948022
0,2.15081869706814,2.17666228912481,2.17917062443593,2.17945281609037,2.1794812529714,2.17948404724903
0,2.15488171871833,2.18035719318174,2.18282950352303,2.183108347061,2.1831364516478,2.18313921226365
0,2.15888852788539,2.18400052205475,2.18643727920538,2.18671281408212,2.18674059023022,2.18674331757172
0,2.16283978434809,2.18759296859738,2.18999464759457,2.19026691352775,2.19029436511805,2.19029705957528
0,2.16673615283641,2.19113522898046,2.19350230795921,2.19377134491633,2.19379847585383,2.19380113781946
0,2.17057830279807,2.19462800248097,2.19696096251549,2.19722681070142,2.19725362491404,2.19725625478314
0,2.17436690816852,2.19807199127306,2.20037131621978,2.20063401606444,2.2006605175018,2.20066311567175
0,2.17810264714452,2.2014679002208,2.20373407656282,2.20399366870906,2.20401986134131,2.20402242821166
0,2.18178620196039,2.20481643667253,2.20704995336553,2.20730647865706,2.20733236647371,2.20733490244609
0,2.1854182586664,2.20811831025645,2.21031965857593,2.2105731580455,2.21059874505422,2.21060125053222
0,2.18899950690916,2.21137423267746,2.21354390606723,2.21379442092475,2.21381971115028,2.21382218653931
0,2.19253063971399,2.21458491751461,2.21672341143654,2.21697098305743,2.21699598054038,2.21699842624758
0,2.19601235326886,2.21775108001933,2.2198588918042,2.22010356171775,2.2201282705135,2.22013068694762
0,2.19944534671014,2.22087343691396,2.2229510656134,2.22319287549118,2.22321729966874,2.22321968724001
0,2.20283032190984,2.22395270619034,2.22600065243383,2.22623964407417,2.22626378771503,2.22626614683509
0,2.20616798169854,2.22698960690831,2.22900837274982,2.22924458807362,2.22926845527069,2.22927078635243
0,2.2094590343017,2.22998485899383,2.23197494777333,2.23220842880608,2.23223202366251,2.23223432711996
0,2.21270418734574,2.23293918303653,2.23490109923334,2.23513188809617,2.23515521472421,2.23515749097249
0,2.21590415150413,2.2358533000863,2.23778754917645,2.23801568807426,2.2380387505942,2.23804100004931
0,2.21905963900425,2.23872793234327,2.24063501977556,2.2408605509731,2.2408833535121,2.24088557659087
0,2.22217136354902,2.2415638003469,2.24344423308376,2.24366719892322,2.24368974561418,2.24369194273414
0,2.22524004012847,2.24436162596677,2.24621591088007,2.24643635374696,2.24645864872737,2.24646082030664
0,2.2282663848127,2.24712213010905,2.24895077443443,2.24916873675089,2.2491907841617,2.24919293061885
0,2.23125111453872,2.24984603319068,2.25164954430346,2.25186506851655,2.25188687250097,2.25188899425493
0,2.23419494689689,2.25253405485945,2.25431294011971,2.25452606868932,2.25454763339173,2.25454973086165
0,2.23709859991802,2.25518691377256,2.2569416803787,2.25715245576532,2.25717378533002,2.25717585893516
0,2.23996279107156,2.25780532698919,2.25953648222378,2.25974494687626,2.25976604544628,2.25976809560591
0,2.24278823933761,2.26039001093276,2.26209806122894,2.26230425757197,2.26232512928792,2.26232715642114
0,2.24557566217766,2.26294167973054,2.26462713117934,2.26483110160091,2.2648517505997,2.26485375512536
0,2.2483257771903,2.26546104592474,2.26712440384945,2.26732619068809,2.26734662110172,2.26734860343831
0,2.25103930127778,2.26794881994932,2.26959058877898,2.26979023431086,2.2698104502652,2.26981241083065
0,2.25371695049287,2.27040570993784,2.27202639304626,2.27222393947223,2.27224394508567,2.2722458842973
0,2.25635943983134,2.27283245703479,2.2744325210394,2.27462801047169,2.27464780985397,2.27464972812832
0,2.25896748301344,2.27522971104338,2.27680967422495,2.27700314867392,2.27702274592474,2.27702464367742
0,2.26154179225924,2.27759818978069,2.27915855091427,2.27935005227485,2.27936945148259,2.27937132912819
0,2.26408307806088,2.27993858972942,2.28147984602762,2.28166941606561,2.28168862130601,2.28169047925793
0,2.26659204895211,2.28225160405815,2.28377425085596,2.28396193119422,2.283980946529,2.28398278519933
0,2.26906942167878,2.28453792222875,2.28604245282063,2.28622828492503,2.28624711440055,2.28624893419991
0,2.27151589031668,2.28679822976228,2.28828513523099,2.28846916039626,2.28848780804209,2.28848960937951
0,2.27393216382425,2.2890332079906,2.29050297704009,2.29068523637541,2.29070370620302,2.29070548948578
0,2.2763189410344,2.29124353381142,2.29269665259857,2.29287718701313,2.29289548301437,2.29289724864786
0,2.27867691858721,2.29342984580217,2.29486683140686,2.29504568159515,2.29506380774092,2.2950655561285
0,2.28100678984577,2.29559286163558,2.29701417786596,2.29719138429304,2.29720934453175,2.29721107607458
0,2.28330924455808,2.29773322625713,2.29913935102688,2.29931495391337,2.29933275216955,2.29933446726648
0,2.285584968618,2.29985159653302,2.30124300433896,2.30141704364605,2.30143468381883,2.30143638286622
0,2.28783464385409,2.3019486234306,2.30332578539733,2.3034983008116,2.30351578677328,2.30351747016485
0,2.2900589478169,2.30402495199091,2.30538833568857,2.30555936660787,2.3055767022024,2.30557837032908
0,2.2922585535578,2.3060812210579,2.30743129034024,2.30760087585632,2.30761806489778,2.30761971814756
0,2.29443412939928,2.30811806302806,2.30945527786316,2.30962345674808,2.3096405030192,2.30964214177696
0,2.29658633869685,2.31013610359711,2.31146091990023,2.31162773059024,2.31164463784086,2.31164626248825
0,2.29871630026005,2.31213596150704,2.31344883097216,2.31361431155236,2.31363108349793,2.31363269441319
0,2.30082397494009,2.31411824827793,2.31541961822485,2.31558380641377,2.31560044673382,2.3156020442916
0,2.30291024694264,2.3160835680253,2.3173738811775,2.31753681431174,2.31755332664833,2.31755491121957
0,2.30497575217818,2.3180325170954,2.31931221146898,2.31947392649088,2.31949031444709,2.31949188639886
0,2.30702112534515,2.31996568392827,2.32123519261899,2.32139572605413,2.32141199319254,2.32141355288787
0,2.30904699425334,2.32188364874949,2.32314339976809,2.32330278771559,2.32331893755675,2.3233204853545
0,2.31105398002912,2.32378698333897,2.32503739943902,2.32519567755549,2.3252117135764,2.32521324983107
0,2.31304269683738,2.3256762507872,2.32691774929296,2.32707495277765,2.32709087841026,2.32709240347184
0,2.31501375163908,2.32755200525241,2.32878499788931,2.32894116146973,2.32895698009944,2.32895849431329
0,2.3169677439447,2.32941479172074,2.33063968444874,2.33079484236662,2.33081055733076,2.33081206103744
0,2.31890526555171,2.33126514576963,2.3324823386194,2.33263652461715,2.33265213920356,2.33265363273866
0,2.32082690027687,2.33310359333489,2.33431348024694,2.3344667275547,2.33448224500021,2.33448372869423
0,2.32273322369228,2.33493065048149,2.3361336191482,2.33628596047166,2.33630138396069,2.33630285813887
0,2.32462480286948,2.33674682317871,2.33794325496888,2.33809472239846,2.33811005506155,2.33811152004374
0,2.32650219613314,2.33855260707961,2.33974287675055,2.33989350188698,2.33990874679945,2.33991020289996
0,2.32836595282506,2.3403484873051,2.34153296297647,2.3416827767992,2.3416979369797,2.34169938450717
0,2.33021627693845,2.34213493823264,2.34331398120009,2.34346301410088,2.34347809251008,2.34347953176732
0,2.33205420283308,2.3439124232897,2.34508638789751,2.34523466966081,2.34524966920003,2.34525110048391
0,2.33388008013117,2.34568139475203,2.34685062826674,2.34699818805584,2.3470131115658,2.34701453516711
0,2.33569442189867,2.34744229501239,2.34860713603795,2.34875400238198,2.3487688526415,2.3487702688448
0,2.33749772907677,2.34919555219643,2.35035633329058,2.35050253407175,2.35051731379648,2.35051872288
0,2.3392904924711,2.3509415850915,2.3520986303036,2.35224419271802,2.3522589045593,2.35226030679482
0,2.34107319238293,2.35268079965469,2.35383442528999,2.35397937590473,2.35399402244839,2.35399541810108
0,2.34284629843401,2.35441358993786,2.35556410434297,2.35570846904442,2.35572305280961,2.35572444213797
0,2.34461026936405,2.35614033780927,2.35728804124665,2.3574318452234,2.35744636866157,2.35744775191729
0,2.34636555283305,2.35786141208464,2.35900659731177,2.35914986505263,2.35916433054643,2.35916570797428
0,2.34811258524083,2.35957717048033,2.36072012124585,2.36086287652878,2.36087728639106,2.36087865822879
0,2.3498517915589,2.36128795688653,2.36242894901872,2.36257121490045,2.36258557137328,2.36258693785156
0,2.35158358516978,2.36299410293646,2.3641334037368,2.36427520254357,2.36428950779731,2.36429086913957
0,2.35330836771114,2.36469592732395,2.36583379552555,2.36597514884416,2.36598940497665,2.36599076139903
0,2.35502652892422,2.36639373575471,2.36753042141556,2.36767135008937,2.36768555912497,2.36768691083622
0,2.35673844650559,2.36808785798513,2.36922356525519,2.36936408936633,2.36937825325522,2.36937960045666
0,2.3584444859622,2.36977851778969,2.37091349759957,2.37105363646935,2.37106775708676,2.37106909997216
0,2.36014500047005,2.37146599990147,2.37260047563383,2.37274024781521,2.37275432696078,2.37275566571627
0,2.36184033073724,2.37315055698786,2.37428474309514,2.37442416636674,2.37443820576378,2.37443954056788
0,2.3635308048723,2.37483242828517,2.37596653018256,2.37610562156378,2.37611962285954,2.37612095388298
0,2.36521673825903,2.37651183952312,2.37764605355178,2.37778482925732,2.37779879402901,2.37780012143479
0,2.36689843343847,2.37818900285553,2.37932351619588,2.37946199167554,2.37947592141877,2.379477245362
0,2.36857617999887,2.37986408172603,2.38099910744214,2.38113729736505,2.38115119349714,2.38115251412508
0,2.37025025447372,2.38153731354903,2.38267300309819,2.38281092115922,2.38282478501892,2.3828261024709
0,2.37192092024793,2.38320885159309,2.38434536487581,2.38448302415092,2.38449685699802,2.38449817140542
0,2.37358842947299,2.3848788553779,2.38601634103171,2.38615375367269,2.38616755668778,2.38616886817398
0,2.3752530174028,2.38654746677611,2.38768606593057,2.38782324328521,2.38783701756942,2.38783832624979
0,2.37691490904025,2.38821481710096,2.38935466011332,2.3894916127732,2.38950535934805,2.38950666532991
0,2.37857431478247,2.38988102260128,2.39102223048308,2.39115896814908,2.39117268795629,2.39117399133895
0,2.38023143177314,2.39154618595516,2.39268887006931,2.39282540166394,2.39283909556543,2.3928403964401
0,2.38188644371281,2.39321039611385,2.39435465822915,2.3944909918259,2.39450466060367,2.39450595905352
0,2.38353952081386,2.39487372830791,2.39601966406946,2.39615580342544,2.39616944778164,2.39617074388176
0,2.38519081977456,2.39653624202321,2.39768393424055,2.39781988756773,2.39783350812469,2.3978348019421
0,2.38684048376612,2.39819798755752,2.39934750877328,2.39948328171165,2.39949687901201,2.39949817060567
0,2.38848864242737,2.39985899893689,2.40101041234538,2.40114600971533,2.40115958422214,2.40116087364297
0,2.39013541186571,2.40151929636044,2.40267265249515,2.40280808188791,2.40282163398487,2.40282292127575
0,2.39178089466441,2.40317888708205,2.40433423221723,2.40446949504746,2.40448302503914,2.40448431023494
0,2.39342517989665,2.40483776483806,2.40599513389258,2.40613023258467,2.4061437406968,2.40614502382439
0,2.39506834314561,2.40649590998687,2.40765532837454,2.40779026453214,2.40780375091192,2.40780503199022
0,2.3967104465309,2.40815328958364,2.40931477321388,2.40944954763901,2.40946301235553,2.40946429139552
0,2.39835153874131,2.40980985745386,2.41097341275471,2.41110802545071,2.41112146849535,2.41112274550013
0,2.39999165507224,2.41146555427075,2.41263117821759,2.41276562839352,2.4127790496805,2.41278032464527
0,2.40163081747385,2.41312030763806,2.41428798778831,2.41442227386373,2.41443567323063,2.41443694614281
0,2.40326903460099,2.41477403217789,2.41594374671075,2.41607786632111,2.41609124352957,2.41609251436877
0,2.40490664576282,2.41642662820018,2.41759834738384,2.41773229738647,2.41774565212291,2.41774692086102
0,2.40654311502875,2.41807802519057,2.41925166946257,2.41938544594298,2.41939877781947,2.4194000444207
0,2.40817858298112,2.41972804012683,2.42090357996269,2.42103717824104,2.42105048679637,2.4210517512173
0,2.40981300511286,2.42137655651189,2.42255393336867,2.42268734800648,2.4227006327073,2.42270189489692
0,2.41144632282366,2.42302342553692,2.42420257174482,2.42433579656937,2.42434905679398,2.42435031669378
0,2.41307846472355,2.4246684858553,2.42584932484906,2.42598235293095,2.42599558800037,2.42599684554435
0,2.41470934330207,2.42631156396992,2.42749401024906,2.42762683393597,2.42764004308946,2.42764129820423
0,2.41633850560552,2.42795247513237,2.42913643344135,2.42926904435681,2.42928222676242,2.42928347936724
0,2.41796637589493,2.42959102082944,2.43077638797109,2.43090877702597,2.43092193177986,2.43092318178673
0,2.4195926487509,2.43122699212604,2.43241365555461,2.43254581295803,2.43255893908502,2.43256018639868
0,2.42121718882592,2.43286016767966,2.43404800620316,2.43417992147432,2.43419301792854,2.43419426244662
0,2.42283987624934,2.43449031457751,2.43567919834796,2.43581086032931,2.43582392599487,2.43582516760791
0,2.42446052261057,2.43611715229516,2.43730697934413,2.43743837583814,2.43745140952984,2.43745264812134
0,2.42607897488178,2.43774047909966,2.43893108452564,2.43906220300545,2.43907520346936,2.43907643891591
0,2.42769504868043,2.43936000958995,2.44055123863383,2.44068206565495,2.44069503156913,2.44069626374039
0,2.42930854986363,2.44097546564123,2.44216715510781,2.44229767655988,2.44231060653499,2.44231183529386
0,2.4309192726549,2.44258655798878,2.44377853649429,2.4439087375736,2.44392163015404,2.44392285535667
0,2.43252699934074,2.4441929864937,2.44538507454592,2.44551493976245,2.44552779342618,2.44552901492204
0,2.43413150047902,2.44579444026771,2.44698645035138,2.44711596351919,2.44712877669587,2.44712999432784
0,2.43573253506105,2.44739059780553,2.44858233446748,2.44871147875265,2.44872424978448,2.44872546338891
0,2.43732985068186,2.44898112711322,2.4501723869543,2.45030114494437,2.45031387212243,2.45031508152923
0,2.43892317486678,2.45056568486234,2.45175625779946,2.4518846113315,2.45189729288165,2.45189849791433
0,2.44051224161879,2.45214391943658,2.45333358668862,2.45346151702072,2.45347415110829,2.45347535158407
0,2.44209675880105,2.45371546744492,2.45490400337632,2.45503149112458,2.4550440758535,2.45504527158334
0,2.44367642982347,2.45527995623897,2.4564671277373,2.4565941528932,2.45660668630799,2.45660787709669
0,2.44525094645288,2.45683700323785,2.45802256990843,2.45814911184638,2.45816159193025,2.45816277757857
0,2.44681999065279,2.45838621616127,2.45956993042087,2.45969596790541,2.4597083925848,2.45970957288588
0,2.44838323185536,2.45992719316697,2.46110880033151,2.46123431152486,2.46124667866804,2.46124785340962
0,2.44994033096558,2.46145952298318,2.46263876135439,2.46276372382416,2.46277603124142,2.46277720020559
0,2.4514909362481,2.46298278504017,2.46415938599186,2.46428377671903,2.46429602216584,2.46429718512886
0,2.45303468977052,2.46449654960155,2.46567023766584,2.46579403305288,2.46580621422841,2.46580737096078
0,2.45457122001031,2.46600037789545,2.46717087084903,2.46729404672801,2.4673061612738,2.46730731154034
0,2.45610014704301,2.46749382224548,2.46866083119618,2.46878336283703,2.46879540834044,2.46879655190035
0,2.45762108078668,2.4689764262019,2.47013965567554,2.47026151779408,2.47027349178905,2.47027462839691
0,2.45913362157668,2.47044772467285,2.4716068727004,2.47172803946642,2.4717399394314,2.47174106883914
0,2.46063736026332,2.47190724405593,2.47306200226088,2.4731824473061,2.47319427066908,2.47319539262167
0,2.46213187835341,2.4733545023702,2.47450455605614,2.47462425248206,2.47463599661963,2.47463711085674
0,2.46361674815342,2.47478900938873,2.47593403762681,2.47605295801256,2.47606462025056,2.47606572650664
0,2.46509153290882,2.47621026677165,2.4773499424881,2.4774680588982,2.47747963651237,2.4774807345168
0,2.46655578693976,2.47761776820003,2.47875175826351,2.47886904225567,2.47888053247227,2.47888162194939
0,2.46800905577383,2.47901099951038,2.48013896481925,2.48025538746682,2.48026678744866,2.48026786811786
0,2.46945087627696,2.48038943883005,2.48151103439964,2.48162656626075,2.4816378731465,2.48163894471489
0,2.47088077678361,2.48175255671354,2.48286743176352,2.48298204292647,2.48299325379383,2.48299431596129
0,2.47229827722784,2.48309981627986,2.48420761432193,2.48432127439659,2.48433238627941,2.48433343874387
0,2.47370288927582,2.48443067335106,2.48553103227706,2.48564371040672,2.48565472029174,2.48565576274632
0,2.47509411776492,2.48574457659204,2.48683712876281,2.48694879363147,2.4869596984514,2.48696073059242
0,2.47647145617855,2.48704096765186,2.48812533998691,2.48823595982711,2.4882467564728,2.48824777798713
0,2.47783439337159,2.48831928130662,2.48939509537489,2.48950463797569,2.48951532329397,2.48951633386424
0,2.47918240904855,2.48957898202787,2.49064581771605,2.49075425043087,2.49076482122485,2.49076582052915
0,2.48051497509914,2.49081943664611,2.49187692340656,2.49198421306601,2.49199466609575,2.49199565380733
0,2.48183155749544,2.49204007864897,2.49308782231298,2.49319393542445,2.49320426740771,2.4932052431947
0,2.48313161341623,2.49324031759831,2.49427791828245,2.49438282087221,2.49439302848507,2.4943939920101
0,2.48441459357261,2.49441955518376,2.4954466090613,2.49555026675319,2.49556034663169,2.49556129755477
0,2.48567994152763,2.49557718874268,2.49659328653403,2.49669566454754,2.49670561328663,2.49670655126269
0,2.48692709403016,2.49671260821747,2.49771733687328,2.49781840003106,2.49782821418738,2.49782913886729
0,2.48815548114293,2.49782520068151,2.49881814070307,2.49891785344056,2.49892752953204,2.49892844056276
0,2.48936452639117,2.49891434439239,2.49989507326553,2.49999339963952,2.50000293414665,2.50000383117126
0,2.49055364691512,2.49997941448892,2.5009475042649,2.50104440828839,2.50105379765498,2.50105468031284
0,2.49172225362488,2.50101978020802,2.50197479906261,2.50207024401782,2.50207948465187,2.50208035257871
0,2.49286975135805,2.50203476752333,2.50297631754258,2.50307026660528,2.50307935487992,2.5030802077079
0,2.49399553921358,2.50302379352918,2.50395141517667,2.50404383115522,2.50405276340959,2.50405360076745
0,2.49509901007413,2.50398619425511,2.50489944289643,2.50499028828278,2.50499906082297,2.50499988233614
0,2.49617955171187,2.50492132003701,2.50581974732216,2.50590898430113,2.5059175934012,2.50591839869187
0,2.49723655463304,2.50582851720827,2.50671167095447,2.50679926141263,2.50680770331553,2.50680849200279
0,2.49826938729221,2.50670712798329,2.50757455236854,2.50766045789067,2.50766872882221,2.50766950052216
0,2.49927742769024,2.50755648991685,2.50840772641268,2.50849190832032,2.50850000446119,2.50850075878704
0,2.50026004271473,2.50837593848555,2.50921052441078,2.50929294374554,2.5093008612586,2.50930159782078
0,2.50121695877517,2.50916480431063,2.5099822743686,2.51006289191359,2.51007062693316,2.51007134533945
0,2.50214698945313,2.50992241534236,2.51072230118389,2.51080107747153,2.51080862610634,2.51080932596198
0,2.50304967336657,2.51064809638713,2.51142993050656,2.51150682218213,2.51151418051654,2.51151486142438
0,2.50392435924514,2.51134116941729,2.51210447619238,2.51217944514185,2.51218660923429,2.51218727079752
0,2.50477039336542,2.51200095379349,2.51274525696497,2.51281826300248,2.51282522889169,2.51282587070898
0,2.50558711812705,2.51262676864905,2.51335158745273,2.51342259019665,2.51342935389942,2.51342997556846
0,2.50637349660254,2.5132179255437,2.5139227766908,2.51399173916692,2.5139982966803,2.51399889779701
0,2.50712941677173,2.51377373830993,2.51445814095227,2.51452502059869,2.51453136790132,2.51453194805985
0,2.50785401950144,2.51429351822073,2.51495698777969,2.51502174365646,2.51502787670989,2.51502843550276
0,2.50854663473216,2.51477657498351,2.51541862522738,2.51548121622371,2.51548713097368,2.51548766799191
0,2.50920658826987,2.51522221710913,2.51584236027544,2.51590274514602,2.51590843752382,2.51590895235704
0,2.50983320575422,2.51562975213864,2.51622749912088,2.51628563647749,2.5162911024013,2.51629159463795
0,2.51042580458934,2.51599848688806,2.51657334739616,2.51662919573022,2.51663443110655,2.51663490033395
0,2.51098370541594,2.51632772769778,2.51687921043196,2.51693272812679,2.51693772885192,2.51693817465645
0,2.51150622468727,2.51661678068467,2.51714439351063,2.51719553885551,2.51720030081696,2.51720072278421
0,2.51199267760644,2.51686495199705,2.51736820212364,2.51741693332842,2.51742145240645,2.51742185012132
0,2.51244237800895,2.51707154807243,2.51754994223176,2.51759621744161,2.51760048951078,2.51760086255771
0,2.51285463862118,2.51723591232165,2.51768892052771,2.51773269783806,2.51773671876874,2.51773706673178
0,2.51322877132812,2.5173572981393,2.51778444470078,2.51782568217227,2.51782944783232,2.51782977029532
0,2.51356408743212,2.51743503307005,2.51783582370354,2.51787447937731,2.51787798563351,2.5178782821803
0,2.51385989790981,2.51746842717486,2.51784236802018,2.51787839993309,2.51788164265272,2.5178819128672
0,2.51411551365733,2.51745679238388,2.5178033899912,2.51783675613608,2.5178397311887,2.51783997465506
0,2.51433024573375,2.51739944249532,2.51771820391865,2.51774886237077,2.51775156562976,2.51775178193259
0,2.51450340560003,2.51729569346083,2.51758612654568,2.51761403538179,2.51761646272596,2.51761665145045
0,2.51463430535739,2.51714486206622,2.51740647703504,2.51743159454692,2.51743374186219,2.51743390259426
0,2.51472225798944,2.51694623306354,2.51717857778965,2.51720086215067,2.51720272533168,2.51720285765815
0,2.51476657760936,2.5166991865615,2.51690175406475,2.51692116365819,2.51692273860996,2.5169228421187
0,2.5147665797145,2.51640303078625,2.51657533469508,2.51659182798917,2.51659311062881,2.51659318490892
0,2.5147215814486,2.51605709645729,2.51619865220322,2.51621218779171,2.51621317405003,2.516213218692
0,2.51463090187095,2.51566071808613,2.51577104309672,2.51578157971564,2.51578226553888,2.51578228013473
0,2.51449386223098,2.51521323423536,2.51529184814092,2.51529934468522,2.51529972603672,2.51529971018017
0,2.51430978624588,2.51471398780103,2.51476041263044,2.51476482817091,2.5147649010328,2.51476485431947
0,2.5140780003791,2.5141623262866,2.5141760866599,2.51417738045998,2.51417714083486,2.51417706286238
0,2.51379783411715,2.51355760207163,2.51353822539347,2.51353635692564,2.51353580083829,2.51353569120646
0,2.51346862024354,2.51289917268081,2.51284618933589,2.51284111829458,2.51284024179359,2.51284010010459
0,2.51308969510834,2.51218640105292,2.51209934456054,2.51209103091251,2.51208983007199,2.51208965593052
0,2.51266039737897,2.51141865580814,2.5112970630808,2.51128546700759,2.51128393792862,2.51128373094205
0,2.51218007311614,2.51059531151266,2.51043872299856,2.51042380495023,2.51042194376415,2.51042170354267
0,2.51164806980716,2.50971574894009,2.50952370878611,2.50950542950794,2.50950323238238,2.50950295853919
0,2.51106374084735,2.50877935534806,2.50855141157149,2.50852973211479,2.50852719524626,2.5085268873977
0,2.51042644426637,2.50778552467217,2.50752122937396,2.50749611111151,2.50749323073017,2.5074928884959
0,2.5097355432242,2.5067336578533,2.50643256735521,2.50640397199773,2.50640074436905,2.50640036737217
0,2.50899040626036,2.5056231630315,2.50528483806513,2.50525272767774,2.50524914910405,2.50524873697129
0,2.50819040754962,2.50445345580709,2.50407746168367,2.50404179870239,2.50403786552445,2.50403741788629
0,2.50733492716381,2.50322395947654,2.50280986626013,2.50277061350718,2.50276632210569,2.50276583859654
0,2.50642335133292,2.50193410575174,2.50148148794394,2.50143860864622,2.50143395544334,2.50143343570167
0,2.50545507270335,2.5005833335278,2.50009177121887,2.50004522902192,2.5000402104828,2.50003965415128
0,2.5044294905921,2.49917109094877,2.4986401691258,2.49858992811037,2.49858454074457,2.49858394747022
0,2.50334601123597,2.4976968334181,2.49712614348482,2.49707216818207,2.497066408545,2.49706577797933
0,2.5022040480351,2.49616002731642,2.49554916511153,2.49549142051791,2.49548528521226,2.49548461701143
0,2.5010030217903,2.4945601462492,2.49390871402843,2.49384716562045,2.49384065129756,2.49383994512248
0,2.49974236093449,2.49289667387745,2.49220427967165,2.49213889342008,2.49213199678129,2.49213125229778
0,2.49842150175873,2.4911691031887,2.49043536109227,2.49036610347621,2.49035882127419,2.49035803815311
0,2.49703988863359,2.48937693683997,2.48860146711234,2.48852830517328,2.48852063421328,2.48851981213065
0,2.4955969742265,2.48751968734801,2.4867021166455,2.48662501791144,2.48661695505254,2.48661609368967
0,2.49409221971598,2.48559687727626,2.48473683871395,2.48465577129196,2.4846473134483,2.48464641249191
0,2.49252543915192,2.48360803942035,2.48270517274294,2.48262010529719,2.48261124943917,2.48261030858152
0,2.49089559460191,2.48155271698796,2.48060666869685,2.48051757046519,2.48050831362053,2.48050733255953
0,2.48920234957264,2.47943046377285,2.47844088724561,2.47834772805865,2.47833806731356,2.47833704575289
0,2.48744519976733,2.4772408443228,2.47620739994079,2.47611015022849,2.47610008272875,2.47609902037796
0,2.48562365247876,2.47498343410176,2.47390578936711,2.47380442017185,2.47379394312377,2.47379283969842
0,2.48373722451186,2.4726578196459,2.47153564929647,2.47143013228452,2.47141924295602,2.47141809817773
0,2.48178544255043,2.47026359871383,2.46909658483556,2.4689868923078,2.46897558802935,2.46897440162598
0,2.47976784336161,2.46780038043081,2.46658821256761,2.46647431747,2.46646259563553,2.4664613673412
0,2.47768397400439,2.46526778542746,2.46401016068886,2.46389203662222,2.46387989469003,2.46387862424526
0,2.47553339203731,2.46266544597285,2.46136206913925,2.46123969036884,2.46122712586245,2.46122581301426
0,2.4733156656624,2.45999300610238,2.45864358972784,2.45851693119254,2.45850394170151,2.45850258620351
0,2.47103037389265,2.45725012174039,2.45585438625279,2.45572342357393,2.4557100067547,2.45570860836712
0,2.46867710668868,2.4544364608179,2.45299413461598,2.45285884410603,2.45284499768258,2.45284355617245
0,2.46625546509389,2.45155170338524,2.45006252293247,2.44992288160334,2.44990860336799,2.44990711850913
0,2.46376506136338,2.44859554171989,2.44705925163474,2.44691523720593,2.44690052501998,2.44689899659316
0,2.46120551909009,2.44556771477068,2.44398403357202,2.44383562447846,2.44382047627286,2.44381890406582
0,2.45857647332978,2.4424678879853,2.4408365941046,2.44068376950423,2.4406681832802,2.44066656708772
0,2.45587757072596,2.43929580844801,2.43761667119343,2.43745941097439,2.43744338480398,2.43744172442799
0,2.45310799355573,2.43605121816572,2.43432401548528,2.43416230027243,2.43414583229915,2.43414412754876
0,2.45026812903923,2.43273387204762,2.43095839039185,2.43079220155415,2.43077528999341,2.43077354068501
0,2.44735741640202,2.42934353775053,2.42751957216708,2.42734889182296,2.42733153496263,2.42732974091991
0,2.44437555144252,2.42587999577171,2.42400734997752,2.42383216100096,2.42381435720185,2.42381251825589
0,2.44132224015872,2.42234303952146,2.42042152596994,2.42024181199577,2.42022355969202,2.42022167568135
0,2.438197201005,2.41873247539257,2.41676191533421,2.41657766076314,2.41655895846274,2.41655702923334
0,2.43500016489638,2.41504812282377,2.41302834636247,2.41283953636577,2.41282038265085,2.41281840805629
0,2.43173087783928,2.41128981556574,2.40922066050428,2.4090272810281,2.4090076745554,2.40900565445681
0,2.42838909321296,2.40745736089293,2.40533871241806,2.40514075018757,2.40512068968871,2.40511862395487
0,2.42497458163204,2.40355067402281,2.40138237001896,2.40117981254213,2.40115929682405,2.4011571853314
0,2.42148712429924,2.39956960789253,2.39735151452331,2.39714435009456,2.39712337803971,2.39712122067244
0,2.41792651554173,2.3955140481928,2.39324604048966,2.39303425819323,2.39301282875995,2.39301062540999
0,2.41429256251105,2.39138389367001,2.38906585585682,2.38884944556984,2.38882755779263,2.38882530835972
0,2.41058508527427,2.38717905638456,2.38481088197863,2.38458983437417,2.38456748736389,2.38456519175562
0,2.40680391690088,2.38289946180362,2.38048105365601,2.38025536020575,2.38023255314995,2.38023021128175
0,2.40294890353522,2.37854504884078,2.37607631916613,2.37584597214293,2.375822704306,2.37582031610121
0,2.39901990446023,2.37411576987965,2.37159664028898,2.37136163276911,2.37133790349254,2.37133546888246
0,2.39501679215305,2.36961159080033,2.36704199233123,2.36680231819654,2.36677812689912,2.36677564582298
0,2.39093945233209,2.36503249100568,2.36241236414787,2.36216801808762,2.36214336426561,2.36214083667066
0,2.38678778399649,2.3603784634434,2.35770775816128,2.35745873567382,2.35743361890118,2.35743104474264
0,2.38256169945994,2.35564951462348,2.35292819037813,2.35267448777245,2.35264890770093,2.35264628694209
0,2.37826112438088,2.3508456648547,2.34807369040414,2.34781530480107,2.34778926116046,2.34778659377267
0,2.37388599156598,2.34596694758428,2.34314430144449,2.3428812307901,2.34285472338834,2.342852009351
0,2.3694362599896,2.34101341026497,2.33814008035786,2.33787232339309,2.33784535211642,2.33784259141707
0,2.36491189089898,2.33598511376719,2.33306109760846,2.33278865389535,2.33276121870845,2.3327584113427
0,2.3603128638196,2.33088213260777,2.32790743730388,2.32763030722042,2.32760240816653,2.32759955413819
0,2.3556391707877,2.32570455491924,2.32267919719446,2.32239738193489,2.32236901913598,2.32236611845695
0,2.35089081738104,2.3204524824551,2.31737648867593,2.31708999025127,2.31706116390812,2.31705821659849
0,2.34606782270455,2.31512603009606,2.31199943679062,2.31170825802918,2.31167896842151,2.31167597450955
0,2.34117021941327,2.30972532738288,2.30654818022704,2.3062523247747,2.30622257226127,2.30621953178343
0,2.33619805376966,2.30425051657534,2.30102287131748,2.30072234363797,2.30069212865672,2.30068904165766
0,2.33115138569689,2.29870175395296,2.29542367603401,2.29511848140907,2.29508780447717,2.29508467100977
0,2.32603028936597,2.29307920933384,2.28975077398262,2.28944091851207,2.28940978022608,2.2894066003514
0,2.32083485153122,2.28738306616819,2.28400435839371,2.28368984899737,2.28365825003325,2.28365502382061
0,2.3155651736622,2.28161352147467,2.27818463611859,2.27786548053202,2.2778334216453,2.27783014917226
0,2.31022137056846,2.27577078591726,2.27229182761061,2.27196803438845,2.27193551641425,2.2719321977666
0,2.30480357088595,2.26985508371805,2.26632616691678,2.26599774543102,2.26596476928417,2.26596140455591
0,2.29931191696857,2.26386665268794,2.26028790166078,2.25995486210069,2.25992142877578,2.25991801806919
0,2.29374656487469,2.25780574420077,2.25417729302598,2.25383964639769,2.25380575696913,2.25380230039472
0,2.28810768434626,2.25167262317765,2.24799461573597,2.2476523738619,2.24761802948398,2.24761452716051
0,2.28239545878486,2.24546756806813,2.24174015803282,2.24139333355112,2.24135853545809,2.24135498751257
0,2.2766100852309,2.23919087082781,2.23541422165318,2.235062828017,2.23502757752305,2.23502398409073
0,2.27075177434772,2.23284283689294,2.22901712180172,2.22866117327845,2.22862547177779,2.22862183300215
0,2.26482075041011,2.22642378515223,2.22254918712227,2.22218869879256,2.22215254775945,2.22214886379221
0,2.25881725129626,2.21993404791591,2.21601075966604,2.21564574742287,2.2156091484116,2.21560541941272
0,2.25274152848106,2.21337397088219,2.2094021948572,2.20903267540479,2.2089956300497,2.20899185618732
0,2.24659384792824,2.20674391310108,2.20272386145544,2.20234985230805,2.20231236232353,2.20230854377403
0,2.24037448735348,2.20004424693556,2.19597614151553,2.19559766099614,2.19555972817659,2.19555586512453
0,2.23408373959572,2.19327535802009,2.18915943034354,2.1887764975825,2.18873812380226,2.18873421644039
0,2.22772191038933,2.18643764521633,2.18227413644979,2.18188677138323,2.18184795859659,2.18184400712582
0,2.22128931913588,2.17953152056558,2.17532068149817,2.17492890486641,2.17488965510748,2.17488565973688
0,2.21478629871875,2.1725574092381,2.16829950025189,2.1679033335976,2.16786364898025,2.167859609927
0,2.20821319547278,2.16551574947857,2.16121104051524,2.1608105061815,2.16077038889924,2.16076630638865
0,2.20157036913871,2.15840699254782,2.15405576307141,2.15365088419962,2.15361033652547,2.15360621079092
0,2.1948581928054,2.15123160266011,2.14683414161613,2.14642494214371,2.14638396643003,2.14637979771295
0,2.18807705284856,2.14399005691613,2.13954666268691,2.13913316734479,2.13909176602313,2.139087554573
0,2.18122734886848,2.1366828452312,2.13219382558775,2.13177605989774,2.13173423547861,2.1317299815529
0,2.17430949362752,2.12931047025869,2.12477614230923,2.12435413258109,2.12431188765372,2.12430759151787
0,2.16732391298749,2.12187344730838,2.11729413744364,2.11686791077198,2.11682524800411,2.11682090993147
0,2.16027104584699,2.1143723042598,2.10974834809516,2.10931793235606,2.10927485449362,2.10927047476544
0,2.153151344078,2.1068075814704,2.10213932378482,2.10170474763228,2.10166125749907,2.10165683640444
0,2.14596527246062,2.09917983167836,2.09446762635013,2.09402891921219,2.09398501970952,2.09398055754534
0,2.13871330861465,2.09148961990021,2.0867338298392,2.08629102191383,2.08624671602016,2.08624221309108
0,2.13139594292661,2.08373752332289,2.07893852039922,2.07849164264994,2.07844693342047,2.07844239003883
0,2.12401367847113,2.07592413119027,2.07108229615923,2.07063138031038,2.07058627087655,2.07058168736236
0,2.11656703092554,2.06805004468402,2.06316576710678,2.06271084563859,2.06266533920762,2.06266071588846
0,2.10905652989574,2.06011587679857,2.05518955495876,2.05473066110202,2.05468476095639,2.05468009816736
0,2.10148271454625,2.05212225221009,2.04715429302595,2.04669146075637,2.04664517025322,2.04664046833691
0,2.09384613909244,2.0440698071393,2.03906062607125,2.03859389010352,2.03854721267407,2.03854247198044
0,2.08614736861567,2.03595918920792,2.03090921016167,2.03043860594311,2.03039154509199,2.03038676597832
0,2.07838698054553,2.02779105728869,2.02270071251366,2.0222262762176,2.02217883552215,2.02217401835298
0,2.07056556425599,2.01956608134883,2.01443581133208,2.01395757985072,2.01390976296027,2.0139049081073
0,2.06268372093841,2.01128494228673,2.00611519564235,2.00563320657938,2.00558501721445,2.00558012505646
0,2.05474206346648,2.00294833176202,1.99773956511603,1.9972538567788,1.9972052987303,1.99720036965305
0,2.04674121624889,1.9945569520187,1.98930962988963,1.9888202412809,1.98877131840923,1.9887663528054
0,2.03868181507705,1.9861115157016,1.98082611037665,1.98033308118595,1.9802837974201,1.98027879568916
0,2.03056450696963,1.97761274566594,1.97228973707277,1.97179310766734,1.97174346700391,1.97173842955207
0,2.02238995001334,1.96906137478006,1.9637012503543,1.96320106176963,1.96315106827185,1.96314599551187
0,2.01415881319982,1.96045814572142,1.95506140026975,1.95455769419969,1.9545073519963,1.95450224434748
0,2.00587177625808,1.95180381076581,1.9463709463247,1.94586376511107,1.94581307839529,1.94580793628328
0,1.99752952948203,1.94309913156979,1.93763065725981,1.93712004388168,1.93706901690998,1.93706384076672
0,1.98913277355241,1.93434487894649,1.92884131082215,1.92832730888459,1.92827594597555,1.92827073623912
0,1.98068221935239,1.9255418326347,1.92000369352989,1.91948634725234,1.91943465278539,1.91942940989987
0,1.9721785844818,1.91669078106142,1.91111860043041,1.91059795463452,1.91054593304862,1.91054065746401
0,1.96362260310029,1.90779252109781,1.90218683485179,1.90166293494895,1.90161059074125,1.90160528291332
0,1.9550150130261,1.89884785780873,1.89320920814805,1.89268210012636,1.89262943785084,1.89262409824095
0,1.94635656406102,1.88985760419586,1.88418653943804,1.88365626984882,1.88360329411485,1.88359792318986
0,1.93764801454687,1.88082258093462,1.87511965533808,1.87458627128207,1.87453298675291,1.87452758498502
0,1.92889013178967,1.87174361610486,1.86600938968873,1.86547293880169,1.865419350193,1.86541391805961
0,1.92008369178512,1.86262154491571,1.85685658327555,1.85631711371355,1.85626322579179,1.85625776377532
0,1.91122947897962,1.85345720942442,1.84766208354423,1.84711964396844,1.84706546154929,1.84705997013705
0,1.90232828605771,1.8442514582497,1.83842674431019,1.83788138387126,1.83782691181794,1.83782139150198
0,1.89338091372318,1.83500514627956,1.82915142546279,1.82860319378481,1.82854843700647,1.82854288828336
0,1.88438817046659,1.82571913437383,1.81983699266452,1.81928593982858,1.81923090327846,1.81922532664922
0,1.87535087231955,1.81639428906177,1.8104843170451,1.80993049357247,1.80987518224622,1.80986957821605
0,1.86626984259586,1.80703148235485,1.80109427489109,1.80053773172593,1.80048215065978,1.80047651973794
0,1.85714591161996,1.79763159101204,1.79166774733085,1.79110853582264,1.79105269009159,1.79104703279122
0,1.84797991644378,1.78819549677208,1.78220562001542,1.78164379190098,1.78158768661689,1.78158200345482
0,1.83877270055401,1.77872408572386,1.77270878279539,1.77214439018052,1.77208803049024,1.77208232198684
0,1.82952511357232,1.76921824804691,1.76317812939405,1.76261122473486,1.76255461581832,1.76254888249725
0,1.82023801095105,1.75967887768268,1.75361455707714,1.75304519316108,1.75298834022928,1.75298258261735
0,1.8109122536665,1.75010687200372,1.74401896631943,1.7434471962459,1.74339010453902,1.743384323166
0,1.80154870791146,1.74050313147947,1.7343922604684,1.73381813762921,1.73376081241454,1.73375500781294
0,1.79214824480063,1.73086855933959,1.7247353454054,1.72415892346487,1.72410137003476,1.72409554273969
0,1.7827117400116,1.72120406123462,1.71504912920442,1.71447046207918,1.7144126857491,1.71440683629799
0,1.77324007356397,1.7115105448945,1.70533452178892,1.70475366362755,1.70469566973394,1.70468979866641
0,1.76373412943421,1.70178891978521,1.6955924345869,1.69500943974929,1.69495123364751,1.69494534150516
0,1.75419479528538,1.69204009676378,1.68582378018459,1.68523870322114,1.68518029028339,1.68517437760956
0,1.74462296214077,1.68226498773251,1.676029471979,1.67544236760958,1.67538375322278,1.67537782056241
0,1.735019524068,1.67246450529018,1.6662104238297,1.66562134692244,1.66556253648615,1.66555658438549
0,1.72538537785798,1.66263956238596,1.65636754970998,1.65577655525999,1.65571755418425,1.65571158319075
0,1.7157214226984,1.65279107196994,1.6465017633579,1.64590890646566,1.64584972016903,1.64584373083106
0,1.70602855984269,1.64291994664508,1.63661397792734,1.63601931377584,1.63595994768452,1.6359539405512
0,1.69630769227529,1.63302709831887,1.62670510563939,1.62610868947537,1.62604914901823,1.62604312463922
0,1.68655972437389,1.62311343785556,1.61677605743444,1.61617794454444,1.6161182351531,1.61611219407838
0,1.6767855615696,1.61317987472923,1.60682774262517,1.60622798831448,1.60616811542045,1.60616205820011
0,1.66698611000595,1.60322731277601,1.59686106855064,1.59625972812159,1.59619969715413,1.59619362433818
0,1.65716227619786,1.59325666368024,1.58687694023202,1.5862740689621,1.58621388534614,1.5862077974843
0,1.64731496669085,1.58326882853567,1.57687626002985,1.57627191315,1.576211582304,1.57620547994549
0,1.63744508772149,1.57326470789113,1.56685992730343,1.56625415997622,1.56619368731014,1.56618757100345
0,1.62755354487895,1.56324519906674,1.55682883807226,1.5562217053703,1.55616109628342,1.55615496657614
0,1.61764124276802,1.55321119598104,1.54678388468006,1.5461754415643,1.54611470144328,1.54610855888187
0,1.60770908467331,1.54316358876637,1.5367259554614,1.53611625675963,1.53605539097637,1.53604923610597
0,1.59775797222464,1.53310326344948,1.52665593441116,1.5260450347966,1.52598404870628,1.52597788207049
0,1.58778880506338,1.52303110161953,1.51657470085713,1.51596265482716,1.51590155376616,1.51589537590688
0,1.57780248050959,1.5129479801019,1.50648312913585,1.50586999099087,1.50580878027486,1.50580259173201
0,1.56779989323003,1.50285477063685,1.49638208827189,1.49576791209434,1.49570659701623,1.49570039832765
0,1.55778193490698,1.49275233956174,1.48627244166074,1.48565728129427,1.48559586712237,1.48558965882351
0,1.54774949390822,1.48264154749693,1.47615504675542,1.47553895578434,1.47547744776034,1.47547123038418
0,1.53770345495835,1.47252324903514,1.46603075475702,1.4654137864859,1.46535218982302,1.46534596389982
0,1.52764496535696,1.46239829243457,1.45590041030929,1.45528261774274,1.4552209376239,1.45521470368097
0,1.51757450069522,1.4522675193158,1.44576485119723,1.44514628702002,1.44508452859594,1.44507828715751
0,1.50749306889254,1.44213176436257,1.4356249080501,1.43500562460742,1.43494379299484,1.43493754458184
0,1.49740153571959,1.43199185502648,1.42548140404858,1.42486145332664,1.42479955360652,1.42479329873642
0,1.48730076339332,1.421848611236,1.41533515463638,1.41471458824325,1.41465262545901,1.41464636464561
0,1.47719160828192,1.41170284510957,1.40518696723635,1.40456583638302,1.40450381553882,1.40449754929208
0,1.4670749207802,1.40155536067334,1.39503764097096,1.39441599645278,1.39435392251184,1.39434765133769
0,1.45695154505324,1.39140695358336,1.38488796638744,1.38426585856578,1.38420373644866,1.38419746084884
0,1.4468223187787,1.38125841085255,1.37473872518735,1.37411620397161,1.37405403855462,1.37404775902648
0,1.43668807287092,1.37111051058218,1.36459068996082,1.36396780479068,1.36390560090424,1.36389931794061
0,1.42654963119437,1.36096402169829,1.35444462392524,1.35382142375331,1.35375918618036,1.35375290026933
0,1.41640781027399,1.3508197036926,1.34430128066861,1.34367781394323,1.34361554741771,1.34360925904251
0,1.40626345051375,1.34067830636807,1.33416140389723,1.33353771854582,1.3334754277511,1.33346913738988
0,1.39611728974691,1.33054056958905,1.32402572718812,1.32340187060058,1.32333956016804,1.32333326829375
0,1.38597016998502,1.32040722303572,1.31389497374565,1.31327099275829,1.31320866726575,1.31320237434598
0,1.37582285777426,1.31027898596304,1.30376985616269,1.30314579704237,1.30308346101272,1.30307716750952
0,1.36567613007241,1.30015656696378,1.29365107618609,1.29302698461466,1.29296464251445,1.29295834888417
0,1.35553043031496,1.29004066373584,1.28353932448636,1.28291524554546,1.28285290178345,1.28284660847664
0,1.34538700202345,1.27993196285366,1.27343528043155,1.27281125858774,1.27274891751359,1.27274262497478
0,1.335246426208,1.26983113954358,1.26333961186533,1.26271569095542,1.26265335685835,1.26264706552594
0,1.32510944146399,1.25973885746337,1.25325297488898,1.25262919810578,1.25256687521321,1.25256058551931
0,1.31497677408999,1.24965576848556,1.24317601364737,1.24255242352563,1.24249011600195,1.24248382837227
0,1.30484914047849,1.23958251248469,1.23310936011882,1.23248599852157,1.2324237104668,1.23241742532045
0,1.2947272467035,1.2295197171284,1.22305363390863,1.22243054201369,1.2223682774623,1.2223619952117
0,1.28461178824459,1.21946799767228,1.21300944204634,1.21238666033322,1.21232442325283,1.21231814430356
0,1.27450344967917,1.20942795675824,1.20297737878656,1.20235494702351,1.20229274131373,1.20228646606438
0,1.26440290438658,1.19940018421663,1.19295802541319,1.19233598264462,1.19227381213583,1.19226754097788
0,1.25431081426488,1.18938525687162,1.18295195004706,1.18233033458118,1.18226820303338,1.18226193635108
0,1.24422782945849,1.17938373835002,1.17295970745697,1.17233855685362,1.17227646795524,1.17227020612546
0,1.23415458810239,1.16939617889331,1.16298183887365,1.16236118993249,1.16229914729926,1.16229289069136
0,1.22409171608794,1.15942311517275,1.15301887180718,1.15239876055596,1.15233676772979,1.15233051670553
0,1.21403982685083,1.14946507010763,1.14307131986716,1.14245178155038,1.14238984199821,1.14238359691159
0,1.20399952117838,1.13952255268635,1.13313968258601,1.13252075165365,1.13245886876638,1.13245262996354
0,1.19397138703061,1.12959605779047,1.12322444524511,1.12260615534167,1.12254433243304,1.12253810025214
0,1.18395599936915,1.11968606602152,1.11332607870381,1.11270846265749,1.11264670296302,1.11264047773409
0,1.17395391998824,1.1097930435306,1.10344503923124,1.10282812904331,1.1027664357192,1.10276021776408
0,1.1639656973431,1.09991744185081,1.09358176834079,1.09296559517522,1.09290397129734,1.09289776092952
0,1.15399186637291,1.09005969773224,1.08373669262749,1.08312128680064,1.08305973536342,1.08305353288794
0,1.14403294831743,1.08022023297975,1.07391022360788,1.07329561457848,1.07323413849389,1.07322794420724
0,1.13408945052794,1.07039945429349,1.06410275756277,1.06348897392198,1.0634275760185,1.06342139020851
0,1.12416186627485,1.06059775311197,1.05431467538256,1.05370174484423,1.05364042786583,1.05363425081153
0,1.1142506745546,1.05081550545799,1.04454634241535,1.04393429180643,1.04387305841152,1.04386689038308
0,1.10435633989911,1.04105307178718,1.03479810831778,1.03418696356887,1.03412581632931,1.0341196575879
0,1.09447931219031,1.03131079683934,1.02507030690862,1.02446009304465,1.02439903444476,1.02439288524249
0,1.08462002648171,1.02158900949253,1.0153632560252,1.01475399715633,1.01469302959188,1.01468689017162
0,1.0747789028279,1.0118880226201,1.00567725738281,1.00506897669536,1.00500810247258,1.00500197306795
0,1.06495634612202,1.00220813295048,0.996012596436957,0.99540531618458,0.995344537519177,0.995338418354399
0,1.05515274594037,0.992549620930107,0.986369542248787,0.985763283743735,0.985702602759941,0.985696494049744
0,1.04536847639279,0.982912750589377,0.976748347353682,0.97614313095819,0.976082549687791,0.976076451637333
0,1.03560389597736,0.9732977694118,0.967149247633088,0.966545092750962,0.966484613132361,0.966478525937136
0,1.02585934743785,0.963704908206507,0.957572462189871,0.956969387258168,0.956909011135438,0.956902934981163
0,1.01613515762285,0.95413438098421,0.948018193227176,0.947416215708063,0.947355944830005,0.947349879892569
0,1.00643163734597,0.944586384836839,0.938486625931059,0.937885762303804,0.937825598323075,0.937819544768405
0,0.996749081246769,0.935061099820938,0.928977928357025,0.928378194110188,0.928318138582357,0.928312096566382
0,0.987087767653091,0.925558688845044,0.919492251320705,0.918893660944404,0.918833715327105,0.918827684995638
0,0.977447958445137,0.916079297561284,0.91002972829272,0.909432295271192,0.909372460923233,0.909366442411913
0,0.967829898922494,0.906623054261269,0.900590475298175,0.899994212102421,0.899934490282944,0.899928483717143
0,0.958233817674865,0.897190069776698,0.891174590820789,0.890579508901435,0.890519900769084,0.890513906263844
0,0.948659926457463,0.88778043738464,0.881782155711982,0.881188265492375,0.881128772104483,0.881122789764448
0,0.939108420071678,0.878394232717948,0.8724132331052,0.871820543974651,0.871761166286466,0.871755196205791
0,0.92957947625139,0.869031513680951,0.863067868335594,0.862476388642896,0.862417127506819,0.862411169769127
0,0.920073255555149,0.859692320370627,0.85374608886544,0.85315582591262,0.853096682077453,0.853090736755761
0,0.910589901264073,0.850376675003623,0.844447904215502,0.843858864251773,0.843799838362026,0.843793905518691
0,0.901129539285287,0.841084581849286,0.835173305902568,0.834585494118611,0.834526586713822,0.834520666400475
0,0.891692278060725,0.831816027169028,0.825922267383513,0.825335687905986,0.825276899420081,0.825270991677577
0,0.882278208481014,0.822570979162284,0.816694744006087,0.816109399892459,0.816050730653137,0.816044835511518
0,0.872887403804276,0.813349387919331,0.807490672966757,0.806906566200455,0.806848016428617,0.806842133907052
0,0.86351991958003,0.804151185381278,0.798309973275898,0.797727104761746,0.797668674570956,0.797662804677701
0,0.854175793578237,0.794976285307433,0.789152545730466,0.788570915290527,0.788512604686525,0.7885067474189
0,0.844855045723778,0.785824583250467,0.780018272894716,0.779437879264449,0.779379688144696,0.779373843489033
0,0.835557678036919,0.77669595653949,0.770907019088904,0.770327859913745,0.770269788067006,0.770263955998645
0,0.826283674580018,0.767590264271437,0.761818630386557,0.761240702218863,0.761182749324872,0.761176929808111
0,0.817033001411144,0.758507347311008,0.752752934620371,0.752176232916805,0.752118398545951,0.752112591534028
0,0.807805606544933,0.749447028299348,0.74370974139707,0.743134260516462,0.743076544129498,0.743070749564612
0,0.798601419921064,0.740409111671963,0.734688842121558,0.734114575323142,0.734056976271034,0.734051194084297
0,0.789420353380745,0.731393383685807,0.725690010030508,0.725116949472713,0.725059466996443,0.725053697107896
0,0.780262300651324,0.72239961245606,0.716713000235668,0.716141136975359,0.716083770205877,0.716078012524491
0,0.771127137339348,0.713427548002637,0.707757549777151,0.707186873769445,0.707129621727607,0.707123876151283
0,0.76201472093197,0.704476922306864,0.698823377686935,0.698253877785488,0.698196739382107,0.6981910057977
0,0.752924890807085,0.695547449378343,0.689910185062717,0.689341849020607,0.689284823056535,0.689279101339871
0,0.743857468252078,0.686638825332344,0.681017655152409,0.680450469623569,0.680393554789875,0.680387844805764
0,0.734812256491431,0.677750728477858,0.672145453449384,0.671579403990645,0.671522598868833,0.671516900471119
0,0.725789040723303,0.668882819416527,0.663293227798709,0.662728298872457,0.662671601934763,0.662665914966351
0,0.716787588165314,0.66003474115255,0.65446060851451,0.653896783491915,0.653840193101678,0.653834517394582
0,0.707807648615056,0.651206119213833,0.645647208508531,0.645084469673493,0.645027984085589,0.645022319460981
0,0.698848952996008,0.642396561784386,0.636852623430139,0.636290951983824,0.636234569345181,0.636228915613453
0,0.68991121561862,0.633605659848181,0.628076431817772,0.627515807883849,0.627459526234038,0.627453883194873
0,0.680994132425694,0.624832987344475,0.619318195261979,0.618758597892532,0.618702415164434,0.618696782606845
0,0.672097381910157,0.61607810133483,0.610577458580081,0.610018865762213,0.609962779782738,0.609957157485184
0,0.663220625064608,0.607340542181652,0.601853750002519,0.60129613866569,0.601240147156585,0.60123453488704
0,0.654363505497427,0.598619833738545,0.593146581370952,0.592589927394946,0.592534027973733,0.592528425489771
0,0.645525649560056,0.589915483552305,0.584455448348001,0.583899726571736,0.583843916752627,0.583838323801539
0,0.636706666481708,0.581226983076677,0.575779830638755,0.575225014869748,0.575169292064714,0.575163708383594
0,0.627906148515064,0.572553807897723,0.567119192223948,0.566565255248518,0.56650961676842,0.566504042084295
0,0.619123671093825,0.563895417970935,0.558472981604711,0.557919895198953,0.557864338254743,0.557858772284677
0,0.610358791205546,0.555251257869822,0.549840632058884,0.549288367000391,0.549232888704393,0.54922733115562
0,0.601611053022403,0.546620757046056,0.541221561908777,0.54067008798908,0.540614685356333,0.540609135926405
0,0.592879981258373,0.538003330100987,0.532615174800216,0.532064460838001,0.532009130787717,0.53200358916461
0,0.584165085911555,0.529398377068363,0.524020859992776,0.52347087384784,0.523415613204896,0.523410079067222
0,0.575465860736104,0.520805283708235,0.515437992661045,0.514888701248998,0.514833506745548,0.514827979762623
0,0.566781783868571,0.512223421811709,0.50686593420669,0.506317303514392,0.506262171791509,0.506256651623586
0,0.558112318036187,0.503652149516502,0.498304032581151,0.497756027682911,0.497700955292329,0.497695441590736
0,0.54945691080672,0.495090811632957,0.489751622618752,0.489204207693247,0.489149191099173,0.489143683506484
0,0.540814994871764,0.486538739980454,0.48120802637998,0.48066116472787,0.480606200308851,0.480600698459088
0,0.532185988339402,0.477995253733749,0.472672553504622,0.472126207566917,0.472071291617814,0.472065795136614
0,0.523569295030699,0.469459659779182,0.464144501574579,0.463598632951689,0.463543761685665,0.463538270190481
0,0.51496430477994,0.460931253080342,0.455623156485937,0.455077725957434,0.455022895508048,0.455017408608349
0,0.506370393739132,0.452409317052923,0.447107792830137,0.446562760375162,0.44650796679852,0.446502484095999
0,0.497786924686899,0.443893122294761,0.438597674283765,0.438052999102107,0.437998238379052,0.437992759467835
0,0.489213247342767,0.435381933604856,0.430092054006684,0.429547694540532,0.429492962578922,0.429487487045807
0,0.480648698688166,0.426874999503727,0.42159017504822,0.421046089004504,0.420991381641536,0.420985909066169
0,0.47209260329588,0.418371562064827,0.413091270760906,0.412547415134262,0.412492728138848,0.412487258093986
0,0.46354427366936,0.409870852649134,0.40459456522147,0.404050896317808,0.403996225392995,0.403990757444744
0,0.455003010593025,0.401372093730138,0.396099273658725,0.395555747119337,0.395501087904805,0.395495621612824
0,0.446468103494237,0.392874499158471,0.387604602887865,0.387061173714101,0.387006521788672,0.387001056706456
0,0.437938830816882,0.384377274525363,0.379109751750814,0.378566374329263,0.378511725213483,0.37850626088858
0,0.429414460406108,0.375879617602044,0.370613911562238,0.37007053969042,0.370015888849164,0.370010424823443
0,0.420894249903363,0.367380718786894,0.362116266560721,0.361572853473242,0.361518196318359,0.361512732128262
0,0.41237744715037,0.358879761549536,0.353615994364786,0.353072492759935,0.353017824652955,0.353012359829745
0,0.403863290600845,0.350375922879538,0.345112266433246,0.344568628500035,0.344513944754861,0.344508478824894
0,0.395351009738565,0.341868373743978,0.336604248529488,0.336060425975049,0.33600572186071,0.33600025434571
0,0.386839825500773,0.333356279553519,0.328091101189279,0.327547045266671,0.327492316010105,0.327486846427415
0,0.378329225577131,0.324838800634985,0.319571980191666,0.319027641727965,0.318972882516814,0.318967410379678
0,0.369817864997729,0.316315092708647,0.311046037032492,0.310501366457231,0.310446572442664,0.310441097260489
0,0.361305353097185,0.307784307368426,0.302512419400157,0.301967366774035,0.30191253307356,0.301907054352216
0,0.352790744576828,0.299245592563463,0.293970271653212,0.293424786697047,0.293369908397385,0.293364425639457
0,0.344273223192135,0.290698093079786,0.285418735299324,0.284872767423227,0.284817839583168,0.284812352288256
0,0.335751967713237,0.282140951021145,0.276856949475251,0.276310447807993,0.276255465461266,0.27624997312625
0,0.327226150752895,0.273573306288583,0.268284051427394,0.267736964845943,0.267681923004088,0.267676425123423
0,0.318694939901988,0.264994297058599,0.259699176992559,0.259151454151756,0.259096347807014,0.259090843873015
0,0.310157498216052,0.256403060260096,0.251101461078578,0.250553050440882,0.250497874569065,0.250492364072179
0,0.301612984676306,0.247798732050357,0.2424900381443,0.241940888009671,0.241885637573051,0.241880120002151
0,0.293060554685831,0.239180448290414,0.233864042678782,0.233314101214551,0.233258771164735,0.233253246007412
0,0.284499360568444,0.230547345019918,0.225222609679148,0.224671824949963,0.224616410230751,0.224610876973581
0,0.275928552050785,0.221898558931574,0.216564875126924,0.216013195124647,0.21595769067489,0.215952148803751
0,0.267347276726794,0.213233227844995,0.20788997646244,0.207337349136037,0.207281749892499,0.20727619889282
0,0.258754680510136,0.204550491179032,0.199197053057041,0.198643426342422,0.198587727242608,0.198582166599681
0,0.250149908079998,0.195849490422608,0.190485246682846,0.189930568532603,0.189874764517562,0.189869193716814
0,0.241532103325108,0.187129369608563,0.181753701979664,0.181197920392716,0.181142006409864,0.181136424937145
0,0.232900409790224,0.178389275773895,0.17300156691899,0.172444629970107,0.172388600975994,0.172383008317865
0,0.224253971127994,0.169628359427113,0.164227993264688,0.163669849133854,0.163613700096931,0.16360809574092
0,0.215591931557951,0.160845775006723,0.155432137030196,0.154872734031799,0.154816459935151,0.154810843370072
0,0.206913436332478,0.152040681337039,0.146613158932091,0.14605244554395,0.14599604138801,0.145990412104217
0,0.198217632208284,0.143212242079636,0.137770224839734,0.137208149731883,0.137151610537124,0.137145968026792
0,0.189503667921186,0.13435962618026,0.128902506220914,0.128339018284162,0.128282339093779,0.128276682851176
0,0.180770694661208,0.125482008311407,0.120009180583265,0.119444228957575,0.119387404840074,0.119381734361842
0,0.172017866545071,0.116578569310381,0.111089431911374,0.110522966013887,0.110465992065738,0.110460306851168
0,0.163244341083955,0.107648496613135,0.102142451099446,0.101574420652299,0.101517292000509,0.10151159155179
0,0.15444927964482,0.0986909846836183,0.0931674363793802,0.0925977914372358,0.0925405032418736,0.0925347870643866
0,0.145631847904418,0.0897052354389397,0.0841635937442485,0.0835922847215044,0.0835348321782384,0.0835290997808086
0,0.136791216296231,0.0806904586700772,0.0751301373670253,0.0745571150647376,0.0744994934073359,0.0744937443024823
0,0.127926560450766,0.071645872458228,0.0660662900145804,0.0654915056470636,0.0654337101498425,0.0654279438540656
0,0.11903706163038,0.0625707035865876,0.0569712834568487,0.056394688677958,0.0563367146582126,0.0563309306922338
0,0.110121907159795,0.053464187947538,0.0478443588711764,0.0472659058002612,0.0472077486206716,0.0472019465096858
0,0.101180290853375,0.0443255709450761,0.0386847672417976,0.0381044084893231,0.0380460635603105,0.0380402428342618
0,0.0922114134399321,0.0351541078923918,0.0294917697545132,0.0289094584473198,0.0288509212294175,0.028845081423214
0,0.0832144829855344,0.0259490644045744,0.020264638186469,0.019680327992748,0.0196215939988664,0.0196157346526697
0,0.0741887153143194,0.017540016579989,0.0191982313517086,0.0193600279703575,0.0193761756903226,0.0193777946207485
0,0.0651333344268934,0.0200912023004597,0.0218454457850495,0.0220639575767078,0.0220858360256673,0.0220880240897018
0,0.0560475729158902,0.0231036538744471,0.0252838293352904,0.0255021733631045,0.0255240348786605,0.0255262211524478
0,0.0469306723778575,0.0265407266755631,0.0287191477108223,0.0289373266540686,0.0289591715052177,0.028961356015526
0,0.037781893703665,0.0299747473527266,0.0321514515780323,0.0323694681943766,0.0323912966576014,0.0323934794315581
0,0.0286004828348159,0.0334057667264949,0.0358543168643122,0.0364515599749383,0.036511565634762,0.0365175515542376
0,0.019385715713196,0.0394858402197463,0.0453398079081258,0.0459393570477724,0.0459995892376741,0.0460055977493321
0,0.0187609834491119,0.0489846030859711,0.0548648323182884,0.055466728631333,0.0555271913393253,0.055533222852549
0,0.0216825279760319,0.0585230298681959,0.0644300062334206,0.0650342901137463,0.0650949872558735,0.0651010421727009
0,0.0251184769553843,0.0681017313885532,0.0740359315594221,0.0746426426288521,0.0747035780471307,0.0747096567620403
0,0.0285513179747643,0.0777213041581141,0.083683195629658,0.0842923727166364,0.0843535501770357,0.0843596530766997
0,0.0319812121168728,0.0873823300384369,0.0933723708691969,0.0939840519878504,0.0940454751782642,0.0940516026413565
0,0.0366427986439882,0.0970853759071792,0.103104014463193,0.10371823679262,0.103779909320892,0.103786061717862
0,0.0461105291638902,0.106830993327719,0.112878668029175,0.113495467893058,0.113557393284985,0.113563570977864
0,0.0556170340183078,0.116619718222656,0.122696857293264,0.123316270139773,0.123378451837183,0.123384655179333
0,0.0651629333642632,0.126452070551251,0.132559091770269,0.133181152152213,0.133243593510984,0.133249822846935
0,0.0747488334051636,0.136328553990671,0.142465864447545,0.14309060600278,0.143153310290964,0.143159565956173
0,0.0843753260325962,0.146249655620961,0.152417651472575,0.153045106904732,0.153108077300604,0.153114359621264
0,0.0940429884800912,0.156215845613855,0.162414911844326,0.163045112903711,0.163108352493888,0.163114661786748
0,0.103752382987861,0.166227576925072,0.172458087108211,0.173091064572987,0.173154576350571,0.173160912922688
0,0.113504056476775,0.176285284990475,0.182547601054714,0.183183384712336,0.183247171575014,0.183253535723592
0,0.12329854022922,0.1863893874256,0.192683859421693,0.193322478050525,0.193386542798722,0.193392934810921
0,0.133136349574674,0.196540283728977,0.202867249600262,0.203508730951465,0.203573076286519,0.203579496439227
0,0.143017983577711,0.206738354988935,0.213098140344406,0.213742511123997,0.213807139646308,0.213813588205988
0,0.152943924726918,0.216983963594056,0.223376881484198,0.224024167335358,0.22408908154258,0.224095558765054
0,0.162914638623813,0.227277452947294,0.233703803642798,0.234354029128378,0.2344192314136,0.234425737543884
0,0.172930573671535,0.237619147183815,0.244079217957211,0.244732406542411,0.244797899192373,0.244804434464469
0,0.182992160763843,0.248009350892551,0.254503415802865,0.255159589838164,0.255225375031476,0.255231939668204
0,0.193099812975286,0.258448348841683,0.264976668522176,0.265635849226418,0.26570192903177,0.265708523244597
0,0.203253925253865,0.268936405708064,0.275499227157105,0.276161434600795,0.276227810975216,0.276234434964041
0,0.213454874117407,0.279473765810647,0.28607132218585,0.286736575274672,0.286803250061761,0.286809904014795
0,0.223703017354889,0.290060652848205,0.296693163263868,0.297361479722345,0.297428454650567,0.297435138744109
0,0.233998693733532,0.300697269641298,0.307364938969278,0.308036335324686,0.308103612005635,0.30811032640393
0,0.244342222712244,0.311383797878755,0.318086816552871,0.318761308119318,0.318828888046015,0.318835632901071
0,0.254733904161536,0.322120397868807,0.328858941692876,0.329536542555612,0.329604427100825,0.329611202552258
0,0.26517401808974,0.332907208295037,0.339681438254715,0.340362161254634,0.340430351669198,0.340437157844068
0,0.275662824375132,0.343744345977395,0.350554408055903,0.351238264774265,0.351306762185442,0.351313599198078
0,0.286200562503375,0.354631905638416,0.36147793063632,0.362164931379735,0.362233736789567,0.362240604741442
0,0.296787451309802,0.365569959674945,0.372452063034225,0.373142216819784,0.373211331103503,0.373218230083047
0,0.307423688726045,0.376558557935573,0.383476839568003,0.384170154108742,0.384239578013178,0.384246508095637
0,0.318109451530731,0.387597727504064,0.394552271624175,0.395248753314759,0.395318487456777,0.395325448704072
0,0.328844895104257,0.398687472489034,0.405678347451846,0.406378001354486,0.406448046219457,0.406455038680036
0,0.339630153187764,0.409827773820174,0.416855031963773,0.417557861794493,0.417628217734782,0.41763524144348
0,0.350465337646615,0.421018589051301,0.428082266544591,0.428788274659712,0.428858941893216,0.428865996871123
0,0.361350538239078,0.432259852170593,0.439359968866277,0.44006915624926,0.44014013485797,0.440147221112284
0,0.372285822390514,0.443551473418216,0.450688032711323,0.451400398959934,0.451471688888515,0.451478806412432
0,0.38327123497397,0.454893339111867,0.462066327803881,0.462781871117667,0.46285347217211,0.462860620944684
0,0.394306798097462,0.466285311480305,0.473494699649242,0.474213416817402,0.474285328663699,0.474292508649734
0,0.405392510898689,0.477727228505456,0.484972969381977,0.485694855771605,0.485767077934458,0.485774289084385
0,0.416528349347298,0.489218903773267,0.496500933623109,0.497225983167827,0.497298515029418,0.49730575727919
0,0.427714266055202,0.500760126333744,0.508078364346635,0.508806569535652,0.508879410334458,0.508886683605447
0,0.438950190094985,0.512350660570499,0.519705008755782,0.520436360623403,0.520509509453065,0.52051681365195
0,0.450236026826604,0.523990246080156,0.531380589169351,0.532115077284952,0.532188533093174,0.532195868111874
0,0.461571657732438,0.535678597561987,0.543104802918475,0.543842415376953,0.543916176964507,0.543923542680048
0,0.472956940260847,0.547415404718116,0.554877322254174,0.555618045666928,0.555692111686664,0.555699507961142
0,0.484391707678349,0.559200332164671,0.566697794266057,0.567441613752495,0.567515982708444,0.567523409388923
0,0.495875768930608,0.571033019354191,0.578565840812489,0.57931273999208,0.579387410238623,0.579394867157087
0,0.507408908512558,0.582913080509656,0.590481058462603,0.591231019447553,0.591305989188651,0.591313476161901
0,0.518990886347894,0.594840104570516,0.602443018450454,0.603196021838952,0.60327128912743,0.603278805957067
0,0.530621437678395,0.606813655150953,0.614451266641664,0.615207291511786,0.615282854248716,0.615290400721077
0,0.542300272963401,0.618833270510817,0.626505323512886,0.627264347417143,0.627340203351298,0.627347779237405
0,0.55402707778998,0.630898463539421,0.63860468414435,0.639366683104909,0.639442829832293,0.639450434887828
0,0.565801512794061,0.643008721752638,0.650748818225794,0.651513766730447,0.651590201693869,0.651597835659153
0,0.577623213593044,0.655163507303428,0.662937170076117,0.663705041074928,0.663781761563731,0.663789424163691
0,0.589491790730172,0.667362257006206,0.675169158676929,0.675939923579677,0.676016926729501,0.67602461767366
0,0.601406829631028,0.679604382375226,0.687444177720323,0.688217806394686,0.688295089187312,0.688302808169798
0,0.613367890572408,0.691889269677245,0.699761595671026,0.700538056441582,0.700615615704924,0.700623362404451
0,0.625374508663833,0.704216279998678,0.712120755843211,0.71290001549128,0.71297784789938,0.712985621979282
0,0.637426193841907,0.716584749327472,0.724520976492134,0.725303000256414,0.725381102329608,0.725388903437856
0,0.649522430877731,0.728993988649882,0.736961550920746,0.737746302498825,0.737824670603975,0.737832498373204
0,0.661662679397559,0.741443284062249,0.749441747601465,0.75022918915224,0.750307819503055,0.750315673550591
0,0.673846373916864,0.753931896898016,0.761960810313213,0.762750902460162,0.762829791117627,0.76283767104556
0,0.686072923888062,0.766459063870045,0.774517958293856,0.775310660129249,0.775389803002131,0.775397708397361
0,0.698341713761992,0.77902399722833,0.787112386408064,0.787907655498099,0.787987048343616,0.787994978777902
0,0.71065210306343,0.791625884933191,0.799743265330769,0.800541057721636,0.800620696146129,0.800628651176197
0,0.723003426480792,0.804263890844005,0.812409741746079,0.813210011970981,0.813289891430794,0.813297870598381
0,0.735394993970176,0.816937154923476,0.825110938561838,0.825913639649002,0.825993755451345,0.826001758283342
0,0.747826090873943,0.829644793457452,0.837845955139705,0.838651038621298,0.83873138592536,0.83873941193387
0,0.76029597805398,0.842385899290258,0.850613867540708,0.851421283462819,0.851501857280839,0.851509905963303
0,0.772803892039673,0.855159542075504,0.863413728786287,0.864223425719831,0.864304220918354,0.864312291757685
0,0.785349045190834,0.867964768542264,0.87624456913461,0.877056494187265,0.87713750548848,0.877145597953188
0,0.79793062587545,0.88080060277652,0.889105396372209,0.889919495201293,0.890000717184476,0.890008830728795
0,0.810547798662431,0.893666046517803,0.901995196120535,0.902811412946941,0.902892840050005,0.902900974114058
0,0.823199704529236,0.906560079470731,0.914912932157597,0.915731209780681,0.915812836301784,0.915820990311736
0,0.835885479082367,0.919481659631457,0.927857546754145,0.928677826567597,0.928759646666925,0.928767820035155
0,0.848604189553583,0.932429723628638,0.940827961024427,0.941650183033179,0.941732190734755,0.941740382860012
0,0.861354916715312,0.945403187078807,0.953823075291176,0.954647178129208,0.954729367322838,0.954737577590453
0,0.874136709528025,0.958400944955834,0.966841769464509,0.967667690413708,0.967750054857006,0.967758282639079
0,0.886948595097556,0.971421871974239,0.979882903434566,0.980710578444486,0.980793111764992,0.980801356420599
0,0.899789578267912,0.984464822986008,0.992945317477463,0.993774681186075,0.993857376883481,0.993865637758846
0,0.912658641950711,0.997528633390654,1.0060278326743,1.00685881842963,1.00694166987807,1.00694994630686
0,0.92555474755222,1.0106121195581,1.0191292513428,1.01996179122554,1.020044791676,1.02005308297948
0,0.938476835360402,1.02371407926409,1.0322483574813,1.03308238232829,1.03316552491105,1.03317383039836
0,0.951423824920932,1.03683329213766,1.04538391722456,1.04621935665317,1.04630263438038,1.04631095334876
0,0.96439461542768,1.04996852012046,1.05853467931117,1.0593714617445,1.05945486751282,1.05946319924789
0,0.977388086126912,1.06311850793719,1.07169937556191,1.0725374282549,1.07262095484819,1.07262929862416
0,0.990403096728206,1.07628198357707,1.08487672136878,1.08571597043512,1.08579961052723,1.08580796560723
0,1.00343848781844,1.08945765878559,1.09806541619429,1.09890578663404,1.09898953279169,1.09899789842798
0,1.01649308127845,1.10264422956642,1.11126414408022,1.11210555980838,1.11218940449405,1.11219777992833
0,1.02956568070354,1.11584037669258,1.12447157416594,1.12531395804155,1.12539789361646,1.12540627808017
0,1.04265507182974,1.12904476622682,1.13768636121519,1.13852963507128,1.13861365379846,1.13862204651305
0,1.05576002296842,1.14225605005047,1.15090714615123,1.15175123082543,1.15183532487282,1.15184372505005
0,1.06887928545147,1.15547286640028,1.16413255659985,1.1649773719656,1.16506153340918,1.16506994025144
0,1.08201159408912,1.16869384041296,1.17736120743942,1.17820667243787,1.1782908932649,1.17829930596549
0,1.09515566764188,1.18191758467655,1.19059170135792,1.19143773403036,1.19152200614261,1.19153042388609
0,1.10831020930687,1.19514269978854,1.20382262941607,1.20466914693696,1.20475346215402,1.2047618841165
0,1.12147390721817,1.20836777491988,1.21705257161629,1.21789949032677,1.21798384038937,1.21799226573886
0,1.13464543496025,1.22159138838467,1.23028009747686,1.23112733291879,1.23121170949221,1.2312201373889
0,1.14782345209249,1.23481210821469,1.24350376661087,1.24435123356133,1.24443562823872,1.24444405783541
0,1.16100660468318,1.24802849273872,1.25672212930943,1.25756974181557,1.25765414612148,1.25766257656378
0,1.17419352585084,1.26123909116576,1.26993372712858,1.27078139854291,1.27086580393671,1.27087423436349
0,1.18738283631125,1.27444244417178,1.28313709347954,1.28398473649561,1.28406913437495,1.28407756391863
0,1.20057314492886,1.28763708448977,1.29633075422185,1.29717828091012,1.29726266261446,1.29727109040137
0,1.21376304927154,1.3008215375022,1.30951322825867,1.3103605501028,1.31044490691694,1.31045333206766
0,1.22695113616839,1.31399432183584,1.32268302813422,1.32353005606755,1.3236143792251,1.32362280085482
0,1.24013598227046,1.32715394995819,1.33583866063254,1.33668530507474,1.33676958576172,1.3367780029806
0,1.25331615461459,1.3402989287753,1.34897862737735,1.34982479827133,1.3499090276297,1.34991743954316
0,1.26649021119072,1.35342776023049,1.36210142543257,1.36294703228148,1.36303120141267,1.36303960712183
0,1.279656701513,1.36653894190347,1.37520554790307,1.37605049980744,1.37613459977591,1.3761429983779
0,1.29281416719501,1.37963096760975,1.38828948453529,1.38913369023026,1.38921771206708,1.38922610265541
0,1.3059611425289,1.39270232799959,1.40135172231743,1.40219509021003,1.40227902491637,1.40228740658128
0,1.31909615506858,1.40575151115652,1.41439074607872,1.41523318428519,1.41531702283591,1.41532539466473
0,1.33221772621619,1.41877700319489,1.4274050390877,1.42824645547075,1.42833018881791,1.42833854989542
0,1.34532437181156,1.43177728885606,1.44039308364888,1.44123338585502,1.44131700493139,1.44132535434017
0,1.35841460272371,1.44475085210327,1.45335336169783,1.45419245719455,1.45427595291714,1.45428428973793
0,1.37148692544362,1.45769617671446,1.46628435539414,1.46712215150706,1.4672055147806,1.46721383809269
0,1.38454010926639,1.47061174687327,1.47918454771226,1.48002095166218,1.48010417338259,1.48011248226414
0,1.39757211990979,1.48349604775751,1.4920524230298,1.49288734196959,1.4929704130275,1.49297870655589
0,1.41058185633388,1.49634756612528,1.50488646771319,1.50571980876459,1.50580272004868,1.50581099730092
0,1.42356767840374,1.50916479089834,1.51768517070048,1.51851684099068,1.51859958339121,1.51860784344422
0,1.4365280894025,1.52194621374255,1.53044702408115,1.53127693077923,1.53135949519137,1.53136773712239
0,1.44946158189051,1.53469032964533,1.54317052367268,1.54399857402581,1.54408095135305,1.54408917424
0,1.46236664444173,1.54739563748987,1.55585416959393,1.55668027096337,1.55676245212091,1.55677065504267
0,1.47524176600113,1.5600606406261,1.56849646683497,1.5693205267319,1.56940250264991,1.56941068468677
0,1.4880854366076,1.57268384743823,1.58109592582351,1.58191785194453,1.58199961357156,1.58200777380548
0,1.5008961479803,1.58526377190879,1.59365106298776,1.59447076325018,1.59455230155638,1.59456043907139
0,1.51367239447889,1.59779893417907,1.6061604013155,1.60697778389239,1.60705908987283,1.60706720375534
0,1.52641267405452,1.61028786110602,1.61862247090961,1.61943744426455,1.61951850894243,1.61952659828163
0,1.53911548897065,1.62272908681539,1.63103580953973,1.63184828246132,1.63192909689122,1.63193716077936
0,1.55177934629718,1.63512115325125,1.64339896319031,1.64420884482635,1.64428940009741,1.64429743763017
0,1.56440275825099,1.6474626107217,1.6557104866047,1.65651768649613,1.65659797373527,1.65660598401209
0,1.57698424245536,1.65975201844098,1.6679689438256,1.66877337194017,1.66885338231519,1.66886136443963
0,1.58952232218175,1.67198794506773,1.68017290873171,1.68097447549729,1.68105420022006,1.68106215330009
0,1.60201552662778,1.68416896923961,1.69232096557058,1.69311958190823,1.69319901223778,1.69320693538616
0,1.6144623912715,1.69629368010419,1.70441170948772,1.7052072868445,1.70528641409013,1.70529430642471
0,1.62686145832233,1.70836067784617,1.71644374705205,1.71723619743346,1.71731501295781,1.71732287360187
0,1.63921127726961,1.72036857421094,1.72841569677759,1.72920493277982,1.72928342800191,1.72929125608449
0,1.65151040551258,1.73231599302449,1.74032618964148,1.7411121244833,1.74119029088161,1.74119808553782
0,1.66375740904438,1.74420157070973,1.75217386959843,1.75295641715283,1.7530342462683,1.75304200663967
0,1.67595086315771,1.75602395679926,1.76395739409147,1.76473646891704,1.76481395235607,1.76482167759084
0,1.68808935314138,1.76778181444454,1.77567543455915,1.77645095193114,1.77652808136863,1.7765357706221
0,1.70017147494242,1.77947382092156,1.78732667693917,1.78809855288036,1.78817532006262,1.78818297249744
0,1.7121958357786,1.79109866813295,1.79890982216842,1.79967797347966,1.79975437022741,1.79976198501391
0,1.72416105469535,1.80265506310666,1.81042358667948,1.81118793097001,1.81126394918134,1.81127152549785
0,1.73606576307161,1.81414172849109,1.82186670289362,1.82262715861109,1.82270279026438,1.82271032729752
0,1.7479086050853,1.82555740304664,1.83323791971009,1.8339944061704,1.83406964332726,1.83407714027226
0,1.75968823815411,1.83690084213392,1.84453600299198,1.84528844040883,1.84536327521699,1.84537073127803
0,1.77140333336759,1.84817081819818,1.85575973604833,1.85650804556254,1.8565824702588,1.85658988464924
0,1.78305257592492,1.8593661212503,1.86690792011264,1.86765202382127,1.86772603073431,1.86773340267709
0,1.79463466558886,1.87048555934408,1.87797937481761,1.87871919580277,1.87879277735612,1.87880010608397
0,1.80614831716097,1.88152795904979,1.88897293866603,1.88970840102358,1.88978154973843,1.88978883449423
0,1.81759226097861,1.89249216592391,1.89988746949791,1.90061849836717,1.90069120686386,1.90069844690091
0,1.8289652434296,1.90337704497499,1.91072184495331,1.91144836654255,1.91152062754621,1.91152782212853
0,1.84026602747775,1.91418148112551,1.92147496293139,1.92219690454778,1.92226871088905,1.92227585929171
0,1.85149339319096,1.92490437966945,1.93214574204478,1.93286303212151,1.93293437674011,1.93294147824944
0,1.86264613826416,1.93554466672566,1.94273312206985,1.94344569019357,1.94351656614106,1.943523620055
0,1.87372307853036,1.94610128968672,1.95323606439202,1.95394384133017,1.95401424177278,1.95402124740117
0,1.88472304845609,1.95657321766305,1.96365355244646,1.96435647017428,1.9644263883957,1.96443334506052
0,1.89564490161939,1.96695944192216,1.97398459215358,1.97468258388093,1.97475201328508,1.97475892032077
0,1.9064875111713,1.97725897632279,1.98422821234928,1.9849212125472,1.98499014666098,1.9849970034147
0,1.91724977028349,1.98747085774357,1.99438346520958,1.99507140963663,1.99513984211265,1.99514664794454
0,1.92793059258576,1.99759414650616,2.00444942666942,2.00513225239769,2.00520017701703,2.00520693130052
0,1.93852891259729,2.00762792679231,2.01442519683527,2.01510284227623,2.01517025295109,2.01517695507313
0,1.94904368615507,2.01757130705476,2.02430990039133,2.0249823053213,2.02504919609769,2.02505584545903
0,1.95947389084201,2.02742342042146,2.03410268699881,2.0347697925842,2.03483615764459,2.03484275366004
0,1.96981852641583,2.03718342509297,2.04380273168816,2.04446448051037,2.04453031417632,2.04453685627502
0,1.98007661523863,2.04685050473248,2.05340923524366,2.05406557132369,2.05413086805842,2.05413735568408
0,1.99024720270587,2.05642386884817,2.06292142458015,2.06357229340285,2.06363704781381,2.06364348042494
0,2.0003293576728,2.06590275316753,2.0723385531114,2.07298390164938,2.07304810849076,2.07305448556095
0,2.01032217287595,2.07528642000321,2.08165990110976,2.08229967784688,2.08236333202211,2.08236965304026
0,2.02022476534755,2.08457415860992,2.09088477605658,2.09151893101111,2.09158202757529,2.09158829204583
0,2.0300362768208,2.09376528553203,2.10001251298311,2.10064099773041,2.10070353189275,2.10070973933586
0,2.0397558741247,2.10285914494146,2.10904247480125,2.10966524249609,2.10972720962219,2.10973335957407
0,2.04938274956784,2.11185510896518,2.11797405262386,2.11859105802214,2.11865245363637,2.11865854564943
0,2.05891612131081,2.12075257800217,2.12680666607402,2.12741786555414,2.12747868534185,2.12748471898489
0,2.06835523372783,2.12955098102917,2.13553976358287,2.13614511516651,2.13620535497621,2.13621132983471
0,2.07769935775798,2.13824977589475,2.14417282267555,2.14477228604787,2.14483194189343,2.14483785756965
0,2.08694779124676,2.14684844960137,2.15270535024464,2.15329888677402,2.15335795483667,2.15336381094992
0,2.09609985927849,2.15534651857476,2.16113688281084,2.16172445556792,2.16178293219826,2.16178872838506
0,2.10515491449984,2.16374352892026,2.16946698677021,2.17004856054632,2.17010644226632,2.17011217818056
0,2.11411233743428,2.17203905666567,2.1776952586276,2.17827079995258,2.17832808345736,2.17833375877049
0,2.12297153678725,2.18023270799009,2.18582132521584,2.18639080237505,2.1864474845347,2.18645309893591
0,2.13173194974118,2.18832411943814,2.19384484390003,2.19440822695082,2.19446430481209,2.19446985800842
0,2.14039304223963,2.19631295811951,2.20176550276681,2.20232276355406,2.20237823434197,2.2023837260585
0,2.14895430925961,2.20419892189287,2.20958302079781,2.21013413296879,2.21018899408818,2.21019442406814
0,2.15741527507092,2.21198173953411,2.21729714802713,2.21784208704552,2.21789633608243,2.21790170408734
0,2.16577549348206,2.21966117088834,2.22490766568225,2.2254464088413,2.22550004356437,2.22550534937416
0,2.17403454807169,2.22723700700513,2.23241438630808,2.23294691274291,2.23299993110461,2.23300517451774
0,2.18219205240528,2.23470907025683,2.23981715387374,2.24034344457274,2.24039584471047,2.240401025544
0,2.19024765023664,2.24207721443938,2.24711584386162,2.24763588167693,2.24768766191408,2.24769278000379
0,2.1982010156939,2.2493413248554,2.25431036333856,2.2548241329955,2.2548752918424,2.25488034704287
0,2.2060518534501,2.25650131837908,2.2614006510086,2.26190813911422,2.26195867526895,2.26196366745359
0,2.21379989887788,2.26355714350279,2.2683866772472,2.26888787229779,2.26893778464684,2.26894271370802
0,2.22144491818848,2.27050878036482,2.27526844411655,2.27576333650404,2.27581262412297,2.275817489972
0,2.22898670855462,2.27735624075826,2.28204598536176,2.28253456737912,2.28258322953298,2.28258803210018
0,2.23642509821709,2.28409956812059,2.28871936638766,2.28920163223316,2.28924966837687,2.2892544076116
0,2.24375994657467,2.2907388375039,2.29528868421608,2.29576462999649,2.29581203977508,2.29581671564573
0,2.25099114425711,2.29727415552552,2.30175406742347,2.30222369115607,2.30227047440476,2.30227508689879
0,2.25811861318058,2.30370566029882,2.30811567605859,2.30857897767206,2.30862513441626,2.30862968354017
0,2.26514230658542,2.31003352134422,2.31437370154034,2.31483068287447,2.31487621332966,2.31488069910896
0,2.27206220905558,2.31625793948026,2.32052836653553,2.32097903133973,2.32102393591116,2.32102835839036
0,2.27887833651961,2.32237914669459,2.32657992481665,2.3270242787473,2.3270685580296,2.32707291727217
0,2.2855907362328,2.32839740599496,2.33252866109957,2.33296671171609,2.33301036649278,2.33301466258106
0,2.2921994867404,2.33431301124017,2.33837489086122,2.33880664762097,2.33884967886376,2.33885391189894
0,2.29870469782161,2.34012628695111,2.34411896013731,2.34454443438926,2.34458684325731,2.34459101335932
0,2.30510651041444,2.34583758810179,2.34976124530024,2.35018045027736,2.35022223811632,2.35022634542374
0,2.31140509652135,2.3514472998907,2.35530215281717,2.35571510362762,2.35575627196866,2.35576031663863
0,2.31760065909551,2.35695583749234,2.36074211898866,2.36114883260572,2.3611893831643,2.36119336537242
0,2.32369343190805,2.36236364578951,2.36608160966782,2.36648210491859,2.3665220395932,2.36652595953336
0,2.32968367939589,2.3676711990861,2.37132111995993,2.37171541751322,2.37175473838396,2.37175859626823
0,2.33557169649063,2.37287900080102,2.37646117390543,2.3768492962566,2.37688800558363,2.37689180164212
0,2.34135780842813,2.37798758314331,2.3815023241394,2.38188429559707,2.38192239581893,2.38192613029962
0,2.34704237053925,2.38299750676875,2.38644515153862,2.38682099820732,2.38685849193918,2.38686216510773
0,2.35262576802149,2.38790936041847,2.39129026484647,2.39166001460963,2.39169690464133,2.39170051678093
0,2.35810841569181,2.39272376053964,2.3960383002822,2.39640198278339,2.39643827207747,2.39644182348862
0,2.36349075772084,2.39744135088893,2.40068992113248,2.40104756775564,2.40108325944516,2.40108675044547
0,2.36877326734833,2.40206280211892,2.40524581732634,2.40559746117478,2.40563255856109,2.40563598948508
0,2.37395644658055,2.406588811348,2.40970670499385,2.41005238086816,2.41008688741854,2.41009025861738
0,2.37904082586936,2.41102010171426,2.41407332600897,2.4144130703838,2.41444698972898,2.41445030157029
0,2.38402696377365,2.41535742191379,2.41834644751715,2.41868029851691,2.4187136344485,2.41871688731612
0,2.38891544660321,2.41960154572384,2.42252686144819,2.42285485882163,2.42288761528948,2.42289080958313
0,2.39370688804561,2.42375327151159,2.42661538401475,2.42693756910863,2.42696975021803,2.42697288635313
0,2.39840192877621,2.42781342172879,2.43061285519739,2.43092927092898,2.4309608809378,2.43096395934516
0,2.40300123605184,2.43178284239304,2.43452013821633,2.43483082904499,2.43486187236077,2.43486489348632
0,2.40750550328874,2.43566240255622,2.43833811899074,2.43864313088861,2.43867361206549,2.43867657636998
0,2.41191544962472,2.43945299376063,2.44206770558616,2.44236708600785,2.44239700974347,2.44239991770217
0,2.41623181946655,2.44315552948339,2.44570982765055,2.44600362550198,2.44603299663428,2.44603584873667
0,2.42045538202263,2.44677094456998,2.44926543583963,2.44955370144602,2.44958252494998,2.44958532169946
0,2.42458693082162,2.45030019465705,2.45273550123217,2.45301828630521,2.45304656728953,2.45304930920307
0,2.42862728321743,2.45374425558565,2.45612101473576,2.45639837234007,2.45642611604374,2.45642880365156
0,2.43257727988122,2.45710412280512,2.45942298648383,2.45969497100258,2.45972218279145,2.4597248166367
0,2.43643778428069,2.46038081076842,2.46264244522433,2.46290911232431,2.46293579768755,2.46293837832594
0,2.44020968214752,2.46357535231954,2.46578043770098,2.46604184429688,2.46606800884343,2.46607053684292
0,2.44389388093317,2.46668879807353,2.46883802802742,2.46909423224561,2.46911988170055,2.46912235764097
0,2.44749130925392,2.46972221578985,2.4718162970551,2.4720673581968,2.47209249839769,2.47209492287039
0,2.45100291632544,2.4726766897396,2.47471634173541,2.4749623202393,2.4749869571325,2.47498933073999
0,2.45442967138776,2.47555332006727,2.47753927447669,2.47778023188108,2.477804371518,2.47780669487359
0,2.45777256312088,2.4783532221476,2.48028622249669,2.48052222140124,2.48054586993454,2.48054814366196
0,2.46103259905196,2.48107752593808,2.48295832717108,2.48318943119809,2.48321259487795,2.48321481961099
0,2.46421080495437,2.48372737532779,2.48555674337863,2.48578301713397,2.48580570230422,2.48580787868636
0,2.4673082242394,2.48630392748308,2.48808263884347,2.48830414787721,2.48832636097153,2.48832848965551
0,2.47032591734104,2.48880835219051,2.49053719347517,2.49075400424191,2.49077575177994,2.49077783342745
0,2.47326496109456,2.49124183119786,2.49292159870702,2.49313377852596,2.49315506710944,2.4931571023907
0,2.47612644810932,2.49360555755348,2.49523705683303,2.49544467384786,2.49546551015678,2.49546749975013
0,2.4789114861364,2.49590073494459,2.49748478034425,2.49768790348287,2.49770829427155,2.49771023886311
0,2.48162119743168,2.49812857703502,2.49966599126476,2.49986469019881,2.49988464229206,2.49988654257532
0,2.4842567181148,2.50029030680279,2.50178192048782,2.5019762655922,2.50199578588141,2.50199764255682
0,2.48681919752463,2.50238715587804,2.50383380711266,2.50402386942493,2.50404296486418,2.50404477863882
0,2.48930979757163,2.50442036388167,2.50582289778223,2.50600874896204,2.50602742656425,2.50602919815135
0,2.49172969208778,2.50639117776513,2.50775044602239,2.50793215831086,2.50795042514389,2.5079521552625
0,2.49408006617446,2.50830085115171,2.5096177115829,2.50979535776199,2.50981322094483,2.50981491031944
0,2.49636211554873,2.51015064367977,2.51142595978038,2.51159961313246,2.51161707983137,2.51161872919145
0,2.49857704588864,2.51194182034807,2.51317646084389,2.51334619511128,2.51336327253594,2.51336488261564
0,2.50072607217772,2.51367565086369,2.51487048926308,2.5150363786078,2.51505307400751,2.51505464554521
0,2.50281041804948,2.51535340899273,2.51650932313948,2.51667144210304,2.51668776276297,2.51668929650089
0,2.50483131513188,2.51697637191414,2.51809424354098,2.51825266700445,2.51826862024182,2.51827011692565
0,2.50679000239256,2.51854581957675,2.51962653385982,2.519781337004,2.51979693016437,2.51979839054289
0,2.50868772548495,2.52006303405999,2.52110747917435,2.52125873744021,2.52127397789373,2.52127540271841
0,2.51052573609563,2.52152929893827,2.52253836561465,2.52268615466395,2.52270104980167,2.52270243982628
0,2.51230529129347,2.5229458986493,2.52392047973225,2.52406487540845,2.52407943263865,2.5240807886189
0,2.51402765288062,2.52431411786656,2.52525510787407,2.52539618616348,2.52541041290801,2.52541173560117
0,2.51569408674578,2.52563524087594,2.52654353556075,2.52668137255398,2.52669527624466,2.52669656640914
0,2.51730586221998,2.52691055095683,2.5277870468695,2.52792171872315,2.52793530679814,2.52793656519317
0,2.51886425143518,2.52814132976761,2.52898692382147,2.52911850672018,2.52913178662043,2.52913301400565
0,2.52037052868585,2.52932885673575,2.53014444577381,2.53027301589257,2.53028599505831,2.5302871921934
0,2.52182596979383,2.53047440845259,2.53126088881653,2.53138652228338,2.53139920815055,2.53140037579488
0,2.52323185147656,2.53157925807275,2.53233752517411,2.53246029803304,2.53247269802987,2.53247383694211
0,2.52458945071905,2.53264467471836,2.53337562261192,2.53349561078628,2.53350773232976,2.53350884326753
0,2.52590004414954,2.53367192288811,2.53437644384761,2.53449372310369,2.5345055735962,2.53450665731569
0,2.52716490741917,2.53466226187106,2.53534124596727,2.53545589187832,2.5354674787042,2.53546853595986
0,2.52838531458568,2.53561694516536,2.53627127984663,2.53638336775719,2.53639469827939,2.53639572982349
0,2.52956253750145,2.53653721990175,2.53716778957705,2.53727739456765,2.53728847612435,2.53728948270669
0,2.53069784520562,2.53742432627205,2.53803201189654,2.5381392087487,2.53815004864998,2.53815103101753
0,2.5317925033209,2.53827949696235,2.53886517562558,2.53897003878719,2.53898064431178,2.53898160320829
0,2.53284777345466,2.53910395659111,2.53966850110789,2.53977110465893,2.53978148305089,2.5397824192166
0,2.53386491260465,2.5398989211522,2.54044319965613,2.54054361727471,2.54055377574021,2.54055468991145
0,2.53484517256943,2.54066559746259,2.54119047300237,2.54128877793114,2.54129872363522,2.5412996165441
0,2.5357897993634,2.54140518261498,2.54191151275351,2.54200777776641,2.54201751782976,2.54201839020383
0,2.53670003263659,2.54211886343522,2.54260749985152,2.5427017972208,2.54271133871661,2.54271219127853
0,2.53757710509921,2.54280781594447,2.54327960403854,2.54337200550218,2.54338135545299,2.54338218892016
0,2.53842224195105,2.54347320482621,2.54392898332677,2.54401956005622,2.54402872543074,2.544029540515
0,2.53923666031573,2.54411618289806,2.54455678347332,2.5446456060415,2.54465459375152,2.54465539115882
0,2.54002156867974,2.54473789058829,2.54516413745977,2.54525127580944,2.54526009270672,2.54526087313679
0,2.54077816633648,2.5453394554173,2.54575216497668,2.54583768838914,2.54584634126237,2.54584710540838
0,2.54150764283517,2.54592199148378,2.54632197191303,2.54640594897706,2.54641444454875,2.54641519309702
0,2.5422111774347,2.54648659895585,2.54687464985047,2.54695714843165,2.54696549335515,2.5469662269848
0,2.54288993856253,2.54703436356702,2.5474112755627,2.54749236277297,2.54750056362938,2.54750128301205
0,2.54354508327852,2.54756635611715,2.5479329105197,2.54801265268757,2.5480207159825,2.548021421782
0,2.54417775674386,2.54808363197839,2.54844060039721,2.54851906303831,2.54852699519849,2.54852768807052
0,2.54478909169502,2.54858723060626,2.54893537459127,2.54901262237775,2.54902042974917,2.54902111034099
0,2.54538020792293,2.5490781750558,2.54941824573813,2.54949434246981,2.54950203131438,2.54950270026453
0,2.54595221175721,2.54955747150312,2.54989020923945,2.5499652178149,2.54997279430749,2.54997345224548
0,2.54650619555571,2.55002610877224,2.55035224279297,2.55042622518091,2.55043369540649,2.55043434295249
0,2.54704323719935,2.55048505786748,2.550805305929,2.55087832313986,2.55088569309058,2.55088633085513
0,2.54756439959229,2.5509352715115,2.55125033955235,2.55132245161031,2.55132972718266,2.5513303557664
0,2.54807073016758,2.55137768368917,2.55168826549059,2.55175953140575,2.55176671839771,2.55176733839107
0,2.54856326039832,2.55181320919733,2.55211998604807,2.55219046378903,2.55219756789726,2.55219817988019
0,2.54904300531457,2.55224274320089,2.55254638356651,2.5526161300332,2.55262315685024,2.5526237613919
0,2.54951096302587,2.55266716079511,2.55296831999192,2.55303739098877,2.55304434600031,2.55304494365882
0,2.54996811424975,2.55308731657456,2.55338663644842,2.55345508665781,2.55346197523991,2.55346256656207
0,2.55041542184626,2.55350404420889,2.55380215281888,2.55387003577498,2.55387686319135,2.55387744871236
0,2.55085383035865,2.55391815602556,2.55421566733287,2.55428303539574,2.55428980679511,2.55429038703832
0,2.55128426556035,2.55433044260003,2.55462795616204,2.55469486049212,2.55470158090555,2.55470215638218
0,2.55170763400852,2.55474167235333,2.5550397730233,2.55510626355623,2.55511293789451,2.55511350910341
0,2.5521248226042,2.55515259115764,2.55545184878998,2.5555179742118,2.55552460726286,2.55552517469024
0,2.55253669815949,2.55556392194989,2.55586489111135,2.55593069883409,2.55593729526045,2.55593785937963
0,2.55294410697162,2.55597636435385,2.55627958404076,2.55634512017839,2.55635168451465,2.55635224578584
0,2.55334787440449,2.55639059431104,2.55669658767277,2.55676189701756,2.55676843366797,2.55676899253799
0,2.55374880447766,2.55680726372051,2.55711653778948,2.55718166378882,2.55718817702481,2.5571887339269
0,2.55414767946317,2.55722700008825,2.55754004551654,2.55760503025016,2.55761152420799,2.55761207956155
0,2.55454525949034,2.55765040618615,2.55796769698905,2.55803258114672,2.55803905982514,2.55803961403551
0,2.5549422821589,2.55807805972114,2.55840005302775,2.55846487588744,2.55847134314542,2.55847189660368
0,2.55533946216064,2.55851051301468,2.55883764882589,2.5589024482324,2.55890890778693,2.55890946086966
0,2.55573749090991,2.55894829269304,2.55928099364696,2.55934580599116,2.55935226141502,2.55935281448412
0,2.55613703618326,2.55939189938868,2.55973057053389,2.55979543073238,2.55980188545208,2.55980243885453
0,2.55653874176845,2.55984180745309,2.56018683602983,2.5602517775052,2.56025823479891,2.56025878886662
0,2.55694322712325,2.5602984646815,2.56065021991098,2.56071527457266,2.56072173756823,2.56072229261785
0,2.5573510870441,2.56076229204965,2.56112112493183,2.56118632315752,2.56119279483057,2.56119335116327
0,2.5577628913453,2.56123368346317,2.56159992658308,2.56166529720083,2.56167178037286,2.56167233827421
0,2.55817918454862,2.56171300551973,2.56208697286264,2.56215254313352,2.56215904047019,2.56215960020994
0,2.55860048558405,2.56220059728452,2.56258258406004,2.56264837966154,2.56265489367092,2.56265545550285
0,2.55902728750167,2.56269677007906,2.56308705255456,2.56315309756461,2.56315963059556,2.56316019475739
0,2.55946005719514,2.56320180728404,2.56360064262736,2.56366695950914,2.56367351374977,2.56367408046295
0,2.55989923513714,2.56371596415625,2.56412359028806,2.56419019987546,2.56419677735166,2.56419734682125
0,2.56034523512691,2.56423946765994,2.56465610311585,2.56472302459978,2.56472962717452,2.56473019958838
0,2.5607984440504,2.56477251631303,2.56519836011566,2.56526561103105,2.56527224040217,2.56527281593176
0,2.56125922165315,2.56531528004832,2.56575051158945,2.5658181078031,2.56582476550222,2.5658253443024
0,2.56172790032639,2.56586790009,2.56631267902302,2.5663806347223,2.56638732211404,2.56638790432258
0,2.56220478490645,2.56643048884579,2.56688495498853,2.56695328267086,2.56696000095159,2.56696058668932
0,2.56269015248793,2.5670031298148,2.56746740306296,2.5675361135262,2.56754286372309,2.56754345309386
0,2.56318425225088,2.56758587751147,2.56806005776274,2.56812916009645,2.56813594306668,2.56813653615723
0,2.5636873053021,2.56817875740576,2.56866292449468,2.5687324260723,2.56873924250229,2.56873983938223
0,2.56419950453112,2.56878176587968,2.56927597952351,2.56934588599544,2.56935273640024,2.56935333712198
0,2.5647210144808,2.56939487020049,2.56989916995604,2.56996948524368,2.56997636996642,2.56997697456512
0,2.56525197123293,2.57001800851051,2.57053241374209,2.57060314003284,2.57061005924431,2.57061066773787
0,2.56579248230916,2.57065108983393,2.57117559969248,2.57124673743569,2.57125369113404,2.57125430352303
0,2.56634262658714,2.57129399410043,2.57182858751389,2.57190013541783,2.57190712342831,2.57190773969601
0,2.56690245423247,2.57194657218592,2.57249120786091,2.57256316289069,2.5725701848656,2.57257080497794
0,2.56747198664632,2.5726086459704,2.57316326240516,2.57323561978173,2.57324267520067,2.573243299106
0,2.56805121642899,2.57328000841285,2.57384452392162,2.57391727712176,2.57392436529219,2.57392499292078
0,2.56864010735961,2.57396042364338,2.5745347363921,2.57460787714942,2.57461499720572,2.57461562847101
0,2.56923859439201,2.57464962707244,2.57523361512583,2.57530713343284,2.57531428433708,2.57531491913525
0,2.56984658366689,2.57534732551724,2.57594084689722,2.57601473100843,2.57602191155077,2.57602254976146
0,2.57046395254047,2.5760531973451,2.57665609010054,2.57673032653665,2.57673753533592,2.57673817682129
0,2.57109054962947,2.57676689263392,2.57737897492167,2.57745354847476,2.57746078397909,2.57746142858422
0,2.57172619487275,2.5774880333494,2.57810910352655,2.57818399726637,2.578191257754,2.57819190530898
0,2.57237067960941,2.57821621353916,2.57884605026647,2.57892124554777,2.57892852912785,2.57892917944518
0,2.57302376667341,2.57895099954335,2.57958936189978,2.57966483837069,2.57967214298432,2.57967279585952
0,2.57368519050486,2.57969193022183,2.58033855783,2.5804142934415,2.58042161686277,2.5804222720748
0,2.57435465727762,2.58043851719749,2.58109313036011,2.58116910137653,2.58117644121386,2.5811770985251
0,2.57503184504355,2.58119024511576,2.58185254496283,2.58192872597334,2.58193607967163,2.5819367388278
0,2.57571640389296,2.58194657191984,2.58261624056644,2.58269260449772,2.58269996933822,2.58270063006829
0,2.57640795613143,2.5827069291416,2.58338362985625,2.58346014798603,2.58346752108839,2.5834681831056
0,2.57710609647282,2.58347072220775,2.58415409959111,2.58423074156284,2.58423811988669,2.58423878288819
0,2.57781039224819,2.58423733076103,2.58492701093485,2.58500374477333,2.58501112511998,2.58501178878699
0,2.57852038363071,2.58500610899619,2.58570169980224,2.58577849193025,2.58578587094447,2.58578653494247
0,2.5792355838762,2.58577638601033,2.58647747721923,2.58655429247516,2.58656166664708,2.58656233062595
0,2.57995547957925,2.58654746616738,2.58725362969707,2.5873304313535,2.58733779702059,2.58733846061482
0,2.58067953094449,2.58731862947622,2.58802941962001,2.58810616940322,2.58811352275234,2.58811418558119
0,2.58140717207311,2.58808913198231,2.58880408564606,2.58888074375654,2.58888808082609,2.58888874249381
0,2.58213781126409,2.58885820617221,2.58957684312069,2.58965336825447,2.58966068493663,2.58966134503271
0,2.58287083133001,2.58962506139075,2.59034688450285,2.59042323387378,2.59043052591685,2.59043118401617
0,2.58360558992716,2.5903888842705,2.591113379803,2.59118950916588,2.59119677217664,2.59119742783974
0,2.58434141989967,2.59114883917296,2.59187547703278,2.59195134070735,2.59195857015356,2.59195922292687
0,2.58507762963722,2.59190406864123,2.59263230266582,2.59270785356155,2.59271504477448,2.59271569419055
0,2.58581350344632,2.5926536938637,2.59338296210937,2.59345815175105,2.59346529992812,2.59346594550587
0,2.58654830193441,2.59339681514825,2.59412654018618,2.59420131874034,2.59420841894777,2.59420906019277
0,2.58728126240684,2.59413251240666,2.59486210162642,2.5949364179284,2.59494346510399,2.5949441015087
0,2.58801159927606,2.59485984564877,2.595588691569,2.59566249315082,2.59566948210674,2.5956701131508
0,2.58873850448294,2.59557785548587,2.59630533607192,2.59637856919081,2.59638549461682,2.59638611976698
0,2.58946114792958,2.59628556364302,2.59701104263136,2.59708365229896,2.59709050876562,2.59709112747574
0,2.59017867792344,2.59698197347979,2.59770480070882,2.59777673072103,2.59778351268128,2.59778412439403
0,2.59089022163234,2.597666070519,2.59838558226613,2.59845677523359,2.59846347702704,2.59846408117291
0,2.5915948855499,2.59833682298307,2.59905234230777,2.59912273968683,2.59912935554238,2.59912995154049
0,2.59229175597107,2.59899318233755,2.5997040194301,2.59977356155447,2.59978008559341,2.59978067285178
0,2.59297989947737,2.59963408384132,2.60033953637709,2.60040816248991,2.6004145887291,2.60041516664501
0,2.59365836343145,2.60025844710328,2.60095780060218,2.60102544888867,2.60103177124372,2.60103233920399
0,2.59432617648049,2.60086517664477,2.60155770483578,2.60162431245631,2.60163052474487,2.60163108212619
0,2.59498234906813,2.60145316246776,2.6021381276582,2.60220363078178,2.60220972672675,2.60221027289602
0,2.59562587395452,2.60202128062797,2.60269793407726,2.60276226791553,2.60276824114842,2.60276877546306
0,2.59625572674409,2.60256839381294,2.60323597611073,2.6032990749522,2.60330491901645,2.60330544082476
0,2.59687086642055,2.60309335192436,2.6037510933727,2.60381289061748,2.6038185989718,2.60381910761327
0,2.59747023588895,2.60359499266451,2.60424211366391,2.60430254185869,2.60430810788047,2.60430860268614
0,2.59805276252422,2.60407214212641,2.6047078535655,2.60476684443885,2.60477226142755,2.60477274172036
0,2.59861735872583,2.60452361538723,2.60514711903588,2.60520460353384,2.60520986471447,2.60521032980956
0,2.59916292247832,2.6049482171048,2.6055587060105,2.60561461433242,2.60561971285889,2.605620162064
0,2.59968833791725,2.60534474211679,2.60594140100401,2.60599566263857,2.60600059159724,2.60600102421306
0,2.60019247590015,2.60571197604232,2.60629398171472,2.60634652547625,2.60635127788936,2.60635169320982
0,2.60067419458225,2.60604869588565,2.60661521763092,2.60666597169581,2.60667054052496,2.60667093783769
0,2.60113233999653,2.60635367064169,2.60690387063893,2.60695276258222,2.6069571407319,2.60695751931849
0,2.60156574663787,2.60662566190314,2.6071586956324,2.60720565246455,2.6072098327856,2.60721019192203
0,2.60197323805082,2.60686342446888,2.60737844112292,2.60742338932664,2.6074273646198,2.60742770357674
0,2.60235362742083,2.60706570695342,2.60756184985137,2.60760471541857,2.60760847843797,2.6076087964812
0,2.60270571816853,2.60723125239726,2.60770765940008,2.60774836786889,2.60775191132558,2.60775220771633
0,2.60302830454681,2.60735879887779,2.60781460280534,2.60785307929719,2.60785639586267,2.60785666985798
0,2.60332017224038,2.60744708012066,2.60788140917025,2.607917578427,2.60792066073674,2.60792091158982
0,2.60358009896757,2.60749482611128,2.60790680427763,2.6079405906987,2.60794343135564,2.60794365831628
0,2.60380685508407,2.60750076370649,2.60788951120275,2.60792083888227,2.60792343046041,2.60792363277528
0,2.60399920418835,2.60746361724593,2.60782825092587,2.60785704368986,2.60785937873772,2.60785955565079
0,2.60415590372859,2.60738210916322,2.60772174294429,2.60774792438775,2.60774999543193,2.6077501461848
0,2.60427570561074,2.60725496059657,2.60756870588381,2.6075921994078,2.60759399895648,2.6075941227888
0,2.60435735680764,2.60708089199889,2.6073678581094,2.60738858695813,2.60739010750463,2.6073902036544
0,2.60439959996884,2.606858623747,2.60711791833511,2.60713580563394,2.60713703965915,2.60713710736315
0,2.60440117403106,2.60658687675009,2.60681760623284,2.60683257502371,2.60683351500111,2.60683355349521
0,2.60436081482889,2.60626437305703,2.60646564304004,2.60647761631875,2.60647825471748,2.60647826323708
0,2.60427725570581,2.60588983646266,2.60606075216612,2.60606965291912,2.60606998220749,2.6060699599878
0,2.60414922812502,2.6054619931127,2.60560165979758,2.6056074110386,2.60560742368753,2.60560736996401
0,2.60397546228025,2.60497957210735,2.60508709550145,2.60508962030812,2.60508930879466,2.60508922280335
0,2.60375468770609,2.60444130610346,2.60451579282738,2.60451501437761,2.60451437118842,2.60451425216633
0,2.60348563388782,2.60384593191494,2.60388648990783,2.60388233151618,2.60388134915102,2.60388119633646
0,2.6031670308706,2.60319219111161,2.60319793005653,2.60319031521039,2.60318898618559,2.60318879881856
0,2.60279760986778,2.60247883061618,2.60244886236502,2.60243771476071,2.60243603161259,2.60243580893513
0,2.60237610386822,2.60170460329933,2.60163804229709,2.60162328587579,2.60162124116417,2.60162098242074
0,2.60190124824257,2.6008682685727,2.60076423228117,2.60074579126469,2.60074337757632,2.60074308201416
0,2.60137178134816,2.59996859297983,2.59982620230036,2.59980400122682,2.59980121117883,2.59980087804829
0,2.60078644513256,2.59900435078472,2.59882273048015,2.59879669423944,2.59879352048279,2.5987931490377
0,2.60014398573562,2.59797432455812,2.5977526036736,2.59772265754275,2.59771909276563,2.59771868226369
0,2.59944315408974,2.59687730576125,2.59661461804392,2.59658068772224,2.59657672465351,2.59657627435662
0,2.59868270651839,2.59571209532688,2.59540757964425,2.59536959128836,2.59536522270095,2.59536473187556
0,2.5978614053327,2.59447750423769,2.59413030499454,2.59408818525321,2.59408340396753,2.594082871885
0,2.59697801942588,2.59317235410163,2.59278162165546,2.59273529770421,2.59273009659155,2.59272952252852
0,2.59603132486546,2.5917954777243,2.59136036879893,2.59130976837457,2.59130414036048,2.59130352359918
0,2.59502010548316,2.59034571967807,2.58986539777551,2.58981044921037,2.58980438727801,2.58980372710664
0,2.59394315346225,2.58882193686776,2.58829557267803,2.58823620493405,2.58822970212759,2.58822899784068
0,2.59279926992215,2.58722299909283,2.58664977090162,2.58658591360425,2.5865789630322,2.58657821393091
0,2.59158726550032,2.58554778960576,2.58492688369982,2.5848584671717,2.58485106201023,2.58485026740271
0,2.59030596093113,2.58379520566648,2.58312581673655,2.58305277203093,2.58304490552722,2.58304406472897
0,2.58895418762151,2.58196415909272,2.5812454906337,2.58116774956773,2.58115941504325,2.58115852737744
0,2.58753078822337,2.58005357680583,2.57928484151433,2.57920233670199,2.57919352755583,2.57919259235363
0,2.58603461720244,2.57806240137219,2.57724282154087,2.57715548642582,2.57714619613791,2.57714521273885
0,2.5844645414035,2.57598959153962,2.57511839944854,2.57502616833654,2.57501639047097,2.57501535822323
0,2.58281944061163,2.57383412276882,2.57291056107327,2.5728133691645,2.57280309737268,2.57280201563346
0,2.58109820810946,2.5715949877594,2.57061830987423,2.57051609329524,2.57050532131919,2.57050418945499
0,2.57929975123009,2.56927119697033,2.56824066745051,2.5681333632859,2.56812208496141,2.5681209023484
0,2.57742299190547,2.56686177913447,2.56577667405166,2.56566422037555,2.56565242963531,2.5656511956596
0,2.57546686721009,2.56436578176701,2.56322538908189,2.56310772498895,2.56309541586577,2.56309412992377
0,2.5734303298997,2.5617822716673,2.56058589159759,2.56046295723384,2.56045012386371,2.5604487853624
0,2.57131234894472,2.559110335414,2.55785728079777,2.55772901739103,2.55771565401621,2.55771426237347
0,2.5691119100583,2.55634907985308,2.55503867650725,2.55490502639724,2.55489112736932,2.55488968201425
0,2.56682801621858,2.55349763257845,2.55212921965218,2.55199012632022,2.55197568610316,2.55197418647635
0,2.56445968818496,2.55055514240476,2.54912807272754,2.54898348082594,2.54896849399902,2.54896693955283
0,2.5620059650081,2.54752077983213,2.54603442025637,2.54588427563734,2.54586873689811,2.54586712709703
0,2.55946590453335,2.54439373750253,2.54284746924023,2.54269171898446,2.54267562315168,2.54267395747253
0,2.55683858389732,2.5411732306472,2.53956644960076,2.53940504204548,2.53938838406193,2.53938666199421
0,2.5541231000173,2.53785849752507,2.53619061461171,2.53602349937838,2.53600627431372,2.53600449535987
0,2.55131857007324,2.53444879985159,2.53271924132131,2.53254636934279,2.53252857239634,2.53252673607196
0,2.54842413198187,2.53094342321776,2.52915163096456,2.5289729545118,2.5289545810152,2.52895268684941
0,2.54543894486288,2.52734167749886,2.52548710936492,2.52530258207313,2.52528362749308,2.52528167502869
0,2.54236218949646,2.5236428972526,2.52172502732525,2.5215346042196,2.52151506416042,2.52151305295425
0,2.53919306877229,2.51984644210634,2.51786476100759,2.51766839852824,2.51764826873448,2.51764619835756
0,2.53593080812936,2.51595169713297,2.5139057123012,2.5137033683279,2.51368264468678,2.51368051472462
0,2.53257465598633,2.51195807321501,2.50984730917886,2.50963894305483,2.50961762159872,2.50961543165156
0,2.52912388416224,2.50786500739683,2.50568900604077,2.50547457859604,2.50545265550481,2.50545040518781
0,2.52557778828699,2.50367196322431,2.50143028404583,2.50120975761995,2.50118722922328,2.50118491816676
0,2.52193568820153,2.49937843107178,2.49707065142998,2.49684398989396,2.4968208526736,2.49681848052325
0,2.5181969283471,2.4949839284559,2.49260964381112,2.49237681258888,2.49235306318073,2.49235062959786
0,2.51436087814351,2.49048800033609,2.4880468244805,2.48780779056942,2.48778342576571,2.48778093042738
0,2.51042693235584,2.48589021940111,2.48338178468,2.48313651667087,2.48311153342212,2.4831089760214
0,2.50639451144942,2.48119018634166,2.47861414386518,2.4783626119614,2.47833700737836,2.47833438762445
0,2.5022630619326,2.47638753010852,2.4737435499538,2.4734857259897,2.47345949734518,2.47345681496366
0,2.49803205668721,2.47148190815601,2.46876967955926,2.4685055370178,2.46847868174847,2.4684759364814
0,2.49370099528602,2.46647300667044,2.46369223820909,2.46342175223861,2.46339426794665,2.46339145955278
0,2.48926940429734,2.46136054078337,2.45851096054789,2.45823410797812,2.45820599243281,2.4582031206877
0,2.48473683757608,2.45614425476927,2.45322561052461,2.45294236988178,2.452913621021,2.45291068571721
0,2.48010287654112,2.45082392222755,2.44783598156396,2.44754633308506,2.4475169490167,2.44751394996386
0,2.47536713043872,2.44539934624845,2.44234189672163,2.44204582236783,2.44201580137108,2.44201273839607
0,2.47052923659166,2.43987035956289,2.43674320882327,2.43644069229233,2.43641003281895,2.43640690576596
0,2.46558886063381,2.43423682467581,2.43103980058686,2.43073082732477,2.43069952800013,2.43069633673086
0,2.46054569672991,2.4284986339831,2.42523158472854,2.42491614194008,2.42488420156424,2.42488094595789
0,2.45539946778034,2.42265570987164,2.4193185040515,2.41899658070993,2.41896399825854,2.41896067821195
0,2.45014992561054,2.41670800480263,2.41330053151798,2.41297211837378,2.41293889299888,2.41293550842664
0,2.44479685114501,2.41065550137793,2.40717767030429,2.40684275989288,2.40680889092362,2.40680544175809
0,2.43934005456559,2.40449821238928,2.40094995383859,2.40060854048709,2.40057402743035,2.40057051362173
0,2.43377937545384,2.39823618085044,2.39461744582161,2.39426952565455,2.39423436819547,2.39423078971184
0,2.42811468291739,2.39186948001211,2.38818024023,2.38782581117415,2.38779000917646,2.38778636600386
0,2.42234587570008,2.38539821335967,2.38163846130256,2.38127752309059,2.38124107659696,2.38123736873939
0,2.4164728822758,2.37882251459362,2.37499226350917,2.37462481768237,2.3745877269146,2.37458395439402
0,2.41049566092574,2.37214254759285,2.36824183150244,2.36786788141244,2.3678301467715,2.36782630962787
0,2.40441419979928,2.3653585063607,2.36138738005229,2.36100693086166,2.3609685529277,2.36096465121899
0,2.39822851695807,2.35847061495388,2.35442915396332,2.35404221264521,2.35400319217743,2.35399922597955
0,2.39193866040351,2.35147912739428,2.34736742797519,2.34697400331189,2.3469343412483,2.34693031065513
0,2.38554470808744,2.34438432756389,2.3402025066461,2.33980260922659,2.33976230668362,2.339758211807
0,2.37904676790609,2.33718652908281,2.3329347242194,2.33252836643584,2.33248742470798,2.33248326567759
0,2.37244497767724,2.32988607517052,2.32556444447367,2.32515164051686,2.32511006107605,2.32510583803941
0,2.36573950510067,2.32248333849066,2.3180920605562,2.31767282641006,2.31763061090502,2.31762632402744
0,2.35893054770181,2.31497872097934,2.31051799480033,2.31009234823521,2.31004949849073,2.31004514795522
0,2.35201833275881,2.30737265365733,2.3028426985265,2.30241065909167,2.30236717710771,2.30236276311489
0,2.34500311721303,2.29966559642621,2.2950666518277,2.29462824084267,2.29458412879343,2.29457965156144
0,2.33788518756293,2.29185803784884,2.28719036333907,2.28674560388399,2.28670086411682,2.28669632388124
0,2.33066485974172,2.28395049491427,2.27921436999235,2.27876328689737,2.27871792193162,2.27871331894535
0,2.32334247897864,2.27594351278747,2.27113923675511,2.27068185658876,2.27063586911454,2.27063120364769
0,2.31591841964425,2.26783766454407,2.26296555635524,2.26250190741191,2.26245530028872,2.26245057262846
0,2.30839308507973,2.25963355089052,2.25469394899101,2.25422406127738,2.2541768375327,2.25417204798311
0,2.30076690741042,2.25133179986983,2.24632506202691,2.24584896724751,2.24580113007522,2.24579627895721
0,2.29304034734392,2.24293306655335,2.23785956967573,2.23737730121751,2.2373288539763,2.2373239416274
0,2.28521389395275,2.23443803271886,2.22929817266707,2.22880976558314,2.2287607117948,2.228755738569
0,2.27728806444201,2.2258474065153,2.22064159790282,2.22014708889524,2.22009743224287,2.22009239851048
0,2.26926340390221,2.21716192211461,2.21189059809984,2.21139002550157,2.21133976982769,2.21133467597511
0,2.26114048504747,2.20838233935093,2.20304595142027,2.20253935517628,2.20248850448088,2.20248335091045
0,2.2529199079395,2.19950944334752,2.19410846108984,2.19359588273733,2.19354444117586,2.19353922830564
0,2.24460229969755,2.19054404413194,2.18507895500457,2.18456043765245,2.18450840953367,2.18450313779727
0,2.23618831419473,2.18148697623977,2.17595828532625,2.17543387363381,2.17538126341767,2.175375933264
0,2.22767863174085,2.1723390983072,2.16674732806716,2.16621706822197,2.16616388051729,2.16615849241037
0,2.21907395875234,2.1631012926531,2.15744698266429,2.15691092235937,2.15685716192159,2.15685171634032
0,2.21037502740939,2.15377446485075,2.14805817154369,2.14751635995398,2.14746203168272,2.14745652912061
0,2.20158259530074,2.1443595432898,2.13858183967512,2.13803432743322,2.13797943636987,2.13797387733487
0,2.19269744505651,2.13485747872882,2.12901895411762,2.12846579328889,2.12841034461412,2.1284047296283
0,2.18372038396929,2.12526924383874,2.11937050355625,2.11881174761328,2.11875574664442,2.11875007624379
0,2.17465224360409,2.11559583273786,2.10963749783052,2.10907320162698,2.10901665381547,2.10901092854966
0,2.16549387939729,2.10583826051854,2.09982096745489,2.09925118719877,2.09919409812746,2.0991883185595
0,2.1562461702451,2.09599756276618,2.08992196313171,2.08934675635801,2.08928913173846,2.0892832984445
0,2.14691001808187,2.08607479507075,2.07994155525706,2.07936098079997,2.07930282646967,2.07929694003868
0,2.13748634744864,2.0760710325315,2.06988083341986,2.06929495138439,2.06923627330396,2.06923033433751
0,2.1279761050524,2.0659873692549,2.05974090589464,2.05914977762779,2.05909058187814,2.05908459099006
0,2.11838025931622,2.0558249178466,2.04952289912841,2.04892658718986,2.04886687996929,2.04886083778542
0,2.10869979992095,2.04558480889742,2.03922795722189,2.03862652535432,2.03856631297561,2.03856022013348
0,2.09893573733857,2.03526819046406,2.02885724140573,2.0282507545046,2.02819004339206,2.02818390054063
0,2.08908910235789,2.0248762275447,2.01841192951172,2.01780045359486,2.01773925028133,2.01773305808063
0,2.07916094560264,2.01441010154997,2.00789321543976,2.00727681761642,2.00721512874024,2.00720888786114
0,2.06915233704265,2.00387100976959,1.9973023086206,1.99668105706026,1.99661888936225,1.99661260048612
0,2.05906436549829,1.99326016483504,1.98664043347491,1.9860143973758,1.98595175769619,1.98594542151458
0,2.04889813813867,1.98257879417865,1.97590882886897,1.97527807842626,1.97521497370157,1.97520859091591
0,2.03865477997384,1.97182813948935,1.96510874756725,1.96447335394099,1.96440979120093,1.96440336252223
0,2.02833543334151,1.96100945616552,1.95424145568226,1.95360149096508,1.95353747732947,1.95353100347795
0,2.01794125738856,1.95012401276519,1.94330823212196,1.9426637693066,1.94259931198213,1.94259279368696
0,2.00747342754765,1.93917309045384,1.93231036803505,1.93166148098163,1.93159658725876,1.93159002525774
0,1.9969331350094,1.92815798245024,1.9212491662544,1.92059592965757,1.92053060690734,1.92052400194651
0,1.98632158619039,1.91707999347044,1.91012594073891,1.90946843009482,1.90940268576566,1.90939603859905
0,1.97564000219738,1.90594043917042,1.89894201601412,1.89828030758726,1.89821414920179,1.89820746059105
0,1.96488961828793,1.89474064558738,1.88769872661173,1.88703289740168,1.88696633255352,1.88695960326758
0,1.95407168332796,1.88348194858013,1.87639741650837,1.87572754421645,1.87566058056697,1.87565381138178
0,1.94318745924639,1.87216569326888,1.86503943856388,1.86436560155971,1.86429824683487,1.86429143853299
0,1.93223822048723,1.86079323347432,1.85362615395924,1.85294843124725,1.85288069323431,1.85287384660463
0,1.92122525345937,1.84936593115674,1.84215893163441,1.84147740282032,1.84140928936467,1.84140240520205
0,1.91014985598444,1.8378851558549,1.8306391477264,1.82995389298372,1.82988541198557,1.82987849109052
0,1.89901333674292,1.82635228412527,1.81906818500758,1.8183792850451,1.81831044445521,1.81830348763356
0,1.88781701471881,1.81476869898153,1.80744743232463,1.80675496835061,1.80668577616929,1.80667878423187
0,1.87656221864317,1.80313578933475,1.79577828403818,1.79508233772852,1.79501280200076,1.79500577576302
0,1.86525028643667,1.79145494943435,1.78406213946344,1.7833627929276,1.78329292174034,1.78328586202209
0,1.8538825646515,1.77972757830999,1.77230040231184,1.77159773805935,1.77152753953836,1.77152044716335
0,1.84246040791282,1.76795507921458,1.76049448013402,1.75978858104111,1.75971806334771,1.75971093914337
0,1.83098517836003,1.75613885906874,1.74864578376427,1.74793673304052,1.74786590436842,1.7478587491655
0,1.81945824508797,1.74428032790649,1.73675572676656,1.73604360792162,1.73597247649369,1.73596529112593
0,1.80788098358839,1.73238089832286,1.72482572488228,1.72411062169274,1.72403919575784,1.72403198106163
0,1.79625477519188,1.72044198492299,1.71285719547998,1.71213919195629,1.71206747978607,1.71206023660015
0,1.78458100651032,1.70846500377343,1.70085155700712,1.70013073736064,1.70005874724639,1.70005147641147
0,1.77286106888026,1.69645137185534,1.68881022844399,1.68808667705418,1.68801441730361,1.68800711966211
0,1.76109635780726,1.68440250651999,1.67673462876007,1.67600843014178,1.6759359090759,1.67592858547155
0,1.74928827241139,1.67231982494658,1.66462617637277,1.66389741514366,1.66382464109362,1.66381729237118
0,1.73743821487416,1.6602047436026,1.65248628860886,1.65175504945699,1.65168203076095,1.65167465776588
0,1.72554758988697,1.64805867770682,1.64031638116856,1.63958274882016,1.63950949382012,1.63950209739824
0,1.71361780410123,1.635883040695,1.62811786759265,1.62738192677999,1.62730844381874,1.62730102481591
0,1.70165026558041,1.62367924368853,1.61589215873251,1.61515399416192,1.61508029157988,1.61507285084172
0,1.68964638325409,1.61144869496615,1.60364066222326,1.60290035854346,1.60282644467563,1.60281898304713
0,1.67760756637421,1.59919279943876,1.59136478196034,1.5906224237308,1.59054830690364,1.59054082522891
0,1.66553522397368,1.58691295812759,1.57906591757935,1.57832158923889,1.57824727776733,1.57823977688922
0,1.65343076432747,1.57461056764574,1.56674546393954,1.56599924977519,1.56592475195949,1.56591723271933
0,1.64129559441634,1.5622870196834,1.55440481061094,1.55365679472692,1.55358211884971,1.55357458208697
0,1.62913111939341,1.54994370049666,1.54204534136536,1.54129560765227,1.5412207619755,1.54121320852751
0,1.61693874205364,1.53758199040026,1.52966843367132,1.5289170657756,1.52884205853757,1.52883448923915
0,1.60471986230644,1.52520326326427,1.51727545819309,1.51652253948669,1.516447378899,1.51643979458223
0,1.59247587665148,1.51280888601492,1.50486777829402,1.50411339184423,1.5040380860889,1.50403048758277
0,1.58020817765788,1.50040021813973,1.49244674954421,1.49169097808383,1.49161553531029,1.49160792344039
0,1.56791815344705,1.48797861119708,1.48001371923282,1.47925664513049,1.47918107345269,1.47917344904094
0,1.55560718717905,1.47554540833029,1.46757002588499,1.46681173111579,1.46673603860929,1.46672840247364
0,1.5432766565429,1.46310194378649,1.45511699878369,1.45435756490002,1.45428175959908,1.4542741125532
0,1.5309279332508,1.45064954244044,1.44265595749766,1.44189546559926,1.44181955549402,1.44181189834702
0,1.51856238253657,1.43818951932329,1.4301882114091,1.42942674211769,1.42935073515129,1.42934306870743
0,1.50618107140441,1.42572317915663,1.41771505925861,1.41695269268529,1.41687659675105,1.41686892180947
0,1.49378593241227,1.41325181589193,1.4052377886806,1.40447460440097,1.40439842733964,1.40439074469404
0,1.48137783758283,1.40077671225557,1.39275767575606,1.39199375278148,1.39191750237848,1.39190981281686
0,1.46895830111505,1.3882991392995,1.38027598456616,1.37951140131626,1.37943508529886,1.37942738960327
0,1.45652865571938,1.37582035595795,1.36779396675262,1.36702880102813,1.36695242706285,1.36694472600906
0,1.44409021753462,1.36334160861016,1.3553128610845,1.3545471900405,1.35447076573033,1.35446306008762
0,1.43164429518861,1.35086413064935,1.34283389303138,1.34206779315074,1.34199132603256,1.34198361656343
0,1.41919218698471,1.33838914205829,1.33035827434315,1.32959182141034,1.32951531895228,1.32950760641215
0,1.40673517887076,1.32591784899135,1.31788720263651,1.31712047171178,1.31704394131062,1.31703622644763
0,1.39427454397751,1.31345144336353,1.3054218609885,1.30465492638242,1.30457837536104,1.30457065891577
0,1.38181154274492,1.30099110244646,1.29296341753715,1.29219635278553,1.2921197883904,1.29211207109561
0,1.36934742306134,1.28853798847158,1.28051302508959,1.27974590292872,1.27966933232742,1.27966161490781
0,1.35688342030897,1.27609324824084,1.2680718207376,1.26730471307994,1.26722814335871,1.26722042653068
0,1.34442075731351,1.26365801274496,1.25564092548093,1.25487390339122,1.25479734155254,1.25478962602395
0,1.33196064417374,1.25123339678942,1.24322144385867,1.24245457753032,1.24237803049057,1.24237031696052
0,1.31950427794759,1.23882049862861,1.23081446358857,1.23004782232064,1.22997129690777,1.22996358606632
0,1.30705284219785,1.22642039960801,1.21842105521488,1.2176547073893,1.21757821034055,1.21757050286854
0,1.29460750642824,1.21403416381486,1.20604227176454,1.2052762848239,1.20519982278356,1.20519211935238
0,1.28216942545624,1.20166283773735,1.19367914841217,1.19291358883794,1.19283716835513,1.1928294696265
0,1.26973973877301,1.18930744993263,1.18133270215394,1.18056763544504,1.18049126297162,1.18048356959736
0,1.25731956993612,1.17696901070364,1.16900393149045,1.16823942214243,1.16816310403087,1.16815541665273
0,1.24491002602903,1.1646485117853,1.15669381611898,1.15592992760358,1.15585367010491,1.15584598935436
0,1.23251219720657,1.15234692603973,1.14440331663504,1.1436401113803,1.14356392064213,1.14355624714011
0,1.22012715632945,1.14006520716119,1.13213337424363,1.13137091361446,1.13129479567904,1.13128713003585
0,1.20775595867751,1.12780428939062,1.11988491048022,1.11912325475956,1.11904721556186,1.11903955837692
0,1.19539964172131,1.1155650872399,1.10765882694169,1.1068980353121,1.10682208067802,1.1068144325397
0,1.18305922492682,1.10334849522625,1.0954560050274,1.09469613555326,1.0946202711978,1.09461263268326
0,1.17073570956837,1.09115538761672,1.08327730569042,1.08251841530066,1.08244264682622,1.08243501850123
0,1.15843007852855,1.07898661818293,1.07112356919927,1.07036571367064,1.07029004656539,1.07028242898414
0,1.14614329607171,1.06684301996638,1.05899561491012,1.05823884885108,1.05816328848728,1.0581556821923
0,1.13387630758488,1.05472540505417,1.04689424104977,1.04613861788487,1.04606316951737,1.04605557503928
0,1.12163003928847,1.0426345643656,1.03482022450924,1.03406579646416,1.03399046522893,1.03398288308638
0,1.10940539792511,1.03057126744952,1.02277432064849,1.02202113873565,1.02194592964834,1.0219383603478
0,1.09720327043882,1.01853626229264,1.01075726311205,1.01000537711683,1.0099302950714,1.00992273910708
0,1.08502452365807,1.0065302751389,0.99876976365578,0.998019222123369,0.997944271890817,0.997936729744514
0,1.07287000399517,0.994554010320019,0.986812511984923,0.986063362207744,0.985988548434861,0.985981020575845
0,1.06074053717142,0.98260815009731,0.9748861756034,0.974138463609208,0.974063790817433,0.974056277702333
0,1.04863692797339,0.970693354514729,0.962991399674511,0.962245170215143,0.962170642799443,0.962163144872137
0,1.03655996004161,0.958810261263459,0.951128806893123,0.950384103433832,0.950309725661698,0.950302243353207
0,1.02451039568896,0.94695948555786,0.939298997369284,0.938555862078792,0.938481638089279,0.938474171817676
0,1.01248897574367,0.935141620022962,0.927502548523484,0.926761022264668,0.926686956067478,0.926679506237813
0,1.00049641941002,0.923357234593559,0.915740014993448,0.915000137314689,0.91492623278937,0.914918799793566
0,0.98853342414037,0.911606876424836,0.904011928552567,0.90327373767978,0.903199998574956,0.90319258279174
0,0.976600665512428,0.89989106981465,0.892318798039987,0.891582330869278,0.891508760801983,0.891501362596835
0,0.964698797108323,0.888210316137434,0.880661109302269,0.879926401393361,0.879853003848413,0.879845623573488
0,0.952828450393577,0.876565093789726,0.869039325146783,0.868306410717063,0.868233189046522,0.868225827040593
0,0.940990234596509,0.86495585814732,0.857453885306682,0.856722797225921,0.856649754648616,0.856642411237037
0,0.929184736590195,0.853383041534074,0.845905206417471,0.845175976203262,0.845103115804389,0.845095791299042
0,0.917412520780255,0.841847053202226,0.834393682005151,0.833666339819062,0.833593664549838,0.83358635924911
0,0.905674129001972,0.830348279324286,0.822919682485937,0.822194257130254,0.822121769807678,0.822114483996435
0,0.893970080430156,0.818887082996466,0.81148355517737,0.810760074092653,0.810687777399298,0.810680511348844
0,0.882300871504318,0.807463804253489,0.800085624320918,0.79936411358416,0.799292010068045,0.799284764036132
0,0.870666975870537,0.796078760094792,0.788726191115859,0.788006675439369,0.787934767513921,0.787927541744727
0,0.859068844340517,0.784732244522066,0.77740553376446,0.776688036495447,0.776616326439492,0.776609121163629
0,0.847506904867058,0.773424528587936,0.766123907528306,0.765408450649098,0.765336940606989,0.765329756041495
0,0.83598156253451,0.76215586045584,0.754881544795697,0.754168148924717,0.754096840906438,0.754089677254803
0,0.824493199562501,0.750926465470851,0.74367865516003,0.742967339553374,0.742896235434782,0.742889092886964
0,0.813042175320895,0.739736546241471,0.732515425508958,0.731806208062719,0.731735309585849,0.731728188318296
0,0.80162880345555,0.728586282732149,0.721392020124364,0.720684917377574,0.720614226150956,0.720607126326649
0,0.790253431818507,0.717475832366508,0.710308580792832,0.70960360793111,0.709533125430226,0.709526047198695
0,0.778916340045123,0.706405330141048,0.699265226926623,0.698562397786451,0.698492125354196,0.698485068851595
0,0.767617796443025,0.695374888749277,0.688262055694919,0.687561382768593,0.687491321615843,0.687484286964973
0,0.75635804691358,0.68438459871602,0.677299142165215,0.676600636606465,0.676530787812652,0.676523775123041
0,0.745137314652369,0.673434528541844,0.666376539454715,0.66568021108491,0.665610575598748,0.665603584966699
0,0.733955800202246,0.662524724857368,0.655494278891534,0.654800136206558,0.654730714846739,0.654723746355407
0,0.722813681616796,0.651655212587323,0.644652370185515,0.643960420363273,0.643891213819289,0.643884267538756
0,0.711711114600627,0.640825995124193,0.633850801608595,0.633161050517109,0.633092059350091,0.633085135337449
0,0.700648232640531,0.630037054511199,0.623089540184346,0.622401992390491,0.622333217034125,0.622326315333566
0,0.689625147146668,0.619288351634578,0.612368531886735,0.611683190665521,0.611614631427031,0.61160775206993
0,0.67864194760439,0.608579826424762,0.601687701847665,0.601004569192187,0.600936226253344,0.600929369258371
0,0.667698701731447,0.597911398066481,0.591046954573367,0.590366031205232,0.590297904623456,0.590291069996673
0,0.656795455637902,0.587282965217441,0.580446174169174,0.579767459549585,0.579699549259071,0.579692736994029
0,0.645932233988288,0.576694406235441,0.569885224572715,0.569208716914049,0.569141022726934,0.569134232804825
0,0.635109040166848,0.566145579413738,0.559363949795137,0.558689646073105,0.558622167680737,0.558615400070485
0,0.624325856447496,0.555636323224414,0.548882174170299,0.548210070136606,0.548142807110818,0.548136061769206
0,0.613582644170421,0.545166456569563,0.538439702611609,0.537769792807158,0.537702744601608,0.53769602147342
0,0.60287934392733,0.534735779040091,0.528036320876384,0.527368598644983,0.527301764596525,0.527295063614681
0,0.592215875756966,0.524344071181931,0.517671795837461,0.517006253340013,0.516939632670149,0.516932953755825
0,0.581592139352271,0.513991094769409,0.507345875761899,0.506682503991078,0.506616095807412,0.506609438870218
0,0.571008014279506,0.503676593085627,0.497058290596494,0.496397079391916,0.496330882689674,0.49632424762778
0,0.560463360209355,0.493400291209628,0.486808752260004,0.486149690323802,0.48608370398741,0.486077090687691
0,0.54995801715918,0.483161896310034,0.476596954941696,0.475940029854613,0.475874252659258,0.4758676609975
0,0.53949180574532,0.472961097945147,0.466422575406258,0.465767773644082,0.465702204257394,0.465695634098404
0,0.529064527444022,0.462797568369093,0.456285273304582,0.455632580255082,0.455567217238775,0.455560668436565
0,0.518675964859643,0.452670962843924,0.446184691490409,0.445534091470622,0.445468933282226,0.445462405680193
0,0.508325881998932,0.442580919957473,0.436120456342597,0.435471932616512,0.435406977611119,0.435400471042216
0,0.498014024550477,0.432527061946655,0.426092178092697,0.425445712889342,0.425380959321393,0.425374473608295
0,0.48774012016874,0.42250899502612,0.416099451157771,0.415455025689646,0.415390471714727,0.41538400667002
0,0.477503878762591,0.412526309722013,0.406141854478162,0.405499448960017,0.405435092636722,0.405428648063103
0,0.467304992788418,0.402578581210609,0.396218951860043,0.395578545528004,0.395514384819816,0.39550796051025
0,0.457143137548197,0.392665369661659,0.386330292322543,0.38569186345356,0.385627896230734,0.385621491968686
0,0.447017971493005,0.382786220586249,0.37647541044925,0.37583893638086,0.375775160422388,0.37576877598198
0,0.436929136532343,0.372940665188974,0.366653826743934,0.366019283894312,0.365955696889869,0.365949332036086
0,0.426876258349719,0.363128220724214,0.3568650479902,0.356232411878517,0.356169011430431,0.35616266591934
0,0.416858946724585,0.353348390856345,0.347108567615017,0.34647781288203,0.346414596507321,0.346408270086263
0,0.406876795860641,0.34360066602371,0.337383866055815,0.33675496648477,0.336691931617176,0.33668562402497
0,0.396929384720186,0.333884523806122,0.327690411131078,0.327063339668837,0.327000483660836,0.326994194627992
0,0.387016277364271,0.324199429295754,0.318027658414132,0.317402387192494,0.317339707317451,0.317333436566374
0,0.377137023298034,0.314544835471236,0.30839505161004,0.307771551967386,0.307709045421587,0.307702792666799
0,0.367291157820659,0.304920183574764,0.29879202293545,0.298170265438484,0.298107929343288,0.298101694291624
0,0.357478202379568,0.295324903492057,0.289217993501067,0.288597947966848,0.288535779370806,0.28852956172167
0,0.347697664928238,0.285758414135015,0.279672373696811,0.279054009214926,0.278992005095939,0.27898580454148
0,0.337949040287351,0.276220123826851,0.270154563579277,0.269537848534212,0.269476005801697,0.269469822027062
0,0.328231810509001,0.266709430689592,0.260663953261496,0.26004885535515,0.259987170852228,0.259981003535768
0,0.318545445243892,0.257225723033784,0.251199923304727,0.250586409579106,0.2505248800848,0.250518728898297
0,0.308889402111337,0.247768379750172,0.241761845112161,0.241149881972218,0.241088504203658,0.241082368812565
0,0.299263127072192,0.238336770703281,0.232349081324436,0.231738634561018,0.231677405175667,0.231671285239316
0,0.289666054804683,0.228930257126727,0.222960986216662,0.222352021029609,0.222290936627505,0.222284831799345
0,0.280097609083154,0.219548192020016,0.213596906096979,0.212989387118321,0.212928444244317,0.212922354172151
0,0.270557203159704,0.210189920546823,0.204256179706381,0.203650071023633,0.203589266169673,0.203583190495867
0,0.261044240148648,0.200854780434502,0.194938138619662,0.194333403799251,0.194272733406587,0.194266671768349
0,0.251558113413666,0.191542102374683,0.185642107647411,0.185038709758142,0.184978170219676,0.184972122249226
0,0.242098206957458,0.182251210424862,0.176367405238866,0.175765306875468,0.175704894537982,0.175698859862843
0,0.232663895813615,0.172981422410801,0.167113343885396,0.166512507192175,0.166452218358656,0.166446196601855
0,0.223254546440534,0.163732050329612,0.157879230524686,0.157279617219199,0.157219448151104,0.157213438931427
0,0.213869517117053,0.154502400753353,0.148664366945245,0.148065938342021,0.148005885261604,0.147999888193809
0,0.204508158339602,0.145291775233029,0.139468050191232,0.138870767225545,0.138810826318149,0.138804841013237
0,0.195169813220557,0.136099470702856,0.130289572967438,0.129693396219124,0.129633563635507,0.129627589700919
0,0.185853817887703,0.126924779884604,0.12112822404429,0.120533113761543,0.120473385620165,0.120467422660068
0,0.176559501884562,0.117766991691976,0.111983288662664,0.11138920478589,0.111329577175263,0.111323624790741
0,0.167286188571502,0.108625391634716,0.102854048938481,0.102260951124147,0.102201420105124,0.102195477894452
0,0.158033195527479,0.0994992622225391,0.093739784266884,0.0931476319113353,0.0930881935194579,0.093082261078311
0,0.148799834952335,0.0903878833696261,0.0846397717258291,0.0840485239891355,0.0839891742369338,0.0839832511586487
0,0.139585414069591,0.0812905327964038,0.0755532864790294,0.0749629023087977,0.0749036371881135,0.0748977230639118
0,0.130389235529517,0.0722064864290355,0.0664796021780467,0.0658900403331954,0.0658308558175112,0.0658249502367525
0,0.121210597812535,0.06313501880641,0.057417991363428,0.0568292104379388,0.0567701024846746,0.0567642050350793
0,0.112048795632691,0.0540754034754287,0.0483677258646935,0.0477796843113291,0.0477206488641889,0.0477147591320861
0,0.102903120341083,0.045026913391812,0.0393280771991555,0.0387407333530917,0.0386817663443649,0.0386758839149069
0,0.0937728603291678,0.0359888213180035,0.0302983169692468,0.0297116290716963,0.0296527264245416,0.0296468508819867
0,0.0846573014315956,0.026960400219521,0.0212777172583857,0.02069164348012,0.0206328011108969,0.0206269320387911
0,0.0755557273285936,0.0179409236598005,0,0,0,0
0,0.0664674199475984,0,0,0,0,0
0,0.0573916598640981,0,0,0,0,0
0,0.0483277400197267,0,0,0,0,0
0,0.0392749195097112,0,0,0,0,0
0,0.0302324836758178,0,0,0,0,0
0,0.0211997117876574,0,0,0,0,0


==> data/admm/different_rho_violation.csv <==
0.0688162442853533,0.0265404911337814,0.0270197916889521,0.0270675953008304,0.0270723743794121,0.0270728522744239,0.0270729000637966
0.0433540726402295,0.0210830408812055,0.0253342733929021,0.0253803639688872,0.0253849605316177,0.025385420348818,0.0253854663141311
0.0590556177554313,0.0138678098046001,0.0108449912522739,0.0113342327955355,0.0113831514079581,0.011388043355127,0.0113885325388183
0.0629369528421084,0.0102260471037472,0.00374829398534938,0.00375989299494484,0.00376105255634946,0.00376116850979862,0.00376118010498602
0.0503531661962457,0.0188414903888523,0.0132454751628148,0.0125642327525861,0.012496103637583,0.0124892907708922,0.0124886094793046
0.0360942466943803,0.0225319613085926,0.0189109934391523,0.0183851210829171,0.0183325270222159,0.0183272676716186,0.0183267417278643
0.0299773343834289,0.0220713666653201,0.0206315194579365,0.020312426721113,0.0202805098914618,0.0202773182512328,0.0202769990764862
0.0251095610268877,0.0182003894698346,0.0188078136004566,0.0187075925271689,0.0186975633101409,0.0186965604291032,0.0186964601300077
0.023445779452246,0.0120114069039863,0.014238677271635,0.0143374005873462,0.0143472671648566,0.0143482538559592,0.0143483525165911
0.016564731651316,0.00887557910468517,0.00808775854043242,0.00833763419971834,0.00836261793460391,0.00836511632614023,0.00836536616037686
0.0141192326398272,0.0066391079163618,0.00357885219179609,0.00358170553321042,0.00358199180213405,0.00358202043861951,0.00358202330222197
0.0204378423640306,0.00725589699075035,0.00404654077053546,0.00369361822514169,0.00365832573936942,0.00365479650463363,0.00365444357855171
0.0223189905981644,0.010535733463044,0.00811830035349437,0.0078087979162953,0.00777784591469222,0.00777475073727363,0.0077744412138403
0.0202786110664723,0.0115508615848261,0.0101899674878785,0.00996730110792843,0.00994503184108875,0.00994280494403221,0.00994258224675049
0.0178490653895682,0.0105062929508346,0.0102503334077639,0.0101365785028267,0.0101252001355059,0.0101240623323309,0.0101239485439863
0.0155836554381195,0.0079097021968344,0.00861839916196949,0.00861419788920648,0.00861377531264762,0.00861373308630498,0.0086137288567254
0.0127852042152017,0.00529697893760206,0.00583751807714372,0.00592549314622337,0.00593428881596991,0.00593516840672348,0.00593525636118053
0.00849230098248011,0.00472802574134557,0.00328668843425564,0.00329833305335002,0.00329949710959662,0.00329961351143066,0.00329962515135495
0.00879365271620891,0.0035586309924911,0.00322989983138652,0.00324199458713329,0.00324320374439993,0.00324332465706782,0.00324333674809325
0.0110033089226027,0.0046466579344826,0.00318348572348914,0.00318518013600504,0.00318638543069836,0.00318650595730962,0.00318651800974391
0.0110462824656561,0.00579531306427628,0.00481102069091399,0.00467255523216759,0.00465870752300535,0.00465732276467068,0.00465718428352258
0.0105038979256182,0.00581380906496443,0.00539241152022574,0.00530469195093564,0.00529591829115739,0.00529504094089539,0.00529495320012185
0.00947192607415981,0.0048836547667821,0.00500333701183586,0.00497253278958021,0.00496945075968247,0.00496914257228842,0.00496911174839876
0.00847324442124409,0.00331169678017962,0.00386569907726697,0.0038876641738701,0.00388985947960196,0.00389007902303518,0.00389010097363296
0.00692195567268428,0.00297451220525719,0.00300885070398201,0.00301224644349004,0.00301258612110012,0.00301262008984789,0.00301262348668466
0.00553016756581057,0.00298391490685643,0.00301832684743748,0.00302171666673837,0.00302205574227016,0.00302208965071535,0.00302209304151871
0.00553555014771888,0.00299161207937331,0.00302712055765672,0.00303060759812462,0.0030309563867743,0.00303099126644897,0.00303099475437261
0.00582129355893546,0.00299809806897202,0.00303573298116776,0.00303942185231756,0.00303979081646941,0.00303982771362315,0.00303983140329226
0.00554863078198541,0.00300399181525469,0.00304464193063629,0.00304862371845295,0.00304902196897719,0.00304906179472064,0.00304906577724636
0.00555172748120161,0.00300992318527814,0.00305423315868437,0.00305857481095775,0.00305900904682643,0.00305905247109784,0.00305905681347395
0.00554745364672699,0.00301666960040943,0.00306475522942772,0.00306949407323498,0.00306996803228124,0.00307001542891428,0.00307002016852402
0.00553171046182797,0.00302453063422947,0.00307632757280836,0.003081443407964,0.0030819578154265,0.0030820092569883,0.00308201440108821
0.0055008002022332,0.00303356697987774,0.0030892460699,0.00309471522600202,0.00309526223883816,0.00309531694111742,0.00309532241128351
0.00545235852870506,0.00304374944985474,0.00310293472799767,0.00310875210764293,0.00310933394176008,0.00310939212614906,0.00310939794452096
0.00538519104040137,0.00305488284221351,0.00311710027669897,0.00312321810554325,0.00312382998327451,0.00312389117200285,0.0031238972908032
0.0052995312342242,0.0030666557106615,0.00313141689168068,0.00313778569523007,0.00313842266803708,0.00313848636623967,0.00313849273598183
0.00519683344053049,0.00307870027286509,0.00314557567207406,0.00315215184089046,0.00315280954638231,0.00315287531780586,0.00315288189486451
0.00507943842574723,0.00309065277580133,0.00315932565769532,0.00316607704014792,0.00316675226175581,0.00316681978473028,0.00316682653693869
0.00495024503212471,0.00310220556767738,0.00317250128789008,0.00317941024364425,0.00318010121611149,0.00318017031410002,0.00318017722380484
0.00481210728190001,0.00311314417940732,0.00318503375594449,0.0031920975505814,0.00319280399934664,0.00319287464488303,0.00319288170933805
0.00466782504476277,0.00312336564596296,0.00319694649698761,0.00320417534408674,0.00320489828934819,0.00320497058444142,0.00320497781384789
0.00451936795737044,0.00313287763155388,0.00320833753817049,0.00321575092255585,0.00321649231153402,0.00321656645089375,0.00321657386472291
0.00436818433893355,0.00314178104080971,0.00321935318753511,0.00322697528068355,0.00322773752924538,0.00322781375444506,0.00322782137685436
0.00421496814228909,0.0031502411150112,0.00323015829639064,0.003238013290036,0.00323879881624385,0.00323887736907765,0.00323888522424649
0.00405980408152977,0.0031584531608412,0.00324090810295349,0.00324901616479488,0.00324982698467307,0.00324990806673446,0.00324991617482208
0.0039023537466662,0.00316660898224609,0.00325172566196484,0.00326010000644199,0.00326093744116016,0.00326102118456163,0.00326102955877914
0.00383157450745944,0.00317486900793299,0.00326268740358845,0.00327133272469951,0.0032721972438249,0.00327228369553032,0.00327229234057328
0.00397047205944371,0.00318334341537585,0.00327381776987754,0.00328273004745189,0.00328362124943047,0.00328371036928264,0.00328371928113563
0.00410867221527734,0.00319208365966311,0.00328509241239407,0.00329425990904349,0.00329517662069738,0.00329526829137949,0.00329527745831108
0.00424589465608629,0.0032010840595179,0.00329644827798933,0.0033058534078102,0.00330679387102975,0.00330688791673411,0.00330689732116365
0.00438186571509319,0.00321029169548308,0.00330779815849155,0.00331741983629704,0.00331838194285191,0.00331847815275717,0.00331848777360265
0.00451628426342195,0.0032196219508499,0.00331904696730706,0.0033288630371511,0.00332984457150588,0.0033299427240583,0.00332995253916463
0.00464878314150639,0.00322897660791141,0.00333010711448501,0.00334009650145016,0.00334109535596453,0.00334119524039828,0.00334120522868913
0.0047788999936403,0.00323826147701559,0.00334091082048236,0.00335105513816864,0.00335206947389909,0.00335217090631666,0.00335218104940276
0.004906062129867,0.00324740101502963,0.00335141793689516,0.00336170239836028,0.00336273073621753,0.00336283356870618,0.00336284385179656
0.00502958848854537,0.00325634817409606,0.00336161869859657,0.00337203230138106,0.00337307354069742,0.00337317766318627,0.00337318807527439
0.00514870934518626,0.00326508866869874,0.00337153167262915,0.00338206673968117,0.00338312011236778,0.00338322544804416,0.00338323598144901
0.00526260146521976,0.00327363980049667,0.00338119786391954,0.00339184910590418,0.00339291408274745,0.00339302057868704,0.00339303122811665
0.00537043359315464,0.00328204478711598,0.0033906723920869,0.00340143570321961,0.00340251187352666,0.00340261948865858,0.00340263025000611
0.0054714151942979,0.003290364091184,0.0034000153250601,0.00341088653226118,0.00341197347882378,0.00341208217142754,0.00341209304052127
0.00556484072498079,0.00329866548409266,0.00340928315610557,0.00342025691482919,0.00342135410353164,0.00342146382019815,0.00342147479169744
0.00565012258605273,0.00330701451183037,0.00341852209763621,0.00342959107684823,0.00343069777515849,0.00343080844263898,0.00343081950921926
0.00572680812066625,0.00331546671605437,0.00342776392043388,0.00343891835566084,0.00344003358789741,0.00344014510863019,0.00344015626053554
0.00579457904831847,0.00332406253556249,0.00343702457993122,0.00344825220850739,0.00344937474930372,0.00344948700075999,0.00344949822573785
0.0058532349131584,0.00333287473579051,0.00344630542174451,0.00345759175776094,0.00345872015949077,0.0034588329969163,0.00345884428049158
0.00590266480741323,0.00334197554014647,0.00345559640684793,0.00346692527138082,0.003468057917138,0.0034681711788265,0.00346818250483111
0.00594281331935342,0.0033512471113744,0.00346488057858084,0.0034762347769904,0.00347736994821473,0.0034774834623304,0.00347749481358017
0.00597364711719488,0.00336067171069351,0.003474138920735,0.00348550095371478,0.00348663690129994,0.00348675049295293,0.00348676185195809
0.00599512785493191,0.00337022630422722,0.00348335481818914,0.00349470752483708,0.00349584253344363,0.00349595603110738,0.00349596738071577
0.00600719543249983,0.00337988784768988,0.00349251750146897,0.00350384455704849,0.00350497699487872,0.00350509023538059,0.00350510155927528
0.00600976345415681,0.00338963770929993,0.00350162409499089,0.00351291031806134,0.00351403866759666,0.00351415149919142,0.00351416278219834
0.00600272644184352,0.00339946482617748,0.00351068015118286,0.00352191160880951,0.00352303447736247,0.00352314676078796,0.00352315798898129
0.00598597637598248,0.00340936699379187,0.003519698796564,0.00353086272712778,0.00353197883915623,0.00353209044686495,0.00353210160749028
0.00595942476341838,0.00341935072066675,0.00352869880666347,0.00353978340331371,0.00354089157879613,0.00354100239279302,0.00354101347405123
0.00592302584905255,0.0034294296357093,0.00353770204251695,0.00354869615410547,0.00354979527865728,0.00354990518751156,0.00354991617825994
0.00587679682352838,0.0034396219589821,0.0035467307152161,0.0035576235249989,0.00355871251775496,0.00355882141338842,0.00355883230281941
0.00582083181839685,0.00344994753054649,0.00355580490330501,0.00356658563983809,0.00356766342454232,0.0035677711993384,0.00356778197669075
0.00575530788929846,0.00346042489584907,0.00356494064823692,0.00357559836999424,0.00357666385345032,0.0035767703980991,0.00357678105244197
0.00568048276534996,0.00347106886339892,0.00357418936247239,0.00358467229767926,0.00358572435801787,0.00358582956034235,0.00358584008045849
0.00559668558200086,0.00348188882085061,0.00358354495508809,0.00359381250446501,0.00359484998988884,0.00359495373471984,0.00359496410909241
0.00550430286438585,0.00349288794316555,0.00359296784594902,0.00360302226248508,0.0036040408262702,0.00360414299627108,0.00360415321316683
0.00540376254025305,0.003504063276784,0.00360245408413868,0.00361234512188959,0.00361333396201931,0.00361343284248207,0.00361344273043454
0.00529551870912915,0.00351540655833399,0.00361199660445619,0.00362171280205286,0.00362268416278569,0.0036227812953318,0.0036227910084991
0.00518003936246315,0.00352690554001787,0.00362158665991696,0.00363111689201989,0.00363206966136316,0.00363216493479934,0.00363217446206234
0.00505779840198366,0.00353854555323795,0.00363121516838012,0.00364054886002853,0.0036414819810467,0.00364157528968585,0.00364158462047593
0.00492927233908153,0.00355031104649563,0.00364087378396689,0.00365000107629169,0.00365091356369127,0.00365100480901098,0.00365101393347618
0.00479494116669349,0.00356218687602959,0.00365055557201536,0.0036594674243366,0.00366035837467696,0.00366044746634035,0.00366045637544717
0.00465529222458426,0.00357415919649095,0.00366025524273363,0.00366894346721247,0.00366981206235895,0.00366989891856014,0.00366990760412814
0.00451082551497912,0.00358621588038067,0.00366996897097686,0.00367842620610809,0.00367927171056251,0.00367935625775941,0.00367936471243459
0.00436205888720469,0.0035983464752486,0.00367969388753573,0.00368791465682083,0.00368874684188817,0.00368883005715603,0.00368883837864438
0.00420953175661285,0.00361054177509606,0.00368942736439558,0.00369748433333926,0.00369829136889995,0.00369837206930266,0.00369838013931257
0.0040538064698925,0.00362279312889067,0.00369925535684348,0.00370707057745137,0.00370785190375001,0.00370793003331718,0.00370793784625182
0.00389547384187233,0.00363509163072733,0.00370911588045277,0.00371666879825644,0.00371742390528187,0.00371749941301762,0.00371750696377728
0.00373511507738972,0.0036474273333441,0.00371898641638393,0.00372627235345884,0.00372700077379035,0.00372707361295726,0.00372708089686831
0.00357336335748237,0.00365978860337946,0.00372885766416075,0.00373587232227217,0.00373657362641799,0.00373664375407113,0.00373665076683909
0.00341083154484323,0.00367233784856342,0.00373871807206979,0.00374545751369254,0.00374613130818385,0.00374619868498019,0.00374620542267081
0.00324813529456637,0.00368496531285728,0.00374855402343174,0.00375501467827357,0.00375566060630811,0.00375572519657094,0.00375573165561634
0.00308588297812855,0.00369758083905292,0.00375835017538623,0.00376452886669036,0.00376514661075557,0.00376520838273617,0.00376521455996166
0.00311924021296993,0.00371016354208012,0.0037680898830689,0.00377398386567301,0.00377457315134632,0.00377463207760477,0.00377463797026625
0.00316020244463887,0.00372269127917397,0.00377775564004154,0.00378336264136916,0.00378392324141488,0.00378397929922918,0.0037839849050542
0.00320215783176186,0.00373514109742247,0.00378732947435781,0.0037926477301135,0.00379317946805249,0.00379323263977538,0.00379323795699935
0.00324404884988692,0.00374748965854878,0.00379679325585556,0.00380182153390307,0.00380232428640301,0.0038023745597017,0.00380237958709108
0.00328580536105226,0.00375971359269539,0.00380612889059758,0.0038108664989096,0.0038113401965848,0.00381138756452025,0.00381139230138115
0.00332735705239292,0.00377178975107798,0.00381531839918517,0.00381976517641951,0.00382020980289431,0.00382025426382807,0.00382025870999642
0.00336863428581085,0.00378369534704458,0.00382434389377784,0.00382850018353854,0.00382891577287994,0.00382895733021728,0.00382896148603342
0.00340956907389294,0.00379540799317831,0.00383318748177341,0.00383705409361489,0.00383744072643937,0.00383747938824005,0.0038374832545097
0.00345009605321754,0.00380690565620212,0.00384183113103777,0.00384540929255492,0.00384576709124306,0.00384580286974287,0.00384580644768962
0.00349015334433972,0.00381816656014361,0.00385025653222241,0.00385354783705659,0.00385387696055886,0.00385390987165006,0.00385391316286289
0.00352968321821948,0.00382916907104853,0.00385844498893485,0.00386145134526332,0.00386175198395276,0.00386178204666988,0.00386178505305195
0.00356863252602409,0.00383989159401103,0.0038663773578705,0.00386910094108072,0.00386937331202316,0.00386940054806935,0.00386940327179084
0.00360695288704408,0.00385031250661435,0.00387403405034895,0.00387647726234566,0.00387672160523264,0.00387674603857371,0.00387674848203086
0.00364460066240237,0.00386041014367623,0.0038813950959309,0.00388356053211835,0.00388377710596747,0.00388379876250131,0.00388380092828384
0.00368153676626363,0.0038701628382263,0.00388844025951915,0.00389033068317178,0.00389051976376502,0.00389053867106592,0.00389054056193086
0.00371772637923414,0.00387954901445808,0.00389514919673436,0.00389676751939159,0.00389692939731704,0.00389694558443972,0.00389694720329243
0.00375313863037379,0.00388854732124295,0.00390150162895847,0.00390285089477789,0.00390298587386759,0.00390299937119104,0.00390300072106902
0.00378774630616863,0.00389713679036403,0.00390747751927449,0.00390856089099488,0.00390866928692394,0.00390868012601108,0.00390868121007063
0.00382152562957645,0.00390529700216257,0.00391305723312131,0.00391387797740364,0.00391396011622841,0.00391396832968043,0.0039139691511811
0.00385445613312738,0.00391300824251459,0.00391822167202698,0.00391878314238105,0.00391883935883604,0.00391884498012173,0.00391884554241044
0.00388652063036602,0.00392025163839364,0.00392295237429505,0.00392325799045705,0.00392328862589748,0.00392329168914792,0.00392329199563736
0.0039177052725702,0.00392700926388743,0.00392723158205234,0.00392728480541699,0.00392729020536711,0.00392729074513,0.00392729079927479
0.00394799966480204,0.00393326421358145,0.00393104227878548,0.00393084658420641,0.00393082709554518,0.00393082514650392,0.0039308249517722
0.00397739700812358,0.00393900064487713,0.00393436820483351,0.00393392704968787,0.00393388301755989,0.0039338786142247,0.00393387817406714
0.00400589423344202,0.00394420379449514,0.00393719385999416,0.00393651065178445,0.00393644241636521,0.00393643559274932,0.00393643491056706
0.00403349209628511,0.00394885997672151,0.00393950450243685,0.00393858256636625,0.00393849045962399,0.0039384812489202,0.0039384803280323
0.00406019520955176,0.00395295657180109,0.00394128615176667,0.0039401286996672,0.00394001304225941,0.00394000147652971,0.00394000032014225
0.00408601200128015,0.00395648201235209,0.0039425256017552,0.00394113570351752,0.00394099680193728,0.00394098291182753,0.00394098152300476
0.00411095459498248,0.00395942577409431,0.00394321044545884,0.00394159100375972,0.00394142914781116,0.00394141296229853,0.00394141134393812
0.00413503861955848,0.00396177837492299,0.00394332911265586,0.00394148284138177,0.00394129830202501,0.00394127984820273,0.00394127800301376
0.00415828296302686,0.0039635313838788,0.00394287091718033,0.00394080032355542,0.00394059335112089,0.00394057265401955,0.0039405705845048
0.00418070948860298,0.00396467743923695,0.00394182611008115,0.00393953348018223,0.00393930430292469,0.00393928138536757,0.00393927909380938
0.00420234273282839,0.0039652102730951,0.00394018593372502,0.00393767332085273,0.00393742214378953,0.00393739702627656,0.0039373945147247
0.00422320960379738,0.00396512473866001,0.00393794267199186,0.00393521188725702,0.00393493889122814,0.00393491159184195,0.00393490886210469
0.00424333909368267,0.00396441683598332,0.00393508969243316,0.0039321422969327,0.00393184763781995,0.00393181817214801,0.00393181522578388
0.00426276201460559,0.00396308373213662,0.00393162147747282,0.00392845877553442,0.00392814258358734,0.00392811096465399,0.00392810780296523
0.004281510761333,0.00396112377259735,0.00392753364317136,0.0039241566763183,0.00392381905555182,0.00392378529375844,0.00392378191778527
0.0042996190991879,0.0039585364817465,0.00392282294550939,0.00391923248699504,0.00391887351464403,0.00391883761771455,0.00391883402822931
0.00431712197157644,0.00395532255164599,0.00391748727535309,0.00391368382531071,0.0039133035513458,0.00391326552427813,0.00391326172178037
0.00433405531907985,0.00395148381946871,0.00391152564412341,0.00390750942553848,0.00390710787226433,0.00390706771729023,0.00390706370200326
0.00435045590126113,0.00394702323493193,0.00390493816262513,0.00390070911844375,0.00390028628021032,0.00390024399676654,0.00390023976863389
0.00436636111308102,0.00394194481974508,0.00389772601550195,0.00389328380723536,0.00389283965029827,0.00389279523501255,0.00389279079369711
0.00438180878977051,0.00393625362137455,0.00388989143345567,0.00388523544162503,0.00388476990418996,0.00388472335088558,0.00388471869576954
0.00439683699672156,0.00392995566337785,0.00388143766479106,0.00387656699148701,0.00387607998396522,0.00387603128368649,0.00387602641387443
0.00441148380393403,0.00392305789422415,0.00387236894714871,0.00386728242088342,0.0038667738263759,0.00386672296743651,0.00386671788175971
0.00442576344496578,0.00391556813599479,0.00386269047961021,0.00385738666251335,0.00385685633752944,0.0038568033055843,0.00385679800260844
0.00443978521433549,0.00390749503375333,0.00385240839476515,0.00384688559206674,0.00384633336747099,0.00384627814561105,0.00384627262364515
0.00445351206274688,0.00389884800578295,0.00384152972993578,0.00383578600157339,0.00383521168374423,0.00383515425261242,0.00383514850972091
0.00446700509718877,0.0038896371943984,0.0038300623965476,0.00382409557066862,0.0038234989428474,0.0038234392807727,0.00382343331478866
0.00448029894071391,0.00387987341670167,0.00381801514664752,0.00381182283473896,0.0038112036585403,0.00381114174169009,0.00381113555023019
0.00449342637955509,0.00386956811448928,0.00380539753575208,0.00379897714912629,0.00379833516618468,0.00379827096872841,0.00379826454920977
0.00450641868832129,0.00385873330253333,0.0037922198815039,0.00378556864889412,0.0037849035826214,0.0037848370769064,0.00378483042656382
0.00451930541118664,0.00384738151461601,0.0037784932179815,0.0037716082040434,0.00377091976147638,0.0037708509182133,0.00377084403411782
0.00453211409993269,0.00383552574695644,0.00376422924585926,0.0037571073704304,0.00375639524415448,0.00375632403260819,0.003756316911687
0.00454487014436326,0.0038231793989783,0.00374944027892312,0.00374207833694407,0.00374134220708281,0.00374126859527345,0.00374126123432798
0.00455759665271843,0.00381035621167148,0.0037341391876647,0.00372653386971334,0.00372577340597917,0.00372569736088504,0.00372568975661373
0.00457031434612974,0.00379707020407024,0.00371833934079615,0.00371048725421308,0.00370970211801734,0.0037096236057873,0.003709615754805
0.00458304145998339,0.00378333560854942,0.00370205454552994,0.00369395223613381,0.0036931420827553,0.00369306106892504,0.00369305296778551
0.00459585581556938,0.00376916680574974,0.00368529898740683,0.003676942961788,0.00367610744259958,0.00367602389231429,0.00367601553753219
0.00460887627285551,0.00375457825994505,0.0036680871703017,0.00365947391867159,0.00365861268342184,0.00365852656166431,0.00365851794973808
0.00462190367999417,0.0037395844555963,0.00365043385708046,0.00364155987662061,0.00364067257576574,0.00364058384759004,0.00364057497502512
0.00463494445274485,0.00372419983571086,0.00363235401119538,0.00362321582982461,0.00362230211690234,0.00362221074767012,0.00362220161100318
0.00464800236249047,0.003708438742463,0.00361386273936518,0.00360445693980631,0.00360351647383882,0.00360342242946077,0.00360341302528258
0.00466107849010094,0.00369231536037051,0.00359497523536503,0.00358529847937074,0.00358433092728419,0.00358423417446127,0.00358422449944235
0.00467417119259096,0.00367584366216515,0.00357570672489713,0.00356575577747395,0.00356476081651819,0.00356466132298329,0.00356465137389715
0.00468727608440896,0.00365903735738564,0.00355607241149053,0.00354584416495332,0.00354482148510309,0.00354471921986207,0.00354470899360912
0.00470038603470153,0.00364190984364645,0.0035360874234103,0.00352557892110185,0.00352452822742645,0.00352442316099416,0.00352441265462634
0.00471349118126166,0.0036244741605046,0.00351576676161637,0.00350497522113609,0.00350389623611848,0.00350378834075125,0.00350377755149425
0.00472657896119398,0.00360674294586408,0.00349512524888182,0.00348404808468279,0.00348294055047671,0.00348282980039771,0.00348281872567385
0.00473963415771603,0.00358872839489786,0.00347417748025636,0.00346281232549489,0.00346167600610675,0.00346156237772424,0.00346155101517444
0.00475267315412858,0.00357044222152952,0.003452937775133,0.00344128250266812,0.00344011718605332,0.00344000065817023,0.0034399890056752
0.00476589647503894,0.00355189562258083,0.0034314201312081,0.00341947287367142,0.00341827837373933,0.00341815892775395,0.00341814698345308
0.00477906634522008,0.00353309924475853,0.00340963818065837,0.00339739734952703,0.00339617350804551,0.00339605112814101,0.00339603889045324
0.00479215623523676,0.00351406315468485,0.00338760514884236,0.00337506945246015,0.0033738161408539,0.00337369081417983,0.00337367828181985
0.00480513721407606,0.00349479681220467,0.00336533381581519,0.0033525022763078,0.0033512193973487,0.00335109111418835,0.00335107828618469
0.00481797807540547,0.00347530904719853,0.00334283648089377,0.00332970844993201,0.00332839593931178,0.0033282646932403,0.00332825156895047
0.00483064547245586,0.00345560804009704,0.00332012493046453,0.00330670010381988,0.00330535793160396,0.00330522371963342,0.00330521029875883
0.00484310406094317,0.00343570130626006,0.00329721040915686,0.00328348883999964,0.00328211701195452,0.00328197983466687,0.00328196611726553
0.00485531664967442,0.00341559568431374,0.00327410359446445,0.00326008570534686,0.00325868426413581,0.00325854412580227,0.00325853011230147
0.00486724435862823,0.00339529732849521,0.00325081457484563,0.00323650116830987,0.00323507019455377,0.00323492710324064,0.00323491279444663
0.00487884678434812,0.00337481170498123,0.00322735283129852,0.00321274509906296,0.00321128471225229,0.00321113867991242,0.00321112407702104
0.00489008217243526,0.00335414359214152,0.00320372722239068,0.00318882675304756,0.00318733711231532,0.00318718815486575,0.00318717325946818
0.00490090759679478,0.0033332970846065,0.00317994597270746,0.00316475475790207,0.00316323606263871,0.00316308420002145,0.00316306901411212
0.00491127914510593,0.00331227560102494,0.00315601666468357,0.00314053710373077,0.00313898959404411,0.00313883485027232,0.00313881937625235
0.00492115210977749,0.00329108189536455,0.00313194623378356,0.00311618113669929,0.00311460509371594,0.00311444749690459,0.00311443173758542
0.00493048118345022,0.00326971807160926,0.00310774096700184,0.00309169355593499,0.00309008930194436,0.00308992888432345,0.00308991284292806
0.00493922065794257,0.00324818560171357,0.00308340650466063,0.00306708041372432,0.00306544831215881,0.00306528511007265,0.00306526879023532
0.0049473246254282,0.00322648534667509,0.00305894784547472,0.00304234711898603,0.00304068757424564,0.00304052162813492,0.00304050503389947
0.00495474718057659,0.00320461758060167,0.00303436935485991,0.00301749844400581,0.00301581190112421,0.00301564325549213,0.00301562639130865
0.00496144262240556,0.0031825820176484,0.0030096747764389,0.0029925385343967,0.00299082547855285,0.00299065418191649,0.00299063705263689
0.00496736565464944,0.00316037784170374,0.00298486724668982,0.00296747092223561,0.0029657318781145,0.00296555798294137,0.00296554059381192
0.00497247158355247,0.00313800373869291,0.00295994931266384,0.00294229854230627,0.00294053407331288,0.00294035763594186,0.00294033999259639
0.00497671651210698,0.00311545793136489,0.00293492295266738,0.00291702375135333,0.00291523445868376,0.00291505553923209,0.00291503764768204
0.00498005752988502,0.00309273821639722,0.00290978959979439,0.00289164835023094,0.00288983487180428,0.0028896535340612,0.00288963540068542
0.00498245289771646,0.00306984200365397,0.00288455016815956,0.00286617360880388,0.00286433661806351,0.0028641529293701,0.00286413456090231
0.00498386222655765,0.00304676635739012,0.00285920508167464,0.00284060029344625,0.00283874049803079,0.00283855452914727,0.00283853593266319
0.00498424664995252,0.00302350803919688,0.00283375430518532,0.00281492869695794,0.00281304683725238,0.00281285866221299,0.00281283984511592
0.00498356898952766,0.00300006355244982,0.00280819737778051,0.00278915867071509,0.00278725551828579,0.00278706521424237,0.00278704618424731
0.0049817939129711,0.0029764291880173,0.00278253344807138,0.00276328965885984,0.0027613660147796,0.00276117366183422,0.00276115442695088
0.00497888808394795,0.0029526010709785,0.0027567613112385,0.00273732073432514,0.00273537742739791,0.00273518310842535,0.00273516367694115
0.00497482030339418,0.00292857520809342,0.00273087944763442,0.00271125063649622,0.00270928852138727,0.00270909232184799,0.00270907270230836
0.00496956164163175,0.0029043475357677,0.00270488606273717,0.00268507781030197,0.00268309776558084,0.00268289977332573,0.00268287997451552
0.00496308556075048,0.00287991396826526,0.00267877912824141,0.002658800446531,0.00265680337263943,0.00265660367770498,0.00265658370862795
0.00495536802672718,0.00285527044591964,0.00265255642408174,0.00263241652316845,0.00263040334031783,0.00263020203471842,0.0026301819045752
0.00494638761079248,0.00283041298310745,0.00262621558117693,0.00260592384754826,0.00260389549355858,0.0026036926710685,0.00260367238923637
0.00493612557960699,0.00280533771575531,0.00259975412468438,0.00257932009911171,0.00257727752720141,0.00257707328313467,0.00257705285914475
0.00492456597388611,0.00278004094815681,0.00257316951756123,0.00255260287256709,0.00255054704910254,0.00255034148008745,0.00255032092360219
0.00491169567518293,0.00275451919888417,0.0025464592042114,0.002525769721234,0.00252370162344956,0.00252349482720118,0.00252347414799184
0.00489750446062376,0.00272876924558638,0.00251962065401332,0.00249881820037107,0.00249673881406692,0.00249653088915655,0.00249651009707982
0.00488198504547222,0.00270278816846692,0.00249265140451485,0.00247174591025803,0.00246965622749074,0.00246944727311502,0.00246942637809042
0.00486513311346728,0.00267657339224525,0.00246554910407873,0.00244455053883669,0.00244245155560485,0.00244224167135493,0.00244222068334113
0.00484694733494854,0.00265012272640447,0.00243831155377411,0.00241722990368398,0.00241512261762633,0.00241491190325632,0.00241489083222829
0.00482742937283505,0.00262343440354057,0.00241093674830067,0.00238978199311712,0.00238766740122501,0.00238745595642526,0.00238743481235168
0.00480658387656839,0.00259650711562903,0.00238342291574947,0.00236220500622489,0.00236008410258462,0.002359872026754,0.00235985081957463
0.0047844184641672,0.00256934004803891,0.00235576855599823,0.00233449739162292,0.00233237116519319,0.00233215855721777,0.00233213729682091
0.00476094369257185,0.00254193291113317,0.00232797247755742,0.00230665788475073,0.00230452731718353,0.00230431427521957,0.00230429297142035
0.00473617301648225,0.00251428596930145,0.00230003383269062,0.00227868554352237,0.00227655160704013,0.00227633822830006,0.00227631689081959
0.00471012273592218,0.00248640006729597,0.00227195215063364,0.00225057978216567,0.00224844343749805,0.00224822981804501,0.00224820845648954
0.00468281193279264,0.0024582766537446,0.00224372736876904,0.00222234040308944,0.00222020259747863,0.00221998883202809,0.00221996745586842
0.00465426239670676,0.00242991780173732,0.00221535986160015,0.00219396762662913,0.00219182929191566,0.00219161547364188,0.00219159409219544
0.00462449854044137,0.00240132622639941,0.00218685046740158,0.00216546211854152,0.00216332416933035,0.00216311038968481,0.00216308901209641
0.00459354730537654,0.00237250529937735,0.00215820051242499,0.00213682501511819,0.00213468834703845,0.00213447469557504,0.00213445333079965
0.00456143805734173,0.00234345906018227,0.00212941183255391,0.00210805794581437,0.00210592343387517,0.00210570999808571,0.00210568865487268
0.00452820247333464,0.00231419222435292,0.00210048679231653,0.00207916305329123,0.00207703155034028,0.00207681841550086,0.00207679710237735
0.00449387441961968,0.00228471018841145,0.00207142830117571,0.00205014301078835,0.0020480153460786,0.00204780259510615,0.00204778132036354
0.00445848982176284,0.00225501903160871,0.00204223982703006,0.0020210010367521,0.00201887801462192,0.00201866572794213,0.00201864449962288
0.00442208652719849,0.00222512551445805,0.0020129254068737,0.0019917409066661,0.0019896233053355,0.00198941156076216,0.00198939038664761
0.00438470416095856,0.00219503707408436,0.00198348965457262,0.00196236696203056,0.00196025553251744,0.0019600444051448,0.0019600232927442
0.00434638397523079,0.00216476181642061,0.00195393776573388,0.00193288411646514,0.00193077958162538,0.00193056914373166,0.00193054810027229
0.00430716869343709,0.00213430850529875,0.00192427551965482,0.00190329785891241,0.00190120091260473,0.00190099123356866,0.00190097026598884
0.00426710234954662,0.0021036865485001,0.00189450927835105,0.00187361425394067,0.00187152556031936,0.00187131670655,0.00187129582148995
0.00422623012335724,0.00207290598084053,0.00186464598268526,0.0018438399391541,0.00184176013208881,0.00184155216696649,0.00184153137076454
0.00418459817249226,0.00204197744437659,0.00183469314561921,0.00181398211973519,0.00181191180236021,0.00181170478619253,0.00181168408487911
0.00414225346187287,0.00201091216583982,0.00180465884263906,0.00178404856015657,0.00178198830454865,0.00178178229453779,0.00178176169383323
0.00409924359143549,0.00197972193141108,0.00177455169940841,0.00175404757311579,0.00175199792009925,0.00175179297032266,0.00175177247563452
0.00405561662286495,0.0019484190589649,0.00174438087671974,0.00172398800575499,0.0017219494648347,0.00172174562623792,0.00172172524266084
0.00401142090612587,0.0019170163679203,0.00171415605282882,0.00169387922324807,0.0016918522726658,0.00169164959306858,0.00169162932538439
0.00396670490656917,0.00188552714685181,0.00168388740326922,0.00166373108983994,0.00166171617675448,0.00166151470086903,0.00166149455354875
0.00392151703338672,0.00185396511901731,0.00165358557825079,0.00163355394744594,0.00163155148823246,0.00163135125769232,0.00163133123489961
0.0038759054701858,0.00182234440597309,0.00162326167776342,0.00160335859191915,0.00160136897258414,0.00160117002598725,0.0016011501315818
0.00382991800844392,0.0017906794894543,0.00159292722451096,0.00157315624711099,0.00157117982382124,0.00157098219678134,0.00157096243432467
0.0037836018845803,0.00175898517170031,0.0015625941348176,0.00154298051502508,0.00154102221891608,0.00154082640447584,0.00154080682327259
0.00373700362137268,0.00172727653441937,0.00153243164045397,0.00151297609553008,0.00151103118287152,0.00151083670673061,0.00151081725935057
0.00369016887441696,0.00169556889658112,0.00150232477112192,0.00148300604088455,0.00148107479529716,0.00148088168581595,0.00148086237509523
0.00364314228429584,0.00166410573704004,0.00147226181497184,0.00145308248332096,0.00145116516317223,0.00145097344618658,0.00145095427470845
0.00359596733509548,0.00163268063436564,0.00144225539423221,0.00142321780143376,0.00142131464076409,0.00142112433967689,0.00142110530978204
0.00354868621986631,0.00160130532897457,0.00141231833391856,0.00139342458663433,0.00139153579615883,0.00139134693204088,0.00139132804583655
0.00350133971358925,0.001569994960053,0.00138246362655556,0.00136371560856244,0.00136184137674053,0.00136165396843735,0.00136163522780777
0.00345396705415621,0.00153876467844882,0.00135270439608107,0.00133410377961404,0.00133224427378267,0.00133205833802807,0.00133203974464724
0.00340706589251577,0.00150762960480499,0.00132305386110121,0.00130460211875749,0.00130275748631878,0.00130257303785325,0.00130255459319498
0.00336030503210978,0.00147660478790837,0.00129352529766311,0.00127522371479757,0.00127339408445762,0.00127321113615197,0.00127319284150351
0.00331359749957455,0.00144570516342923,0.00129193173350756,0.00129241606344283,0.00129246530252772,0.00129247023572832,0.00129247072930627
0.00326697397809769,0.0014149455132364,0.0013160343472722,0.00131611618181579,0.00131612521617583,0.00131612612931026,0.00131612622089244
0.00322046330541946,0.00138434042545676,0.001340094770484,0.00133980057622476,0.00133977204734789,0.00133976920451831,0.00133976892051316
0.0031740924159751,0.00137274139883076,0.00136403204543403,0.00136338894016874,0.00136332555451849,0.00136331922632282,0.0013633185937886
0.00312788629254995,0.00139943512288504,0.00138776539103483,0.00138680099720503,0.00138670551158981,0.0013866959736597,0.00138669502015776
0.00308186792756207,0.00142555853101467,0.00141121454634213,0.0014099568439048,0.00140983205079029,0.00140981958232209,0.00140981833577045
0.00303605829404019,0.00145103137105002,0.00143430010921544,0.00143277728862365,0.00143262600145791,0.00143261088374519,0.00143260937227174
0.00299047632632851,0.00147577605612723,0.00145694386859785,0.00145518418456608,0.00145500922318284,0.0014549917381578,0.00145498998995386
0.00294513891049704,0.00149971796912965,0.00147906912894064,0.00147710075565816,0.00147690493182576,0.00147688536061372,0.00147688340379037
0.00290006088439725,0.00152278575132092,0.00150060102534114,0.00149845191378484,0.00149823801696539,0.00149821663846086,0.00149821450090593
0.00285525504726238,0.00154491157396086,0.00152146682801435,0.00151916456600076,0.00151893534938263,0.0015189124388533,0.00151891014809208
0.0028107321787036,0.00156603139178635,0.00154159623478378,0.00153916791037867,0.00153892607724521,0.001538901904969,0.00153889948802774
0.00276650106692085,0.00158608517732584,0.00156092165033525,0.0015583937192212,0.00155814190971526,0.00155811673965672,0.00155811422293078
0.0027225685459014,0.00160501713511862,0.00157937845105213,0.00157677660843328,0.00157651738677464,0.00157649147530714,0.00157648888443218
0.00267893954134311,0.00162277622869811,0.0015969052343271,0.00159425429192017,0.00159399013413114,0.00159396372880977,0.00159396108854012
0.0026356171250079,0.00163931663910405,0.00161344405132388,0.00161076781996136,0.00161050110215294,0.00161047444054324,0.00161047177463436
0.00259260257716473,0.00165459436896331,0.0016289406222485,0.00162626180058734,0.00162599478785536,0.00162596809642329,0.00162596542752053
0.00254989545676124,0.00166857240758872,0.00164334453328049,0.00164068460307812,0.00164041943905532,0.00164039293212243,0.00164039028165702
0.00250749367892192,0.00168121893194129,0.00165660941440518,0.00165398854279078,0.00165372723989665,0.00165370111866561,0.00165369850675684
0.00246539359934286,0.00169250690820766,0.00166869309748627,0.00166613004661839,0.00166587447704683,0.0016658489287005,0.00166584637406578
0.00242359010513016,0.00170241434392124,0.00167955775401354,0.00167706979847829,0.00167682168595884,0.00167679688283601,0.00167679440270863
0.00238207671159243,0.00171092441281956,0.00168917001206506,0.00168677286433064,0.00168653377669234,0.001686509875545,0.0016865074855992
0.00234084566448498,0.0017180254565429,0.00169750105212296,0.00169520879632382,0.00169498013889169,0.0016949572802244,0.00169495499451044
0.00229988804717204,0.00172371094679155,0.00170452668148535,0.00170235171577093,0.00170213472561723,0.00170211303311257,0.00170211086399819
0.00225919389215548,0.00172797943787836,0.00171022738712281,0.00170818037476173,0.00170797611583046,0.00170795569586163,0.00170795365398363
0.00221875229640633,0.00173083450644557,0.00171458836692981,0.00171267819631843,0.00171248755543893,0.00171246849667095,0.00171246659089583
0.00217855153990634,0.00173228467242509,0.00171759953942729,0.00171583329310784,0.0017156569769074,0.00171563934998897,0.00171563758738141
0.00213857920681268,0.00173234329962593,0.00171925553207306,0.00171763846482451,0.00171747699754632,0.00171746085489141,0.00171745924069272
0.00209882230862893,0.00173102847608742,0.00171955564844012,0.00171809117445987,0.00171794489668792,0.00171793027234832,0.00171792880996385
0.00205926740877313,0.00172836287428274,0.00171850381461996,0.00171719350377286,0.00171706257206211,0.00171704948169063,0.00171704817268578
0.00201990074791836,0.00172437359115213,0.00171610850530768,0.00171495208837527,0.00171483647577933,0.00171482491668232,0.00171482376078821
0.0019807083694903,0.00171909196824505,0.0017123826501147,0.00171137803293753,0.00171127753042338,0.00171126748170247,0.00171126647682956
0.00194167624469307,0.0017125533927051,0.00170734352075394,0.00170648680711252,0.00170640102584813,0.00170639244862925,0.00170639159089045
0.00190279039645497,0.00170479708028462,0.00170101259981431,0.00170029812286632,0.00170022649736012,0.00170021933510653,0.00170021861884923
0.00186403702167887,0.0016958658419278,0.00169341543194371,0.00169283579397944,0.00169277758605177,0.00169277176496213,0.0016927711828065
0.00182540261120318,0.00168580583570871,0.0016845814583156,0.00168412757857314,0.00168408188212971,0.00168407731161482,0.00168407685450286
0.00178687406688569,0.00167466630603233,0.00167454383534493,0.0016742050055778,0.00167417075215759,0.00167416732539524,0.00167416698264555
0.00174843881524447,0.001662499312021,0.00166333923867459,0.0016631031861381,0.00166307915120023,0.00166307674576374,0.0016630765051347
0.00171008491710295,0.00164935944692451,0.00165100765352097,0.00165086061100581,0.00165084542092142,0.00165084389947878,0.00165084374723806
0.00167180117271537,0.00163530355024846,0.00163759215251913,0.00163751893503833,0.00163751107474286,0.00163751028582168,0.00163751020682329
0.00172652852868883,0.00162039041413528,0.00162313866226013,0.00162312274995804,0.00162312057122685,0.00162312035004197,0.00162312032780854
0.001814517340071,0.00160468048536691,0.00160769571975378,0.00160771934658799,0.00160772107688614,0.0016077212462243,0.00160772126303554
0.0018993649368451,0.00158823556424656,0.00159131422008549,0.0015913584678065,0.00159136221966705,0.00159136259082457,0.00159136262781143
0.00198080403223279,0.00157111850153763,0.0015740471565672,0.00157409205349962,0.00157409583438117,0.00157409620814927,0.0015740962453922
0.00205858356460188,0.001553392894625,0.00155594935470255,0.00155597397881588,0.00155597570138691,0.00155597586908054,0.00155597588571252
0.00213246972990773,0.0015351227840916,0.00153707720130214,0.00153705978704269,0.00153705727984185,0.00153705702436474,0.00153705699867748
0.00220224692565596,0.00151637235195792,0.00151748837009383,0.00151740641843703,0.00151739743685331,0.00151739653379623,0.00151739644335022
0.00226771860179316,0.00149720562291258,0.0014972415451715,0.00149707193634588,0.00149705417386592,0.00149705239263132,0.00149705221436816
0.00232870801445897,0.0014776861699165,0.00147639614362485,0.00147611525195115,0.00147608635161661,0.00147608345656361,0.00147608316692049
0.00238505887908927,0.00145787682561485,0.00145501203867407,0.00145459584895849,0.00145455341497874,0.0014545491665843,0.00145454874161058
0.00243663591993797,0.00143783940099465,0.00143314928461874,0.00143257350954171,0.00143251511900469,0.00143250927503477,0.0014325086905084
0.00248332531367797,0.00141763441269818,0.00141086784488348,0.00141010804282277,0.00141003125744965,0.00141002357413364,0.00141002280567915
0.0025250350253542,0.00139732307728541,0.00138822732440896,0.00138725901714384,0.00138716139503089,0.0013871516282368,0.00138715065144221
0.00256169503557525,0.001376955855659,0.00136528670760219,0.00136408549735159,0.00136396460464605,0.00136395251104646,0.00136395130158043
0.00259325745845257,0.00135659439385924,0.001342104103013,0.00134064578827134,0.00134049921072601,0.00134048454895377,0.00134048308268112
0.00261969655041895,0.00133628942118297,0.00131873649586001,0.0013169971855034,0.00131682253985893,0.00131680507164569,0.00131680332474068
0.00264100861066906,0.00131612406459075,0.00129523950946725,0.00129319573462344,0.00129299067976732,0.00129297017105864,0.00129296812011714
0.00265721177457359,0.0012973613679427,0.001271667176624,0.00126929599981071,0.00126905824766368,0.0012690344697068,0.00126903209185497
0.00266834570201253,0.00127873160944872,0.00124807172180996,0.00124535084286942,0.00124507816895114,0.00124505089935237,0.00124504817235188
0.00267447116314239,0.00126027278851565,0.0012245033551658,0.00122141121354238,0.00122110146717255,0.0012210704909166,0.00122106739326705
0.0026756695246712,0.00124202010220784,0.00120223435113112,0.00119839226579585,0.00119800769667686,0.00119796923977084,0.0011979653940985
0.00267204214023956,0.00122400582932305,0.00118007183109267,0.0011758372816951,0.00117541352556608,0.00117537115060329,0.00117536691314224
0.00266370964900758,0.00120625922577106,0.00115801372286167,0.00115336997237467,0.0011529053597357,0.00115285889980726,0.00115285425386763
0.0026508111870152,0.00118880643548128,0.00113609690642502,0.0011310282056696,0.00113052116557275,0.00113047046362305,0.00113046539350029
0.00263350351631834,0.00118612950691499,0.00111435575494961,0.00110884741310111,0.00110829648018138,0.00110824138971083,0.00110823588075531
0.00261196007729943,0.00118410847577646,0.00109282202412189,0.00108686047404305,0.00108626429503358,0.00108620468074955,0.0010861987194328
0.0025863699699117,0.00118075990945607,0.00107152475550562,0.00106509761366866,0.00106445495337629,0.00106439069179096,0.00106438426576463
0.00255693686993176,0.00117607185549531,0.00105049019416412,0.00104358631495499,0.00104289606167435,0.00104282704164538,0.00104282013979584
0.00252387788657286,0.00117003738154572,0.00104586580294155,0.00103332125439509,0.00103206838228043,0.00103194311210966,0.0010319305855071
0.0024874223680416,0.00116265456303882,0.001040347005003,0.00102796797711804,0.00102673157762437,0.00102660795402229,0.00102659559205528
0.00244781517465723,0.0011539264479915,0.00103364539301587,0.00102144941985871,0.00102023124294368,0.00102010944087488,0.00102009726103947
0.002405300514371,0.00114386099939889,0.00102575057742244,0.00101375343648455,0.0010125550569258,0.00101243523384048,0.00101242325188114
0.00236013732173729,0.00113247101577316,0.00101665667395956,0.00100487234626684,0.00100369515968238,0.00100357745512028,0.00100356568499074
0.00231259223969851,0.00111977403048835,0.00100636229507636,0.000994802934217359,0.000993648153978094,0.000993532689258642,0.00099352114309062
0.00226293635171154,0.00110579219068166,0.000994870520902857,0.000983546431012061,0.000982415086045851,0.000982301964049082,0.00098229065213043
0.00224089730428657,0.00109055211654865,0.000982188850148391,0.000971108472841237,0.000970001406329274,0.000969890711365246,0.000969879642127053
0.00229580128145519,0.00107408474194581,0.000968329131410012,0.000957499041617682,0.000956416910578739,0.000956308708346176,0.000956297888358631
0.00235042069645877,0.00105642513728924,0.000953307475452331,0.000942732386068124,0.00094167566182124,0.000941569999453939,0.000941559433430328
0.00240452518222445,0.00103761231580352,0.000937144149113028,0.000926826924316587,0.000925795893808701,0.000925692800007843,0.000925682490818813
0.00245780526893641,0.00101768902424204,0.000919863451562725,0.000909805128652297,0.000908799896634255,0.000908699381886119,0.000908689330580831
0.00251027780077974,0.000996701519257237,0.000901493573730788,0.000891693393252291,0.000890713885282141,0.00089061594215839,0.000890606147994466
0.00256147578127945,0.000974699330654194,0.000882066441772994,0.00087252188570025,0.000871567851949195,0.000871472455487216,0.000871462915969207
0.00261126095867863,0.000951735012810428,0.000861617545528048,0.000852324383211644,0.000851395403044353,0.000851302511205382,0.000851293222130123
0.00265942020953236,0.000927863885586161,0.000840185752964961,0.0008311380945355,0.0008302335818339,0.000830143136034911,0.000830134091544921
0.0027057465298411,0.000903143766084968,0.00081781311168011,0.000809003468558639,0.000808122677754153,0.00080803460347123,0.000808025796115219
0.00275004014632449,0.000891628896972946,0.000794544638546973,0.000785963990688893,0.000785106023465876,0.000785020230904321,0.000785011651703527
0.00279210933015961,0.000880942436855492,0.000770428098666204,0.000762065968134884,0.000761229780765788,0.000761146165592974,0.000761137804115519
0.00283177124287617,0.000870285003930826,0.000745513774793261,0.000737358305239105,0.000736542716507443,0.000736461160645518,0.000736453005084653
0.00286885271403695,0.000859619749726009,0.00071985422845286,0.000711892270047892,0.000711095969716441,0.000711016342188342,0.000711008379447625
0.00290319095530417,0.000848909225956873,0.000693504053969118,0.000685721253331328,0.000684942811106259,0.000684864968932108,0.000684857184714782
0.00293467068191233,0.000838115586488053,0.000666519626653095,0.000658900521274458,0.000658138396220198,0.000658062185358771,0.000658054564262073
0.00296304440750109,0.000827200788976828,0.000642284204749377,0.000631486963084155,0.000630739513436646,0.000630664769765754,0.000630657295378839
0.00298829021106975,0.000816142839256184,0.000628146228009274,0.000609716556019241,0.000607875650912471,0.000607691586476111,0.000607673180616275
0.00301025801210397,0.00080572193364753,0.000614027611248597,0.000595301096882384,0.000593430542919854,0.000593243514036446,0.000593224811737569
0.00302884540656614,0.000795057991786613,0.000599895955548713,0.000580893836424234,0.000578995752025718,0.000578805970486401,0.0005787869929261
0.00304396374228599,0.000784109292702728,0.000585718609367319,0.000566462605371493,0.000564539157089067,0.000564346839497493,0.000564327608334719
0.00305553807173198,0.000772835012566003,0.000571462847348991,0.00055197507867652,0.000550028473023045,0.000549833839977726,0.000549814377271529
0.00306350740682881,0.000761195428042066,0.000557096047389793,0.00053739895187338,0.000535431427081512,0.000535234702353088,0.000535215030478875
0.00306782487728624,0.00074915210885329,0.00054258586515471,0.000522702115259621,0.000520715933006788,0.000520517342710053,0.00052049748427821
0.00306845781762416,0.000736668104204807,0.00052790040528411,0.000507852825126998,0.000505850262262797,0.000505650034029914,0.00050563001180215
0.00306538778641682,0.000723708120004718,0.000513008388533631,0.000492819871289185,0.000490803211601609,0.000490601573758631,0.000490581410566404
0.00305861051876377,0.000710238686550679,0.000498525279615081,0.000477596068180042,0.000475544266238803,0.00047534144699013,0.000475321165652853
0.00304813581287339,0.000696228316024061,0.000483796373620143,0.000462775631473566,0.000460675857881371,0.000460465909977698,0.000460444915797137
0.00303398735189939,0.000681647649181105,0.00046874579804429,0.000447658113513244,0.000445551623999868,0.000445341004398747,0.00044531994304059
0.00301620246252626,0.000666469590692165,0.000453342624494202,0.000432212288842493,0.000430101506826319,0.000429890457815274,0.00042986935350714
0.00299483181209073,0.00065066943263542,0.00043755747816332,0.000416408402155066,0.000414295713175916,0.000414084473256193,0.000414063349847116
0.00296993904629031,0.000634224965718133,0.000421362679985715,0.000400218313254264,0.000398106056925696,0.000397894860008241,0.0003978737408879
0.00294160036977761,0.000617116577861704,0.00040473237961286,0.000383615632876422,0.00038150609514126,0.000381295169771589,0.000381274077793758
0.00290990407220007,0.000599327339847217,0.000387642678172706,0.000366575848867456,0.000364471254585608,0.000364260823203566,0.000364239780611064
0.00287495000248708,0.000580843077787357,0.000370071740660116,0.000349076442254903,0.000346978948153664,0.000346769226388044,0.000346748254742901
0.00283684899444067,0.000561652432252008,0.000351999897618638,0.000331096992813529,0.000329008680824139,0.000328799876827546,0.000328778996944001
0.00279572224691829,0.000541746903940044,0.000333409735710888,0.000312619273767134,0.000310542144775605,0.00031033445859846,0.00031031369048079
0.00275170066211861,0.000521120885852988,0.000314286176901268,0.000293627335335833,0.000291563303367159,0.00029135692637694,0.000291336289161226
0.00270492414569484,0.000499771160948514,0.000294616546034965,0.000274107576881011,0.000272058463739067,0.00027185357808418,0.000271833089984574
0.00265554087259412,0.000477699378039542,0.00027439062665302,0.000262582739913031,0.000262548023791831,0.000262544545536481,0.000262544197943748
0.00260370652268926,0.000454907400813775,0.000265007205732859,0.000264644266112946,0.000264608603516292,0.000264605030488863,0.000264604673415658
0.00254958349038908,0.000431401604606918,0.000266976354981407,0.0002666091228406,0.000266573017624838,0.000266569400205585,0.000266569038689823
0.00249334007252267,0.000407190818291214,0.000268848165347335,0.000268481561686074,0.000268445505451131,0.00026844189279468,0.000268441531751762
0.00243514963885244,0.000382286753233929,0.00027062728540328,0.000270266103688133,0.000270230575319608,0.000270227015310154,0.00027022665952825
0.0023751897896184,0.000356703851648099,0.000272318635582192,0.000271967537745721,0.000271933003016867,0.00027192954222699,0.000271929196363485
0.00231364150452076,0.000330459216759948,0.000273927404768615,0.000273590917793831,0.000273557829022331,0.000273554512680518,0.000273554181257796
0.00225068828754149,0.000303572545520436,0.00027545904566989,0.000275141558759406,0.000275110354525709,0.000275107226485549,0.0002751069138891
0.00218651531195208,0.000280211465705504,0.000276919268999531,0.000276625031326583,0.000276596136247031,0.000276593238967282,0.000276592949442989
0.0021213085698083,0.000281308817231818,0.000278314036495753,0.000278047155537031,0.00027802098009766,0.000278018354623988,0.000278018092276289
0.00205525403012727,0.000282308171933032,0.000279649552822892,0.000279413993261202,0.000279390933708046,0.000279388619662646,0.000279388388453539
0.00198853680985234,0.000283217424868587,0.000280932256384592,0.000280731839581549,0.000280712277865358,0.000280710313441013,0.000280710117189664
0.00192134036156355,0.000284044689444596,0.00028216880910692,0.000282007213125768,0.000281991516905167,0.000281989938865634,0.000281989781248937
0.00185384568175539,0.000284798280656473,0.000283366085233105,0.000294824178903058,0.000296142684438006,0.000296274515203448,0.000296287697934328
0.0017862305433208,0.000285486697540138,0.000296891742464694,0.000310365581275562,0.000311711613947885,0.000311846196706267,0.000311859654623103
0.00172180480720849,0.000286118604922503,0.000311490984013341,0.000325231095567702,0.000326603692819838,0.000326740931352376,0.000326754654833755
0.00165837759538087,0.00028670281457982,0.000325443511872942,0.000339438973442047,0.000340837046971326,0.000340976832487627,0.000340990810655584
0.0015952170655007,0.00028724826591392,0.000338771135974469,0.000353009811286192,0.000354432151750905,0.000354574363359783,0.000354588584126292
0.00153246639466428,0.000287764006250524,0.000351497815586105,0.00036596640698891,0.00036741168920254,0.000367556194431046,0.000367570644549897
0.00149449019043363,0.000288259204064445,0.000363649373888719,0.000378333609190429,0.000379800397775909,0.000379947053134849,0.000379961718258187
0.00150725944734861,0.000288743003924008,0.000375254085620502,0.000390138159779702,0.000391624915255406,0.00039177356684747,0.000391788431586548
0.00151788552625934,0.000289224685034117,0.000386340812954522,0.000401408530436409,0.000402913615700995,0.000403064099868927,0.000403079147859337
0.00152622982990805,0.000289713521684165,0.000396940718637856,0.000412174754023442,0.000413696441208145,0.00041384858521934,0.000413863799189229
0.00153216457302655,0.000290246339796685,0.000407086074760671,0.000422468251648822,0.000424004729302208,0.000424158352068049,0.000424173713909543
0.00153557329152973,0.000290912900309415,0.000416810269796675,0.000432321656224449,0.000433871036795902,0.000434025949618694,0.000434041440463467
0.00153635129154284,0.000291613972136784,0.000426147652709652,0.000441768633348438,0.000443328960934214,0.000443484968281949,0.000443500568578115
0.00153440603671531,0.00029235843210923,0.000435133348232003,0.00045084370034254,0.000452412958656945,0.000452569858960333,0.00045258554855207
0.00152965747262274,0.000320702602661427,0.000452835885792424,0.000466171192555265,0.000467504842912747,0.000467638197165554,0.000467651532586044
0.00152203828739911,0.000353240466259674,0.000483311774262196,0.000496431769236361,0.000497743917421745,0.000497875121595492,0.000497888242015354
0.00151149410809676,0.000385594911338716,0.000513711575739539,0.000526626392529983,0.000527918047470377,0.000528047202417614,0.000528060117921503
0.0014979836326178,0.000417725047155426,0.00054399674475808,0.000556716814159641,0.000557989014454308,0.000558116223995375,0.000558128944963932
0.00148147869740461,0.000449590958283119,0.000574129034915549,0.000586665018172172,0.000587918825515676,0.000588044195780957,0.000588056732826636
0.00146196428141832,0.000481153842694149,0.000604070640234877,0.00061643336253947,0.000617669855155434,0.000617793493928542,0.000617805857828946
0.00143943844726441,0.000512376143321447,0.000633784332857934,0.000645984717455472,0.000647204983567129,0.000647326999633213,0.000647339201265751
0.00141391222064913,0.000543221672525684,0.000663233596570889,0.000675282599774119,0.000676487731143038,0.000676608233641685,0.000676620283919682
0.00138540940965348,0.000573655728922262,0.000692382755666243,0.000704291303060933,0.000705482388620005,0.000705601486409801,0.000705613396217997
0.00135396636561844,0.000603645206098846,0.000721197098691784,0.000732976022760568,0.000734154142370547,0.000734271943403753,0.000734283723536955
0.00131963168770419,0.000633158692847691,0.000749642996652256,0.000761302976013623,0.000762469194368454,0.000762585805083094,0.000762597466184289
0.00128246587345984,0.000662166564627642,0.000777688015245914,0.000789239515686435,0.000790394876392764,0.000790510401118938,0.00079052195362056
0.00124254091797618,0.000690641066049824,0.000805301020742333,0.000816754238210482,0.000817899758065233,0.000818014298455183,0.000818025752521379
0.0011999398644312,0.000718556384249447,0.000832452279127205,0.000843817084864473,0.000844953748354138,0.000845067402830191,0.000845078768302976
0.00115475630903294,0.000745888713048592,0.000859113548170698,0.000870399436164349,0.000871528190206472,0.000871641053436845,0.000871652339782203
0.00110709386355382,0.000772616307858076,0.000885258162114655,0.000896474199064523,0.000897595948012364,0.000897708110410844,0.000897719326669877
0.00105706557881424,0.000798719531284076,0.00091086110870725,0.000922015886710759,0.000923131487638507,0.00092324303489344,0.000923254189634515
0.00100482542357028,0.000824180889424986,0.00093589909836439,0.000947000690516842,0.00094811094880437,0.00094822196143729,0.000948233062711912
0.000951578958289873,0.000848985058861496,0.000960350625274775,0.000971406544383324,0.000972512209613585,0.000972622762568709,0.000972633817870994
0.000896299598950323,0.000873118904356318,0.00098419602031663,0.000995213180904453,0.000996314943088827,0.000996425105355858,0.000996436121584621
0.000839136230429027,0.000896571487309705,0.00100741749569516,0.00101840217944937,0.00101950066559486,0.00101961049986549,0.0010196214832896
0.000780243974957129,0.000919334065042354,0.00102999918125213,0.00104095700604839,0.00104205277707131,0.00104216233943144,0.00104217329565909
0.000719783434799615,0.000941400081019617,0.00105192715243552,0.00106286304503256,0.00106395659303643,0.00106406593269226,0.00106407686664417
0.000657919922038841,0.000962765146170497,0.00107318944995632,0.00108410762243349,0.00108519936834928,0.00108530852739341,0.00108531944327861
0.000594822679327422,0.000983427011501614,0.00109377609118649,0.00110468002116526,0.0011057703127661,0.00110587932597744,0.0011058902272737
0.000530664095449745,0.00100338553225343,0.00111367907339055,0.00112457148805734,0.0011256605983479,0.001125769493031,0.00112578038246919
0.000465618919458455,0.00102264262388979,0.00113289236889963,0.00114377523283282,0.00114486335881703,0.0011449721546794,0.00114498303422977
0.000399863477080875,0.00104120221024878,0.00115141191238211,0.00116228641916377,0.00116337368099056,0.00116348239005609,0.0011634932609218
0.000333574892995014,0.00105907016421825,0.00116923558037274,0.00118010214796177,0.00118118858844846,0.00118129721501076,0.00118130807762079
0.000266930322462861,0.00107625424132607,0.00118636316326598,0.0011972214330942,0.00119830701762308,0.00119841555823408,0.00119842641224432
0.000200106195681671,0.00109276400665614,0.0012027963300002,0.00121364516974293,0.00121472978652898,0.00121483823002688,0.00121484907432118
0.000133277478082033,0.00110861075551671,0.00121853858568038,0.00122937609565232,0.00123045955637496,0.00123056788394588,0.001230578716643
6.66169496406632e-05,0.00112380742830076,0.00123359522242839,0.00124441874553261,0.00124550078632352,0.00124560897160086,0.00124561979006488
0,0.00113836851998744,0.00124797326375858,0.00125877939891594,0.00125985968169562,0.00125996769089398,0.00125997849174647
0,0.00115233607196735,0.00126168140281291,0.00127246602177822,0.00127354413593023,0.00127365192801165,0.00127366270714968
0,0.00116565080998604,0.00127472993480188,0.00128548820226343,0.00128656366663504,0.0012866711935105,0.00128668194612508
0,0.00117840655047197,0.00128713068402714,0.00129785708086594,0.00129892934608383,0.00129903655284258,0.00129904727344365
0,0.00119059837824342,0.00129889692586616,0.00130958527544228,0.00131065372652622,0.00131076055169915,0.00131077123413992
0,0.00120224688748033,0.00131004330412715,0.00132068680143932,0.00132175076070362,0.00132185713655142,0.00132186777405902
0,0.0012133737887175,0.00132058574418109,0.00133117698774038,0.00133223571796265,0.00133234157079376,0.00133235215599947
0,0.00122400157867419,0.00133054136230143,0.00134107238854092,0.00134212509638471,0.00134223034689718,0.00134224087187129
0,0.00123415344135469,0.00133992837163871,0.00135039069167858,0.00135143653134973,0.00135154109499641,0.00135155155128491
0,0.00124385313898467,0.00134876598526806,0.00135915062384384,0.00136018870096455,0.00136029248834013,0.00136030286700312
0,0.00125311595024213,0.00135707431675647,0.00136737185311414,0.00136840122879289,0.00136850414604128,0.00136851443769398
0,0.00126199279285627,0.00136487427869059,0.00137507488924793,0.00137609458432775,0.00137619653356658,0.00137620672842131
0,0.00127048245191352,0.00137218747961598,0.00138228098218673,0.00138328998165066,0.0013833908614112,0.00138340094932193
0,0.00127861837893262,0.00137903611983686,0.00138901201920949,0.00139000927672145,0.00139010898240338,0.00139011895291075
0,0.00128642553990516,0.00138544288651915,0.00139529042118169,0.00139627486374483,0.00139637328808079,0.00139638313045848
0,0.00129392870448675,0.00139143084854526,0.00140113903834727,0.00140210957105347,0.0014022066045854,0.00140221630788828
0,0.00130115242405515,0.00139702335155845,0.00140658104609426,0.00140753655694986,0.00140763208850953,0.00140764164162188
0,0.00130812091635407,0.00140224391362898,0.00141163984113252,0.00141257920593285,0.00141267312313037,0.00141268251481375
0,0.00131485796069092,0.00140711612197164,0.00141633893850562,0.00141726102573958,0.00141735321545389,0.0014173624343965
0,0.00132138679811689,0.00141166353112415,0.00142070186985244,0.00142160554561621,0.00142169589448554,0.00142170492935212
0,0.00132773003579517,0.00141590956299642,0.00142475208332643,0.00142563621622377,0.00142572461113588,0.00142573345061564
0,0.00133390955563228,0.0014198774091802,0.00142851284556228,0.00142937631157103,0.00142946264014987,0.00142947127300574
0,0.00133994642748408,0.00142358993589331,0.00143200714607339,0.00143284883335831,0.00143293298444458,0.00143294139956163
0,0.00134586082726007,0.00142706959192257,0.00143525760444396,0.00143607641809423,0.00143615828221993,0.00143616646865136
0,0.00135167196020841,0.00143033831990935,0.00143828638066351,0.00143908124733666,0.00143916071718903,0.00143916866420446
0,0.00135739798965362,0.00143341747129877,0.00144111508893824,0.00144188496139197,0.00144196193226576,0.00144196962939491
0,0.00136305597143943,0.00143632772526459,0.00144376471529073,0.0014445085767823,0.0014445829470211,0.00144459038409894
0,0.00136866179430961,0.00143908901189177,0.00144625553924366,0.00144697240778108,0.00144704407920154,0.00144705124640948
0,0.00137423012643917,0.00144172043988272,0.00144860705985833,0.00144929599228638,0.00144936487058617,0.0014493717584953
0,0.0013797743682854,0.00144424022903195,0.00145083792638484,0.00145149802228955,0.00145156401743868,0.00145157061704571
0,0.00138530661189562,0.00144666564768653,0.00145296587374821,0.00145359627916442,0.00145365930577618,0.00145366560854293
0,0.00139083760676945,0.00144901295539235,0.00145500766308382,0.00145560757399432,0.00145566755167398,0.00145567354956094
0,0.00139637684874266,0.00145129735090033,0.00145697902750119,0.00145754769311074,0.00145760454678417,0.00145761023228425
0,0.00140193237301495,0.00145353292567735,0.0014588946232395,0.00145943134901594,0.00145948500923254,0.00145949037540077
0,0.00140751047638932,0.00145573262305376,0.00146076798634853,0.00146127213681657,0.00146132254002979,0.00146132758051171
0,0.00141311634113167,0.00145790820309993,0.0014626114950072,0.00146308249628913,0.00146312958510952,0.00146313429416622
0,0.00141875378728679,0.00146007021331201,0.00146443633756588,0.00146487367965698,0.00146491740308036,0.00146492177561153
0,0.00142442518612396,0.00146222796515366,0.00146625248637339,0.00146665572514826,0.00146669603875693,0.00146670007032035
0,0.0014301314979524,0.00146438951647637,0.00146806867742627,0.00146843743636826,0.0014684743025023,0.00146847798933231
0,0.00143587230471554,0.00146656165982451,0.0014698923958506,0.00147022636749994,0.0014702597554036,0.00147026309442433
0,0.00144164583252537,0.0014687499165883,0.00147172986720528,0.00147202881432335,0.00147205870026168,0.00147206168909914
0,0.00144744897709753,0.00147095853696771,0.00147358605456832,0.0014738498110155,0.00147387617836015,0.00147387881535171
0,0.00145327733730405,0.0014731905056643,0.00147546466134679,0.00147569313267132,0.001475715971962,0.00147571825616133
0,0.00145912525621494,0.00147544755320861,0.00147736813972399,0.00147756130346638,0.00147758061243974,0.00147758254362024
0,0.00146498586820432,0.00147773017280345,0.00147929770464106,0.00147945561034984,0.00147947139394222,0.00147947297259698
0,0.00147085115130435,0.00148003764254173,0.0014812533531785,0.00148137612214627,0.00148138839246631,0.00148138961980604
0,0.00147671198428878,0.00148236805283691,0.0014832338891948,0.00148332171391269,0.00148333049018795,0.00148333136813461
0,0.00148255820795751,0.00148471833888542,0.00148523695304376,0.00148529009638437,0.00148529540487879,0.00148529593605878
0,0.00148837869010798,0.00148708431795791,0.00148725905618902,0.00148727785032049,0.00148727972422652,0.00148727991195829
0,0.0014941613937362,0.0014894607313044,0.00148929562050104,0.00148928046554114,0.00148927894484541,0.00148927879312721
0,0.00149989344810897,0.00149184129043345,0.00149134102201542,0.00149129238443491,0.00149128751575761,0.00149128702925105
0,0.00150556122243256,0.0014942187275172,0.00149338863891008,0.00149330704969064,0.00149329888610311,0.00149329807011467
0,0.00151115040189603,0.00149658484970711,0.00149543090344251,0.00149531695600608,0.00149530555682237,0.00149530441728291
0,0.00151664606589197,0.00149893059682632,0.00149745935758261,0.00149731370549699,0.0014972991360454,0.00149729767948681
0,0.00152203276822177,0.00150124610261504,0.00149946471205364,0.00149928806652849,0.00149927039790071,0.0014992686314319
0,0.0015272946190083,0.00150352075893262,0.00150143690848997,0.00150123003567787,0.00150120934445958,0.00150120727573871
0,0.00153241536811138,0.00150574328243569,0.00150336518440991,0.00150312890252297,0.00150310527050607,0.00150310290771116
0,0.00153737848965835,0.00150790178378712,0.0015052381406902,0.00150497331694782,0.00150494683082425,0.00150494418262415
0,0.0015421672672854,0.00150998383886203,0.00150704381122735,0.00150675135864847,0.00150672210969094,0.00150671918521206
0,0.00154676487972166,0.00151197656166574,0.00150876973445863,0.00150845060851573,0.0015084186922415,0.00150841550103503
0,0.00155115448624166,0.00151386667863168,0.00151040302641953,0.0015100582215668,0.00151002373739206,0.00151002028939906
0,0.00155531931154851,0.00151564060396292,0.00151193045500525,0.001511561001099,0.00151152405198085,0.00151152035749585
0,0.00155924272965818,0.00151728451568894,0.00151333851510588,0.00151294547373282,0.00151290616580102,0.0015129022354371
0,0.0015629083463824,0.00151878443209547,0.00151461350428694,0.00151419796501528,0.00151415640719937,0.00151415225184803
0,0.00156625324063819,0.00152012628825238,0.00151574159868251,0.00151530467525407,0.00151526097890087,0.00151525660969681
0,0.00156940304262443,0.0015212960121635,0.00151670892877931,0.00151625175525799,0.0015162060337478,0.00151620146202786
0,0.00157220137277764,0.00152227960042445,0.00151750165476744,0.00151702538166004,0.00151697775001841,0.0015169729872847
0,0.00157468000642513,0.00152306319291701,0.00151810604114355,0.00151761183151133,0.00151756240601969,0.00151755746390003
0,0.00157682510324181,0.001523633146296,0.00151850853025676,0.00151799755583087,0.00151794645363912,0.00151794134384758
0,0.00157862326005631,0.00152397610595723,0.00151869581449754,0.0015181692518163,0.00151811659055634,0.00151811132485552
0,0.00158006182494513,0.00152407907620161,0.00151865490683667,0.00151811393342044,0.0015180598308237,0.00151805442098607
0,0.0015811289438733,0.00152392948831509,0.0015183732094346,0.00151781900001235,0.00151776357353145,0.00151775803130194
0,0.00158181362560478,0.00152351526629968,0.00151783858005022,0.00151727230285265,0.00151721566929253,0.00151721000635135
0,0.00158210579669438,0.00152282489000172,0.00152881969403784,0.00153021496865435,0.00153035446201399,0.00153036841113963
0,0.00158199634983286,0.00153490743570217,0.00154893048415039,0.00155033173267183,0.00155047182326085,0.0015504858321107
0,0.00158147718794377,0.00155505068154882,0.00156912966325895,0.00157053650847905,0.00157067715858006,0.0015706912233826
0,0.00158054126393942,0.00157528343946955,0.00158941458401896,0.001590826649008,0.00159096782093004,0.00159098193791596
0,0.00157918261570356,0.00159560295152528,0.00160978249649857,0.00161119940504684,0.00161134106117167,0.00161135522657929
0,0.00157739639619503,0.00161600634933501,0.00163023054473499,0.00163165192178705,0.00163179402461155,0.00163180823469067
0,0.00157517889874603,0.00163649065118632,0.001650755763696,0.0016521812357646,0.00165232374794144,0.00165233799895736
0,0.0015725644163111,0.00165705275956674,0.00167135507665384,0.00167278427221751,0.00167292715659673,0.0016729414448351
0,0.0015694401851547,0.0016776894591346,0.00169202529298929,0.00169345784287134,0.00169360106253635,0.00169361538430524
0,0.001565917551346,0.00169839741513411,0.00171276310643198,0.00171419864416078,0.00171434216246658,0.00171435651410146
0,0.00157440186421731,0.00171917787055664,0.00173356509375489,0.00173500325590381,0.00173514703650834,0.00173516141437535
0,0.00159503897922009,0.00174001383972555,0.00175442771391965,0.00175586814042539,0.00175601214732302,0.00175602654782203
0,0.0016157723420821,0.00176091134690826,0.0017753473076868,0.00177678964214611,0.00177693383969724,0.00177694825926455
0,0.00163659771075919,0.00178187158316789,0.00179632009768638,0.00179776398763232,0.00179790834059146,0.00179792277570112
0,0.00165751069869802,0.00180288173102972,0.00181734218895879,0.00181878728611218,0.00181893175965075,0.00181894620682166
0,0.00167850677960479,0.00182394060878088,0.00183840956995496,0.00183985553045485,0.00184000009018737,0.00184001454598004
0,0.00169958129166936,0.00184504402157082,0.00185951811400231,0.00186096459861151,0.00186110921061322,0.00186112367163593
0,0.00172072944193458,0.00186618775157099,0.00188066358122418,0.0018821102555131,0.00188225488634042,0.00188226934924896
0,0.00174194631119973,0.00188736732920158,0.001901841620913,0.00190328815541807,0.00190343277212424,0.00190344723362357
0,0.00176322685943431,0.00190857826703672,0.00192304777434016,0.00192449384470195,0.00192463841485002,0.00192465287169674
0,0.00178456593155818,0.00192981594925057,0.00194427747800152,0.00194572276507643,0.00194586725675094,0.00194588170575349
0,0.00180595826366725,0.00195107565801034,0.00196552606727951,0.00196697025723158,0.00196711463904753,0.00196712907706753
0,0.0018273984895808,0.00197235257779205,0.00198680664640238,0.0019882538964795,0.00198839858421951,0.00198841305283459
0,0.00184888114770743,0.00199368865493976,0.00200815141077171,0.00200959686398783,0.00200974137189891,0.0020097558225346
0,0.00187040068821931,0.00201506030668419,0.00202950195939866,0.00203094531812065,0.00203108961643828,0.00203110404611839
0,0.00189195148049459,0.00203643550754606,0.00205085318060261,0.0020522941529878,0.00205243821252521,0.00205245261833087
0,0.00191352782080867,0.00205780913476261,0.00207219988015461,0.0020736381801203,0.00207378197226671,0.00207379635133687
0,0.00193512394023609,0.00207917573371574,0.00209353678747937,0.00209497213465104,0.00209511563136688,0.00209512998089789
0,0.00195678192060478,0.00210052994916987,0.0021148585621652,0.00211629068180852,0.00211643385561688,0.00211644817286127
0,0.00197848965193137,0.00212186632212963,0.00213615980076476,0.00213758842369294,0.00213773124767302,0.00213774552993851
0,0.00200020021984748,0.00214317933865338,0.00215743504385024,0.00215885990631859,0.00215900235409228,0.00215901659874118
0,0.00202190754250664,0.00216446343735233,0.00217867878330402,0.00218009962688281,0.00218024167260422,0.00218025587705184
0,0.00204360551454996,0.00218571301705095,0.0021998854698132,0.00220130204124935,0.00220144365958941,0.00220145782130332
0,0.00206528801633232,0.00220692244460452,0.00222104952054292,0.002222461571602,0.00222260273773423,0.00222261685423131
0,0.00208694892315531,0.00222808606286251,0.00224216532695609,0.00224357261425501,0.00224371330383666,0.00224372737268319
0,0.00210858211447917,0.00224919819873781,0.00226322726275352,0.00226462954757878,0.00226476973673528,0.00226478375554373
0,0.00213018148307975,0.00227025317134777,0.00228422969190545,0.00228562674002086,0.00228576640532385,0.0022857803717512
0,0.00215174094412185,0.00229124530020508,0.0023051669767411,0.00230655855818562,0.00230669767663549,0.00230671158838214
0,0.00217325444412098,0.00231216891342456,0.00232603348607197,0.00232741937495162,0.00232755792395389,0.00232757177876075
0,0.00219471596976428,0.00233301835591304,0.00234682360331862,0.00234820357758647,0.00234834153493269,0.0023483553305782
0,0.00221611955656509,0.00235378799752439,0.0023675317346048,0.00236890557584091,0.00236904291968454,0.00236905665398446
0,0.00223745929732677,0.00237447224113896,0.00238815231680423,0.00238951980998925,0.00238965651882272,0.00238967018962655
0,0.00225872935038984,0.00239506553064872,0.00240867982549808,0.0024100407587806,0.00241017681141498,0.00241019041660384
0,0.00227992394763998,0.00241556235881912,0.0024291087828231,0.00243046294729277,0.00243059832283177,0.0024306118603159
0,0.00230103740225496,0.00243595727499824,0.00244943376518225,0.0024507809546358,0.00245091563245448,0.00245092910017131
0,0.0023220641161722,0.00245624489265339,0.00246964941079009,0.00247098942150381,0.00247112338122457,0.00247113677713673
0,0.00234283062359053,0.00247641989670355,0.00248975042703259,0.00249108305753221,0.00249121627900262,0.00249122960109505
0,0.00236382099126642,0.00249647705062961,0.00250973159760537,0.00251105664844542,0.00251118911171577,0.0025112023579934
0,0.00238455417632444,0.00251641120333679,0.00252958778942725,0.00253090506296938,0.00253103674827149,0.00253104991675746
0,0.0024051789864159,0.0025362172957486,0.00254931395928359,0.00255062325948652,0.00255075414721084,0.00255076723594461
0,0.00242569046708163,0.00255589036711079,0.00256890516020059,0.00257020629241156,0.0025703363630889,0.00257034937012324
0,0.00244608365512322,0.002575425560988,0.00258835654751211,0.00258964931827244,0.00258977855255227,0.00258979147595229
0,0.00246635372394421,0.0025948181309372,0.00260766338461882,0.00260894760147234,0.00260907598010574,0.00260908881794686
0,0.00248649597449335,0.00261406344583748,0.00262682104840628,0.00262809651972351,0.00262822402354412,0.00262823677390989
0,0.00250650584195,0.00263315699486899,0.00264582503432198,0.00264709156913023,0.00264721817903979,0.00264723084001939
0,0.00252637890081409,0.0026520943921261,0.00266467096108614,0.00266592836891244,0.00266605406586296,0.00266606663555247
0,0.0025461108681708,0.00267087138085265,0.00268335457503044,0.00268460266575754,0.00268472743073833,0.00268473990723717
0,0.00256573795077886,0.00268948383729595,0.00270187175405601,0.00270311033778492,0.00270323415181173,0.00270324653322118
0,0.0025851353302343,0.00270792777417339,0.00272021851119286,0.00272144739812341,0.00272157024222508,0.00272158252664767
0,0.0026044195543008,0.0027261993437413,0.00273839099776851,0.00273960999808442,0.00273973185329368,0.00273974403883315
0,0.00262354703218359,0.00274429484047845,0.0027563855061663,0.00275759442993151,0.00275771527727786,0.00275772736203705
0,0.00264251419959149,0.00276221070336624,0.00277419847217908,0.00277539712924291,0.00277551694974454,0.00277552893182553
0,0.00266131766011246,0.00277994351779354,0.00279182647695519,0.00279301467685844,0.00279313345151866,0.00279314532902208
0,0.00267995416449862,0.00279749001706786,0.00280926624853606,0.00281044380041851,0.00281056151022252,0.00281057328124668
0,0.00269842061129311,0.00281484708356505,0.002826514662989,0.0028276813754885,0.00282779800140132,0.00282780966404206
0,0.00271671404479079,0.00283201174951564,0.00284356874514358,0.00284472442627726,0.00284483994924323,0.00284485150159608
0,0.00273483165302191,0.00284898119745369,0.0028604256689323,0.00286157012594956,0.00286168452689517,0.00286169596705266
0,0.00275277076574776,0.00286575276035117,0.00287708275735743,0.00287821579653957,0.00287832905637708,0.00287834038243051
0,0.00277052885225526,0.00288232392145604,0.00289353718308727,0.00289465890847385,0.00289477100810587,0.00289478221814521
0,0.00278810351885772,0.00289869231388173,0.00290978742490755,0.0029108970797096,0.0029110080000353,0.00291101909215064
0,0.00280549250608286,0.0029148557199703,0.00292583035387228,0.00292692807450035,0.00292703779642611,0.00292704876870808
0,0.00282274487055956,0.00293078139195302,0.00294166425161013,0.00294274980180087,0.00294285830624741,0.00294286915678832
0,0.00283970771483355,0.00294655407977451,0.00295728712404963,0.00295836031332064,0.00295846758123652,0.00295847830813123
0,0.0028565272790545,0.00296208963054612,0.00297269716287951,0.00297375780124221,0.00297386381361686,0.00297387441496433
0,0.00287315345226158,0.00297741248760419,0.00298789269761013,0.00298894059562194,0.00298904533349797,0.00298905580740261
0,0.00288958455322086,0.00299252111402804,0.00300287219254647,0.00300390716147858,0.00300401060597155,0.00300402095054475
0,0.00290581905845666,0.00300742126233355,0.00301763424359058,0.00301865609560359,0.0030187582279162,0.00301876844127846
0,0.00292185554719826,0.00302211066225111,0.00303217757476726,0.00303318612309533,0.00303328692453586,0.00303329700481758
0,0.00293769270117172,0.00303655155400129,0.00304650103449777,0.00304749609364074,0.00304759554564482,0.00304760549099015
0,0.00295332929863712,0.00305079106853423,0.00306060359164073,0.00306158497757314,0.00306168306172205,0.00306169287028912
0,0.00296881448587183,0.00306481060406427,0.00307448433132529,0.00307545186170788,0.00307554855975223,0.00307555822971595
0,0.00298400467476978,0.00307860932206316,0.00308814245059141,0.0030890959449964,0.00308919123887808,0.00308920076843233
0,0.0029990343335965,0.00309217898387781,0.00310157725386362,0.00310251653400451,0.00310261040587889,0.00310261979323967
0,0.00301385970042034,0.0031055413223865,0.00311478814827792,0.00311571303824432,0.00311580547050638,0.00311581471391287
0,0.00302847997035538,0.00311867364764828,0.00312777463888214,0.00312868496538055,0.00312877594068861,0.00312878503840708
0,0.00304255142288024,0.00313158286843229,0.00314053632374045,0.00314143191633298,0.00314152141763424,0.00314153036795917
0,0.00305706531199901,0.00314426864191186,0.0031530728889565,0.00315395358029658,0.00315404159085275,0.00315405039210992
0,0.00307106224010845,0.00315673070386813,0.00316538410364664,0.00316624972970314,0.00316633623311702,0.00316634488366707
0,0.00308485042173345,0.00316896886571305,0.00317746981489098,0.00317832021515174,0.00317840519539248,0.00317841369363225
0,0.0030984294815084,0.00318098300941438,0.00318932994269139,0.00319016496032443,0.00319024840175453,0.00319025674612039
0,0.00311179876484191,0.0031927730825676,0.00320096445100371,0.00320178395691839,0.00320186584432192,0.00320187403329231
0,0.00312522009385796,0.00320433909366424,0.00321237366774818,0.00321317725962733,0.00321325757823376,0.00321326561033075
0,0.00313793646212701,0.00321568110758985,0.0032235570980238,0.00322434498119084,0.00322442371670295,0.00322443159049779
0,0.00315067977602623,0.00322679924140545,0.00323451542079412,0.00323528723182198,0.00323536437029348,0.00323537208439117
0,0.00316329390471137,0.00323769366051996,0.00324524870912191,0.00324600436522582,0.00324607989360226,0.00324608744669697
0,0.00317553471139553,0.00324836457541,0.00325575723693883,0.00325649651305082,0.00325657041850003,0.00325657780930899
0,0.00318764377593606,0.00325881223907276,0.00326604133138841,0.00326676402713266,0.00326683629754343,0.00326684352485507
0,0.00319954080811902,0.00326903694548841,0.00327609763626657,0.00327680718828782,0.00327687781201369,0.00327688487466316
0,0.00321122539382834,0.00327903902942761,0.00328593570227265,0.00328662639849353,0.00328669536461845,0.00328670226151495
0,0.00322269717895673,0.00328881886803534,0.00329554781053765,0.00329622202977242,0.00329628932798676,0.003296296058098
0,0.00323387329481706,0.00329837688467849,0.00330493868070991,0.00330559448870815,0.00330566010936162,0.00330566667172305
0,0.00324499843368098,0.00330771355552839,0.00331410405315569,0.00331474419987909,0.00331480813400076,0.00331481452771543
0,0.00325582913144262,0.00331682941916034,0.00332304839023156,0.00332367160229929,0.00332373384161677,0.00332374006585745
0,0.00326644569263779,0.00332565434737253,0.00333177094566806,0.0033323771485082,0.00333243768547109,0.00333244373948194
0,0.00327685048188564,0.00333437934001424,0.00334027232461764,0.00334086129062106,0.00334092011839515,0.00334092600149338
0,0.00328703584597112,0.0033428690139784,0.00334855250841837,0.00334912449669034,0.00334918160919995,0.00334918732077716
0,0.00329700801044741,0.00335108386026983,0.00335661251068775,0.00335716723416979,0.00335722262610172,0.003357228165627
0,0.00330676475938585,0.00335908277702923,0.00336445252468986,0.00336498996769408,0.00336504363450396,0.00336504900152235
0,0.00331630589068921,0.0033668798890123,0.00337207307346243,0.00337259316407446,0.00337264510200752,0.00337265029614431
0,0.00332563130138153,0.00337445296382588,0.00337947464338317,0.00337997728740769,0.00338002749351396,0.00338003251447305
0,0.00333474103238141,0.00338180985396241,0.00338665774553515,0.00338714280015007,0.0033871912723088,0.00338719611987781
0,0.00334363533418636,0.00338894906546638,0.00339362293968126,0.0033940901662024,0.00339413690316692,0.00339414157722251
0,0.00335231475494968,0.00339588811265923,0.0034003611164537,0.00340081986009244,0.00340086486159641,0.00340086936211059
0,0.00336061554972478,0.00340247927439441,0.00340690430253709,0.00340733238993884,0.00340737565691929,0.00340737998398577
0,0.0033689552927233,0.00340904749767812,0.00341320931719791,0.00341362614811258,0.00341366767136475,0.00341367182406072
0,0.00337696769885532,0.00341531419182317,0.00341930728235085,0.00341970683809678,0.003419746638052,0.00341975061842537
0,0.00338474939613675,0.00342136207407728,0.00342518752765175,0.00342556939230032,0.00342560745949316,0.00342561126659435
0,0.0033923086983908,0.00342729353693583,0.00343085210352279,0.00343121671551538,0.00343125305601277,0.00343125669044819
0,0.0033996380399397,0.00343283507535408,0.00343630136573936,0.00343664884221284,0.00343668346034609,0.00343668692254895
0,0.00340673021531801,0.00343824118774627,0.00344153561096727,0.00344186614594055,0.00344189904685555,0.00344190233734032
0,0.00341357258491526,0.00344341026621509,0.00344655472121946,0.00344686898066404,0.00344690016976545,0.00344690328907249
0,0.00342096942244785,0.00344840644529998,0.00345137106348681,0.00345165758953037,0.00345168707153687,0.00345169002013646
0,0.00342692981697368,0.00345316760875958,0.00345594105215719,0.00345623277927209,0.00345626056900661,0.003456263348386
0,0.00343302823646263,0.003457701950216,0.00346033172132498,0.00346059478916583,0.00346062088682841,0.00346062349700171
0,0.00343928034412333,0.00346201978739968,0.0034644960571476,0.0034647435494608,0.00346476796638062,0.00346477040848225
0,0.00344519970863233,0.00346616045086268,0.00346845996326695,0.0034686796417529,0.00346870238316022,0.00346870465770877
0,0.00344933415850202,0.00347010123769309,0.00347219281812161,0.00347240603727339,0.00347242713152596,0.00347242924137259
0,0.00345606540556131,0.00347360207917269,0.0034757218524416,0.00347591577478334,0.00347593520724299,0.003475937150902
0,0.00346087440307175,0.00347735527283366,0.00347901060992428,0.00347921746350754,0.00347923524352423,0.00347923702189745
0,0.00346537349618192,0.0034802303495296,0.00353160189925339,0.00357163397198623,0.00357567802088843,0.00357608402954224
0,0.00347060898501583,0.00376482595458394,0.00411131476834847,0.00411086761682711,0.00411075983960396,0.00411074745459572
0,0.0034741773935002,0.00410527770242819,0.00406706172228599,0.00404557651217441,0.00404340448233709,0.00404318646786894
0,0.00348036529802731,0.00394291065693098,0.00372831527955642,0.00370677731060742,0.00370463211624805,0.00370441758867035
0,0.00348227516952027,0.00360623731550247,0.00348467604050862,0.00349442111054798,0.0034953758081655,0.0034954708886642
0,0.00348670590449474,0.00353962895042315,0.00362063708666327,0.0036200928990705,0.0036200226907187,0.00362001527652178
0,0.00349552445880885,0.0036173847293105,0.00360340011045857,0.00359769350838179,0.00359711716861499,0.0035970593359661
0,0.00387633506135743,0.00357105940960523,0.00351396325395492,0.00350823546855705,0.00350766515038792,0.00350760811664552
0,0.00411383729430825,0.00348204640164107,0.00342889237743205,0.00342572077475245,0.00342540938605285,0.00342537834471268
0,0.00389892108110934,0.00341162576745646,0.00342647054880729,0.00342593567224347,0.00342587807957562,0.00342587222033242
0,0.00356291690063504,0.00342395362302905,0.00341625665976097,0.00341440187937858,0.00341421513292217,0.00341419640782981
0,0.00357295900801569,0.00340628843639057,0.00338962619383254,0.00339032190260791,0.00339039142290642,0.00339039837588295
0,0.00362470432999773,0.00339443239514503,0.00340027087720773,0.00340032855185191,0.00340033339337309,0.00340033385360605
0,0.0035668932314904,0.00340143528970194,0.00340082876492276,0.00340024361186064,0.00340018447585488,0.00340017853802865
0,0.00347866068256875,0.00339830583477019,0.00339183335021653,0.00339092313183809,0.00339083232906778,0.00339082323668838
0,0.00342355574067787,0.00338745165711651,0.00337832967287499,0.00337741561155835,0.00337732512167233,0.00337731607286318
0,0.00343117467617782,0.00337394813649361,0.00336510185301053,0.0033643367913645,0.00336426245704824,0.00336425503002558
0,0.00340993527327238,0.00336169513601814,0.00335435996999456,0.00335377814222404,0.00335371981201893,0.003353713985494
0,0.00340721996463977,0.00335215988588777,0.00334605661791354,0.00334554595143277,0.00334549561347053,0.00334549058315381
0,0.00341204997944189,0.00334381031731401,0.00333891055712643,0.00333838642120599,0.00333833614314183,0.00333833111576309
0,0.0034070628251025,0.00333674799574357,0.00333167688355462,0.00333114448319216,0.00333109042094171,0.00333108501375157
0,0.00339551373618807,0.00333037154836047,0.00332398679642087,0.0033232957512187,0.00332323795453082,0.0033232321742146
0,0.00338235556562472,0.00332314160756042,0.00332873130600475,0.0033388507733545,0.00334001249429949,0.00334012871133382
0,0.00337097822541299,0.00337719676058934,0.00349384544475606,0.00350546537987328,0.00350662618702979,0.00350674225934489
0,0.00336245829293802,0.00354265898643302,0.00365768658204169,0.00366742637093509,0.00366837269894216,0.00366846731557025
0,0.00335123808825588,0.00369724146865724,0.00379099052863618,0.00379873285775711,0.00379946463100445,0.00379953779359843
0,0.00334333550312083,0.00382205664043755,0.00389323599975888,0.00389938068848605,0.00389988899941829,0.00389993964148749
0,0.00333735707169669,0.00385177121695057,0.00364320229644999,0.00361872791446416,0.00361624598004162,0.00361599781908062
0,0.00333663250038141,0.00354793015560451,0.003344506716774,0.00332221532406873,0.00331999240396752,0.00331977018720953
0,0.0033270254411979,0.00327385349610843,0.00333764758115129,0.00334937325175766,0.0033505238128978,0.00335063879608877
0,0.00338238590812667,0.00336226400590489,0.00337776246141142,0.00337898804613257,0.00337908853571989,0.00337909854786289
0,0.00354164387884925,0.00336939936088854,0.0033286368196187,0.00332395728305601,0.00332347982288994,0.00332343207611185
0,0.00369299450456895,0.00330739654125123,0.00325762049903289,0.00325224962593051,0.00325171455409901,0.00325166106437025
0,0.00381100438355086,0.00323999585792767,0.0032257825266272,0.0032281022963061,0.00322832937102024,0.00322835206089234
0,0.00382845247797414,0.00322927682073459,0.0032271687573312,0.00322691515575657,0.00322688541430882,0.00322688243170077
0,0.00354263074757288,0.00322234034746338,0.00320714228739327,0.00320549784958868,0.00320533227017961,0.0032053157129075
0,0.00327968016083335,0.00320240187280851,0.00320908112333551,0.00320994219427095,0.00321002840717433,0.00321003702356648
0,0.00335293348664467,0.00321069636584514,0.00321187231272291,0.00321206378483385,0.00321208164479336,0.00321208342609347
0,0.00336644228622729,0.00321051392532046,0.0032052171689867,0.00320468421414488,0.00320462976659353,0.00320462431965973
0,0.00330491820933776,0.00320157930228904,0.00319242274622511,0.00319149353102166,0.00319139985065509,0.00319139048294037
0,0.00323916444230432,0.00318798138233889,0.00317818883352694,0.00317722089805839,0.00317712433365669,0.00317711467883774
0,0.00322699737671006,0.00317410449422184,0.00316568475050072,0.00316488912789259,0.00316481053007467,0.00316480267199226
0,0.00322056714196006,0.00316241806692463,0.00315583996074986,0.00315525422475693,0.00315519694816879,0.00315519122163832
0,0.0032007035531314,0.00315328825780803,0.00314806877363416,0.00314761018578191,0.00314756743492106,0.00314756316033016
0,0.00320863127562043,0.00314588661717319,0.00314126594729036,0.00314087535386876,0.00314083854680891,0.00314083486621186
0,0.003207853673733,0.00313919344308844,0.00313465525953527,0.00313427912552278,0.00313424265441165,0.00313423900729259
0,0.00319913284913198,0.00313255521595657,0.00312790599718593,0.00312752360160173,0.00312748551138031,0.0031274817023812
0,0.00318591231394627,0.00312575331473175,0.00312099967220991,0.00312060478155807,0.00312056520290349,0.00312056124511106
0,0.00317233114073578,0.00311880875871884,0.00311399418366554,0.00311358681027873,0.00311354614337034,0.00311354207676273
0,0.00316073311986087,0.0031118186842074,0.00310687984676228,0.00310645667901599,0.0031064146814348,0.00310641048173577
0,0.0031515161982949,0.00310461561899755,0.00309956155630442,0.00309911551795816,0.0030990713562481,0.00309906694011308
0,0.00314557047698616,0.00309717079363936,0.00309191550162013,0.00309144223141233,0.00309139502146472,0.00309139030051397
0,0.00313810118752,0.00308938981968854,0.00308387087199269,0.00308336327472902,0.00308331259099759,0.00308330752271746
0,0.00313052904070366,0.00308121174960152,0.00307542736935296,0.00307488726907956,0.00307483334908076,0.003074827957253
0,0.00312304213373726,0.00307266755017754,0.00306666375641318,0.00306609857331264,0.00306604230293817,0.00306603666713523
0,0.00311587906038935,0.00306384531719961,0.00305770572631447,0.0030571261574418,0.00305706872230482,0.00305706295072783
0,0.00310896531316507,0.00305487061051291,0.00304869052377643,0.00304810777869957,0.00304805006411346,0.00304804426533256
0,0.00310203400515652,0.00304587461253347,0.0030397386282669,0.00303916186087927,0.00303910471563262,0.00303909897851207
0,0.00309480738263312,0.00303696896824157,0.00303093518659936,0.00303037874623835,0.00303031726471525,0.00303031164872025
0,0.00308712106874554,0.00302875407661207,0.00302233643192062,0.00302178987309398,0.00302173467231548,0.00302172920594057
0,0.0030789546804717,0.00301974644575831,0.00301395512689229,0.00301342011670436,0.00301337023816561,0.00301336492225235
0,0.00307039583986013,0.00301118872220973,0.00300583266479049,0.00300525292328568,0.00300520333085263,0.00300519814424072
0,0.00306158299054904,0.00300305648874211,0.00299776935588703,0.0029972495286209,0.00299719923075004,0.00299719413719723
0,0.00305265901186413,0.00299519880430121,0.00298984577071515,0.00298935868717387,0.00298930772411465,0.00298930267963615
0,0.00304374602914159,0.00298744982105692,0.00298201754434768,0.00298152632549065,0.00298147542051819,0.00298147038065577
0,0.00303493694340506,0.00297969566762846,0.00297420593387687,0.00297370414862774,0.00297365295074836,0.00297364787758114
0,0.00302629490134132,0.00297188671946025,0.00296637152750245,0.00296585637600222,0.00296580478432973,0.0029657996511846
0,0.0030178545945625,0.00296401765616017,0.00295848937085552,0.0029579629058365,0.00295791181823746,0.00295790661278339
0,0.00300962367045599,0.0029561023780692,0.00295055768128538,0.00295002602452832,0.00294997327104607,0.00294996799583791
0,0.00300158526873462,0.00294815937126791,0.00294259334003677,0.00294205945799397,0.00294200524321409,0.00294199991401223
0,0.00299373468469044,0.00294020858044508,0.00293461530141925,0.0029340914735515,0.00293403710620377,0.00293403174858187
0,0.00298599181903347,0.00293227440956667,0.00292669468933471,0.00292616039148541,0.00292610648081004,0.00292610112581626
0,0.00297826625565911,0.00292438788098126,0.00291884377110829,0.00291830690398565,0.00291825373967092,0.00291824841932431
0,0.00297042776327872,0.0029165850035956,0.00291110080639101,0.00291056924659849,0.00291051689886868,0.00291051164218303
0,0.00296267580107679,0.00290876214944591,0.00290350013025931,0.00290297907867609,0.00290292757244059,0.00290292240245171
0,0.00296122852599601,0.00290134832492484,0.00289606754443261,0.00289555901127336,0.00289550840555253,0.00289550333762678
0,0.00294780314834819,0.00289405549212174,0.00288881797918505,0.00288832175107467,0.00288827212830856,0.00288826716976476
0,0.00293708934034043,0.00288689255697372,0.00288175577026606,0.00288127070548383,0.00288122212350284,0.00288121727441371
0,0.00292913952097795,0.00287988955241303,0.00287487683813825,0.002874401750113,0.00287435420650672,0.00287434946138965
0,0.00292260710331949,0.00287305172402119,0.00286817178337595,0.00286770576066597,0.00286765919076881,0.0028676545408054
0,0.00291628709839264,0.0028663979374689,0.0028616290830068,0.00286117131552965,0.00286112576411757,0.00286112119950988
0,0.00290948329227969,0.00285991918572659,0.00285523788756703,0.002854788085766,0.00285474819049736,0.00285474370278305
0,0.00290217553150818,0.00285359854240363,0.0028489901708052,0.00284854791209221,0.00284850404504955,0.00284849962810441
0,0.00289468905739809,0.00284742103837399,0.00284288212591999,0.00284244718997118,0.00284240168626992,0.00284239733817027
0,0.00288736499079167,0.00284138005813639,0.00283691477052439,0.00283648790005464,0.00283644244371339,0.00283643816666357
0,0.00288038168462956,0.00283547887671376,0.00283109382587643,0.00283067455507491,0.00283063135989881,0.00283062715984939
0,0.00287374425760345,0.00282972247108315,0.00282542889644666,0.00282501824685699,0.00282497731461251,0.00282497320039676
0,0.0028673644453453,0.00282412386914122,0.00281993220584154,0.00281953149602299,0.00281949222502409,0.00281948820719946
0,0.00286114662339521,0.00281869756038666,0.00281461708019315,0.00281422767464523,0.00281418952293577,0.00281418561251812
0,0.00285504240710821,0.0028134573294456,0.00280949642998607,0.00280911958540631,0.00280908238292865,0.00280907859021218
0,0.00284902391998487,0.00280848343462148,0.00280458144864404,0.00280421825531285,0.00280418218000711,0.00280417851361381
0,0.00284311546355831,0.00280363466777256,0.00279988068570225,0.00279953207003314,0.00279949746803643,0.00279949393430612
0,0.00283734917658651,0.00279898384946442,0.00279547750435272,0.00279506633032267,0.00279503355482635,0.00279503015758109
0,0.00283173132636594,0.00279455386508354,0.00279116302443916,0.00279083279237125,0.00279079132063098,0.00279078806125332
0,0.00282627577894823,0.00279035839897124,0.00278709581055148,0.00278680707432466,0.00278677401568228,0.00278677089369894
0,0.00282099315165618,0.0027863952273729,0.00278327691183766,0.00278300348619442,0.00278297610752531,0.0027829731209873
0,0.00281429659387122,0.00278265388842758,0.00277969123205024,0.0027794191607321,0.00277939403839544,0.00277939118464765
0,0.00281074301033035,0.00278063616032997,0.00277629594027073,0.00277604919343721,0.00277602415793865,0.00277602143427658
0,0.00280678345349505,0.00277613790190168,0.00277315266099365,0.00277288861193747,0.00277286318178405,0.00277286058598425
0,0.00280237443831688,0.00277236286273297,0.00277019683942314,0.00276993374590018,0.00276991058985532,0.00276990812069833
0,0.00279782723694455,0.00276936789901994,0.00276742990188383,0.0027671827168313,0.00276715886697654,0.00276715652374515
0,0.00279345345142346,0.00276690838604954,0.00276486007591525,0.00276463522980952,0.00276461214380608,0.00276460992707306
0,0.0027894172450792,0.00276469946829627,0.00276249509772908,0.00276229202939715,0.0027622708176861,0.00276226872877006
0,0.00278573003196292,0.00276257402743418,0.00276033874167225,0.00276015430570153,0.00276013551914811,0.00276013355977278
0,0.00278232337323681,0.00276050734843147,0.00275839090020158,0.00275822317247876,0.00275820603937293,0.00275820421128836
0,0.00277912264560443,0.00275819666201593,0.00275664922829599,0.00275649921682342,0.00275648627716951,0.00275648458188393
0,0.002776087779646,0.00275677388647888,0.00275511051954458,0.00275498207317471,0.00275497407163516,0.00275497251005341
0,0.00277321339414449,0.00275540800311069,0.00275377102144514,0.00275370836179178,0.00275366906947727,0.00275366764174845
0,0.00277051019612862,0.00275410848086988,0.00275299393125072,0.00275258967589675,0.00275256480766606,0.00275256351179343
0,0.00276799123405835,0.00275293506288965,0.00275186848670605,0.0027516749936134,0.00275168128982095,0.00275168012823146
0,0.00276566398996836,0.00275194158769199,0.00275101926308785,0.00275098030725296,0.0027509824991474,0.00275098146625241
0,0.00276352971136862,0.00275114741070204,0.00275039426195678,0.00275048448644666,0.00275048042645043,0.0027504795194907
0,0.00278132338306758,0.00275053903388078,0.0027501523038328,0.00275017672087174,0.00275016985787002,0.00275016907393277
0,0.00276206826494163,0.00275533664298888,0.00275006090151964,0.00275004519216926,0.00275004935355661,0.00275004868971473
0,0.00275215528033135,0.00275137062082176,0.0027500537943308,0.00275015079345098,0.00275010949730903,0.00275010895031824
0,0.00275032989076773,0.00274912789999215,0.00275008280381839,0.00275035790826994,0.00275034434783905,0.00275034391419471
0,0.00275241114926639,0.00274877512415239,0.00275162655876382,0.00275071468012889,0.00275074786262841,0.00275074753712512
0,0.00275476013486142,0.00274940366754417,0.00275130408588586,0.00275120639039073,0.00275132664369004,0.00275132655657673
0,0.00275566812606032,0.00275000667530811,0.00275075616899723,0.00275213128152063,0.00275203809793889,0.00275204854582289
0,0.00275518702689725,0.00275008753448336,0.00274924898523232,0.00275226726954625,0.00275280492857144,0.00275287323042861
0,0.00275413550906556,0.00274972550460373,0.00274808853768183,0.00274529799096246,0.00274485062865104,0.00274476323681683
0,0.00275320527663669,0.00274924273841115,0.00274662709528595,0.00274530682336604,0.00274513898188466,0.0027451455307993
0,0.00275264895418703,0.00274891832012525,0.00274678632690484,0.00274646983976179,0.00274649703600938,0.0027464983790767
0,0.00275240940351007,0.00274896792032131,0.00274753775143033,0.00274796107635589,0.0027479419752211,0.00274794082211127
0,0.00275234361204579,0.00274953800933608,0.00274963675555129,0.0027494423069071,0.00274946484645955,0.00274946665439268
0,0.0027523490438992,0.00275161559177095,0.00275109339717083,0.00275107030415656,0.00275107232778582,0.00275107148400788
0,0.00275238435358172,0.00275324993079584,0.00275240763197437,0.00275274497860567,0.00275274873025455,0.00275274950459625
0,0.00275244654102114,0.00275428666193478,0.002754533219535,0.0027544735562679,0.00275449567535602,0.00275449623582669
0,0.00275255140812103,0.00275595054521705,0.00275622577298074,0.0027563009898387,0.00275630470854182,0.00275630735364363
0,0.0027527281965708,0.00275721893723746,0.00275806083930152,0.00275816665293238,0.00275817822977376,0.00275817862493932
0,0.00275301951898999,0.00275901989254013,0.0027599989278303,0.00276009259327037,0.0027601051820052,0.00276010589500753
0,0.00275347656436165,0.00276120945423253,0.0027619456627227,0.00276207115510685,0.00276208385218579,0.00276208507647879
0,0.00276623092389239,0.00276326737435184,0.00276391892056449,0.00276409636878427,0.00276411084941663,0.00276411214053318
0,0.00275847611821367,0.00276508505809503,0.00276605810708674,0.00276616938783303,0.00276618180029409,0.00276618312452837
0,0.00275981364972411,0.00276703739331485,0.00276815421507715,0.00276827915180478,0.00276829266878664,0.00276829402043144
0,0.00276002249652363,0.00276908280211585,0.002770288270596,0.00277042578156494,0.00277043989241832,0.00277044126929926
0,0.00276064215861371,0.00277119055081954,0.00277247583325146,0.00277260503961041,0.00277261946041474,0.00277262086020647
0,0.00276163608896052,0.00277334268351914,0.0027746689669953,0.00277481322543782,0.00277482789422567,0.00277482931454576
0,0.00276442803122467,0.00277562941438603,0.00277686182826375,0.00277704788322319,0.00277706183235704,0.00277706327076244
0,0.00276430916105941,0.00277790920169518,0.00277917148423346,0.00277930280715544,0.00277931792319042,0.00277931937721276
0,0.00276597788177879,0.00278006049767698,0.00278143568924039,0.00278159085961993,0.00278160340081468,0.00278160490558532
0,0.00276777288018659,0.00278227567705391,0.00278376405037295,0.00278392222771606,0.0027839390890807,0.00278394060329001
0,0.00276965569640875,0.0027845282925596,0.00278611059117928,0.00278626833828044,0.0027862845933232,0.00278628611401055
0,0.00277578697667169,0.00278686501151282,0.00278846402789257,0.00278862189576834,0.00278863814531849,0.00278863966991205
0,0.00277482896980008,0.00278920383687187,0.00279082292609412,0.00279098104214914,0.00279099719475662,0.00279099872113409
0,0.00277650541911567,0.00279154556879524,0.00279318581717702,0.00279334414922705,0.00279336024418242,0.00279336177071754
0,0.00277827118028595,0.00279389000705743,0.0027955513525757,0.00279570982466426,0.00279572587792809,0.00279572740345868
0,0.00278015492775641,0.00279623649648764,0.0027979183575142,0.00279807689528977,0.00279809291346444,0.0027980944372239
0,0.00278212850844828,0.0027985286425688,0.00280028584159731,0.00280044438579941,0.00280046110787457,0.00280046262944667
0,0.00278417025284405,0.00280093542298243,0.00280264776942674,0.00280281137756855,0.00280282735547588,0.00280282887447225
0,0.00278626351540157,0.00280328358044291,0.00280501945453904,0.00280517764482446,0.00280519346226926,0.00280519497859122
0,0.00278839571427281,0.0028058059990953,0.00280738424711624,0.00280754184123133,0.00280755812613653,0.00280755963964718
0,0.00279055757861812,0.00280792780295924,0.00280974736341377,0.00280990532565895,0.00280992108515909,0.002809922595711
0,0.0027927424262032,0.00281028933101291,0.00281210873647897,0.00281226653932198,0.00281228227389008,0.00281228378131393
0,0.00279549777323163,0.00281264413878879,0.00281448317315536,0.002814627548551,0.00281464183733882,0.00281464334145876
0,0.00279724725112895,0.00281499435009525,0.00281682447468512,0.00281698411974562,0.00281700014265895,0.0028170016433291
0,0.0027995021665419,0.00281734176915305,0.00281918296161665,0.00281934190681954,0.00281935778576559,0.00281935928291743
0,0.00280176214374461,0.00281968797881371,0.00282154139078006,0.00282169981439617,0.00282171559128541,0.00282171708497925
0,0.00280402728945728,0.00282203447522833,0.00282390086632578,0.00282405890316284,0.00282407460533518,0.00282407609580193
0,0.00280777881134864,0.0028243827521891,0.00282626267119579,0.00282642043469694,0.00282643608162381,0.00282643756929646
0,0.00280871217157341,0.00282673435318603,0.0028286282572495,0.00282878585481949,0.00282880146219522,0.00282880294772181
0,0.00281091198585359,0.00282909090042938,0.00283099923120678,0.00283115677259038,0.00283117235460661,0.00283117383884846
0,0.00281368352451339,0.00283145410760099,0.00283337482157886,0.00283353493696425,0.00283355051448209,0.00283355199849467
0,0.00281536127692106,0.00283382578143421,0.00283576472652647,0.00283592221324058,0.00283593778730051,0.00283593927230141
0,0.00281763123063283,0.00283620781613536,0.00283816444267682,0.00283832056088495,0.00283833615223628,0.0028383376395732
0,0.00281993996195495,0.00283860218366727,0.00284057371130719,0.00284073198983403,0.00284074763725606,0.00284074912836774
0,0.002822266109336,0.00284101092194733,0.0028429997590641,0.00284315866788443,0.00284317433363379,0.00284317583001248
0,0.00282459805580482,0.0028434515842426,0.0028454721103095,0.00284563060206833,0.00284564654291608,0.00284564806877297
0,0.00282693843020809,0.00284592880639312,0.0028479658217152,0.0028481284015669,0.00284814442796955,0.00284814596280969
0,0.00282928964096674,0.00284841101218414,0.00285048460786197,0.00285064825692005,0.0028506643819548,0.00285066592712346
0,0.00283165392700613,0.00285097918510602,0.00285302727597403,0.00285319212389179,0.00285320836087155,0.00285320991773574
0,0.00283404217345473,0.00285349675246305,0.00285559577368089,0.0028557619516939,0.00285577831411143,0.00285577988405605
0,0.00283646177306141,0.00285607108857311,0.0028581843750648,0.00285835966762349,0.00285837616909468,0.00285837775351372
0,0.0028389028170942,0.00285867436757925,0.00286082386932662,0.00286098716095384,0.002861003815401,0.00286100541569401
0,0.00284136663409684,0.00286130842874366,0.0028634755986825,0.00286364626803415,0.00286366308856068,0.00286366470612298
0,0.00284385464226988,0.00286397505386582,0.00286616598276845,0.0028663384417198,0.00286635573862826,0.00286635737484375
0,0.00284636832149632,0.00286667594306445,0.00286889136274548,0.0028690663794485,0.00286908349116111,0.00286908514738871
0,0.00284890918832381,0.00286941270343766,0.00287165239984966,0.00287183052849116,0.00287184787225303,0.00287184954981812
0,0.00285147877293701,0.00287218683435175,0.0028744533621039,0.00287463277647937,0.00287465035692525,0.00287465205710558
0,0.00285435125872491,0.00287497473855602,0.00287729261404601,0.00287747444597652,0.00287749226961509,0.00287749399362924
0,0.00285670802897497,0.00287785296324805,0.00288017236901039,0.00288035671339848,0.00288037478769265,0.00288037653668571
0,0.00285937467832598,0.00288074665012439,0.00288309364877037,0.00288328059552279,0.00288329892822226,0.00288330070325782
0,0.00286207581690434,0.00288368237528025,0.00288605730412472,0.00288624693686423,0.00288626553556848,0.00288626733761488
0,0.0028648127498988,0.00288666087693457,0.00288906400367994,0.00288925639796134,0.00288927526979876,0.00288927709972175
0,0.00286758671129983,0.00288968270833112,0.00289211422249191,0.00289230944447694,0.00289232859586241,0.00289233045441684
0,0.0028707169101807,0.00289274823106667,0.00289520823169132,0.00289540633705165,0.00289542577350355,0.00289542766132422
0,0.00287348721341196,0.0028958576007625,0.00289834608889084,0.00289854712187765,0.00289856684786893,0.00289856876546801
0,0.00287617369349225,0.00289901075691446,0.00290152762935447,0.00290173162198593,0.00290175164083606,0.00290175358859268
0,0.00287909606162273,0.00290220741429903,0.00290475245793109,0.00290495942927094,0.00290497974304749,0.00290498172120546
0,0.00288206082322084,0.0029054470552653,0.00290801994178613,0.00290822989728812,0.00290825050672727,0.00290825251538984
0,0.00288506805668554,0.00290872892287153,0.00291132920398318,0.00291154213488864,0.00291156303932705,0.00291156507844914
0,0.00288811778340947,0.0029120520149658,0.00291467911797272,0.00291489500076014,0.00291491619806772,0.00291491826745405
0,0.00289120983844005,0.00291540283692893,0.00291806830306351,0.00291828709894293,0.00291830859391762,0.0029183106932168
0,0.00289434387248999,0.00291881685241091,0.00292149512091999,0.00292171677538844,0.00292173854526667,0.002921740673966
0,0.00289751929246673,0.0029222736765635,0.00292495767321943,0.00292518212361725,0.00292520416260089,0.00292520632002391
0,0.00290073550811898,0.00292572804189728,0.00292845380015005,0.00292868094163479,0.00292870325906402,0.00292870544436685
0,0.00290399150797527,0.00292923354550301,0.00293198108024939,0.0029322108187585,0.00293223339498028,0.00293223560714906
0,0.00290728614866209,0.00293276890274863,0.00293553683185166,0.0029357690472136,0.00293579187002591,0.00293579410787403
0,0.00291061806848614,0.00293633131729898,0.00293912002301322,0.00293935266931988,0.00293937572520209,0.00293937798737209
0,0.00291398566913026,0.00293991773881308,0.00294272171758758,0.00294295847239145,0.00294298174611396,0.00294298403107562
0,0.00291738716550916,0.00294352486266247,0.00294634423743245,0.00294658299258688,0.00294660646722478,0.00294660877327635
0,0.00292082051803888,0.00294709527953718,0.00294997697744181,0.00295022252016031,0.0029502461771107,0.00295024850238135
0,0.00292428341322404,0.00295079106474838,0.00295363160401207,0.00295387310567208,0.00295389692467973,0.0029538992671333
0,0.0029277733557469,0.00295447431476437,0.00295730547454642,0.00295755297618827,0.00295757726490753,0.00295757965550236
0,0.00293128761287642,0.00295813396148226,0.00296103154423488,0.00296128030275944,0.00296130473397527,0.00296130713978859
0,0.00293482321624916,0.00296185482392231,0.00296475909558425,0.00296500898468,0.00296503353270461,0.00296503595115094
0,0.00293837697021515,0.00296557498235017,0.00296848332334754,0.0029687340377248,0.00296875867528457,0.00296876110361921
0,0.00294194545529181,0.00296928941899921,0.00297219900298562,0.00297245027041959,0.00297247496871811,0.00297247740404283
0,0.00294552503256185,0.00297299289268571,0.00297590076473342,0.00297615229348869,0.00297617702227271,0.00297617946154227
0,0.0029491321167282,0.00297667997436901,0.00297958285449373,0.00297983453518824,0.00297985926281263,0.00297986170284303
0,0.00295278411711142,0.00298034505606837,0.00298324018618135,0.00298349125348385,0.00298351594698676,0.00298351838446065
0,0.00295643828047087,0.00298398236502451,0.00298686618426036,0.00298711655056461,0.00298714117573917,0.0029871436072153
0,0.0029600900246487,0.00298758597748927,0.00299045507509232,0.00299070438778648,0.00299072890926388,0.00299073133118311
0,0.00296384360517354,0.00299114873263251,0.00299400070597344,0.00299424860127417,0.00299427298260668,0.00299427539130248
0,0.00296734887872119,0.00299466797400993,0.00299749681407679,0.00299774291811794,0.00299776712187028,0.00299776951357644
0,0.00297096573202382,0.00299813367745128,0.00300093704324356,0.00300118097308966,0.0030012049609347,0.00300120733179576
0,0.00297455975421146,0.00300154082023563,0.00300431496109921,0.00300455632580077,0.00300458005862159,0.00300458240470269
0,0.00297812549283571,0.00300488297281176,0.00300762254478604,0.00300786247820839,0.00300788591620404,0.0030078882335014
0,0.00298165740158429,0.00300813394533572,0.00301085809796886,0.00301109289238788,0.003011115995184,0.00301111827963652
0,0.00298514979362785,0.00301134719536911,0.00301400986816047,0.00301424100847814,0.00301426373524116,0.00301426598274157
0,0.00298859686990682,0.00301445548347268,0.00301707333746126,0.00301730028289116,0.00301732259242549,0.00301732479883088
0,0.00299199273481443,0.00301747274417474,0.00302004174353288,0.00302026410201806,0.00302028595295412,0.0030202881141036
0,0.00299533141152541,0.00302039247775698,0.0030229086432858,0.00302312601642796,0.0030231473672313,0.00302314947894844
0,0.00299860685759623,0.00302324595967829,0.0030256675683008,0.00302587953454025,0.00302590034370409,0.00302590240181488
0,0.00300181298100066,0.00302590913076894,0.00302831211692856,0.0030285182567692,0.00302853848291107,0.00302854048325474
0,0.00300494365649573,0.00302849817123474,0.00303083597175613,0.00303103586876252,0.00303105547074023,0.00303105740918075
0,0.003007992742174,0.0030309641474161,0.00303323291675506,0.00303342615856239,0.00303344509558867,0.00303344696802565
0,0.00301095409610053,0.00303330094390919,0.00303549685408555,0.00303568303342061,0.00303570126517494,0.00303570306755574
0,0.0030138215929395,0.00303550257406382,0.00303762489062076,0.00303780053619485,0.00303781802293457,0.00303781975126527
0,0.00301658914048997,0.00303756318535076,0.00303960132178571,0.003039772861266,0.00303978956393602,0.00303979121429165
0,0.0030192506960498,0.00303947707907137,0.00304143119545297,0.0030415943699178,0.00304161025025607,0.00304161181879203
0,0.00302180028254773,0.00304123872610695,0.00304310514616479,0.00304325960510932,0.00304327462575227,0.00304327610871447
0,0.00302423200438029,0.00304284278161393,0.00304461790789134,0.00304476330558734,0.00304477743016973,0.00304477882390519
0,0.00302654006291569,0.00304428409891477,0.00304596442247784,0.00304610041927067,0.00304611361252494,0.00304611491349116
0,0.00302871877161459,0.00304555774267712,0.00304713985125604,0.00304726611585471,0.00304727834370377,0.00304727954847805
0,0.00303076257073609,0.00304665900129608,0.00304813958746164,0.00304825579858159,0.00304826702822958,0.00304826813351888
0,0.00303266604158325,0.0030475833984851,0.00304895926734705,0.00304906511513015,0.00304907531514664,0.00304907631779539
0,0.00303442392025099,0.00304832670384336,0.00304959478031352,0.00304968996757793,0.00304969910797903,0.00304970000497629
0,0.00303603111082873,0.00304888494253852,0.00305004227806005,0.00305012652140613,0.00305013457372649,0.00305013536221621
0,0.0030374826980093,0.00304925440396975,0.00305029818272573,0.00305037121350682,0.00305037815086961,0.00305037882815395
0,0.00303885607183918,0.00304943164938942,0.00305035919400476,0.00305042075917239,0.00305042655635024,0.00305042711989845
0,0.00303990022595979,0.00304941351846655,0.00305022231107466,0.00305027215803988,0.00305027679151049,0.00305027723896312
0,0.00304085758207417,0.00304919713478069,0.00304988475630585,0.00304992269897375,0.00304992614696853,0.00304992647614277
0,0.00304164226136683,0.00304877991022823,0.00304934414603009,0.00304936996387184,0.00304937220641832,0.00304937241531189
0,0.00304224953959176,0.00304815954834348,0.00304859832169291,0.00304861183038341,0.00304861284934033,0.00304861293613523
0,0.00304267613093423,0.00304733404652946,0.00304764538291336,0.00304764647353073,0.00304764625261567,0.00304764621568143
0,0.00304291867582762,0.00304630169720632,0.00304648396615792,0.00304647236623157,0.00304647089104426,0.00304647072893816
0,0.00304297406953824,0.00304506108787006,0.00304511262887797,0.00304508827872119,0.00304508553675531,0.00304508524822678
0,0.0030428394674934,0.00304361110007711,0.00304353048768657,0.00304349327687714,0.00304348925752973,0.0030434888415185
0,0.00304251228814567,0.00304195090735659,0.00304173688245579,0.00304168671945582,0.00304168141402716,0.00304168086966461
0,0.00304199021671736,0.00304007997205447,0.00303973144213177,0.00303966825425217,0.00303966165593861,0.00303966098254627
0,0.0030412712074509,0.00303799804112981,0.00303751407992847,0.00303743781319932,0.00303742991707945,0.00303742911416827
0,0.00304035348486786,0.00303570514090823,0.00303508498744931,0.00303499560642972,0.00303498640944433,0.00303498547671222
0,0.0030392355440183,0.00303320157081954,0.00303244462780616,0.00303234211532599,0.00303233161624983,0.00303233055357843
0,0.00303783703968064,0.0030304878961378,0.00302959372775524,0.00302947808458598,0.00302946628399281,0.00302946509144486
0,0.0030363964257174,0.00302757245599428,0.00302653326888658,0.00302640451334601,0.00302639141356797,0.0030263900913825
0,0.0030346719241211,0.00302443373717365,0.00302326447790324,0.0030231226453924,0.00302310825047203,0.00302310679905959
0,0.00303274387513031,0.0030210957016813,0.00301978881603449,0.0030196339585109,0.00301961827414587,0.00301961669408268
0,0.00303037867142797,0.00301755230009471,0.0030161079676263,0.00301594015301299,0.0030159231864979,0.00301592147852081
0,0.00302828460483984,0.00301380528796968,0.00301222382795918,0.00301204313949821,0.00301202489965635,0.00301202306465553
0,0.00302574356064944,0.00300985662191244,0.0030081384903472,0.00300794502589485,0.00300792552300799,0.00300792356201918
0,0.0030229998634409,0.00300570844880332,0.0030038542325681,0.00300364810383902,0.00300362734957038,0.00300362526376774
0,0.00302005428267926,0.00300136309209909,0.00299937350268742,0.00299915483445112,0.00299913284176345,0.00299913063245139
0,0.00301690778779162,0.00299682303750115,0.00299469890433224,0.00299446783356416,0.00299444461663434,0.0029944422852386
0,0.00301356158260557,0.00299207312726812,0.00298983318148105,0.00298958985647335,0.00298956543060125,0.00298956297865993
0,0.00301001707289228,0.00298716354153228,0.00298477920282569,0.00298452378226166,0.00298449816377722,0.00298449559293135
0,0.00300627585477242,0.00298206278405422,0.00297953994578226,0.00297927259777764,0.00297924580394326,0.00297924311592612
0,0.00300266603642285,0.00297677131238805,0.0029741184802099,0.00297383938132334,0.00297381143023268,0.00297380862686136
0,0.00299818412884967,0.00297129950200803,0.00296851795190722,0.00296822728612789,0.00296819819660488,0.00296819527976822
0,0.00299386419127945,0.0029656504806026,0.00296274156596166,0.00296243952367325,0.002962409315165,0.00296240628681499
0,0.002989355442097,0.00295982742975254,0.00295679257001424,0.00295647934694299,0.00295644803941597,0.00295644490155422
0,0.00298466025540101,0.00295383356660905,0.00295067423751805,0.00295035003366784,0.00295031764749676,0.00295031440216642
0,0.00297971917443696,0.00294767212683245,0.00294438985105683,0.00294405486963367,0.00294402142549599,0.00294401807476896
0,0.00297472808794019,0.00294137241777837,0.00293794268579517,0.00293759713213104,0.0029375626508964,0.00293755919686378
0,0.00296948868288982,0.00293485638026469,0.00293133599313489,0.00293098007361048,0.00293094457623178,0.00293094102099212
0,0.00296407338875559,0.00292821177925073,0.00292457293852222,0.00292420690561435,0.00292417041302084,0.00292416675866858
0,0.00295848497632045,0.0029214123607032,0.00291765706571001,0.00291728078305786,0.00291724331604726,0.00291723956466372
0,0.00295272624103238,0.00291446121584282,0.00291059053019205,0.00291020478892245,0.00291016636805652,0.00291016252169707
0,0.00294680000678027,0.00290736136061198,0.00290337721782896,0.00290298191942961,0.00290294256492885,0.00290293862561541
0,0.00294070910440203,0.00290011571576687,0.00289601972822717,0.00289561506975655,0.00289557480140101,0.00289557077110947
0,0.00293445635700162,0.00289272709581512,0.00288852084721647,0.00288810702035913,0.00288806585738999,0.00288806173804068
0,0.00292804456609741,0.00288519819609678,0.00288088323383096,0.00288046042395551,0.00288041838497977,0.00288041417842921
0,0.00292147649801744,0.00287753158024739,0.00287310940790431,0.00287267779323386,0.00287263489613354,0.00287263060416443
0,0.0029147548702716,0.0028697296683321,0.00286520173854776,0.00286476148933001,0.00286471775117558,0.00286471337548788
0,0.00290788233796246,0.00286179472581405,0.00285716243341982,0.00285671371113194,0.00285666914810034,0.00285666469030299
0,0.00290086148036961,0.0028537288534084,0.00284899352885826,0.00284853648545413,0.0028484911127491,0.00284848657435355
0,0.00289369478786106,0.00284553397781873,0.00284069688092015,0.00284023165812575,0.00284018548990828,0.00284018087231941
0,0.00288633306350472,0.00283721184339314,0.00283227415737553,0.00283180088603385,0.00283175393535362,0.00283174923986418
0,0.0028789362728141,0.00282876400471843,0.0028237268306841,0.00282324563015535,0.00282319790888974,0.00282319313667401
0,0.00287134613666529,0.00282019182018467,0.00281505617199185,0.00281456714961004,0.00281451866840998,0.00281451382051812
0,0.00286361900582843,0.0028114964465481,0.00280626324617228,0.0028057664967629,0.00280571726500323,0.00280571234235671
0,0.00285575674586103,0.00280267883451824,0.00279734890793559,0.00279684451339479,0.00279679453913284,0.00279678954251961
0,0.00284776106539564,0.00279373972539176,0.00278831379902489,0.00278780182796468,0.00278775111790508,0.00278774604797682
0,0.00283963351826022,0.00278467964876183,0.00277915834651343,0.00277863885397478,0.00277858741344017,0.00277858227070937
0,0.00283137549178081,0.00277549892131712,0.00276988276221046,0.00276935578944471,0.00276930362235528,0.00276929840719276
0,0.00282298820036919,0.00276619764674635,0.00276048704318377,0.0027599526175045,0.00275989972636237,0.00275989443899538
0,0.00281447268066781,0.00275677571675326,0.00275097097339316,0.00275042910809953,0.00275037549398327,0.00275037013449675
0,0.00280582978776145,0.00274723281318923,0.00274133412643651,0.00274078482080808,0.00274073048337264,0.00274072505170686
0,0.00279706019217563,0.00273756841128947,0.00273157586939188,0.00273101910875784,0.00273096404624018,0.00273095854219352
0,0.00278816437767493,0.00272778178400535,0.00272169536774691,0.00272113112362304,0.00272107533285959,0.00272106975608866
0,0.00277914263993129,0.00271787200741125,0.00271169159139206,0.0027111198216927,0.00271106329813986,0.00271105764816282
0,0.00276999508613041,0.0027078379671639,0.00270156332165628,0.00270098397097585,0.00270092670873878,0.00270092098493735
0,0.00276072163555741,0.00269767836597989,0.00269130915935445,0.00269072215931687,0.00269066415118646,0.00269065835281079
0,0.00275132202119466,0.00268739173210142,0.00268092753381743,0.00268033280349678,0.00268027404099158,0.00268026816716382
0,0.00274179579236622,0.00267697642871501,0.00267041671286317,0.00266981415926604,0.00266975463268371,0.00266974868240255
0,0.002732142318431,0.00266643066427752,0.00265977481366897,0.00265916433228741,0.00265910403075853,0.00265909800290554
0,0.00272232039282649,0.00265575250370387,0.00264899981450561,0.00264838128992417,0.00264832020147676,0.00264831409482347
0,0.00271245115948004,0.00264493988039038,0.00263808956727052,0.00263746287384192,0.00263740098546839,0.00263739479868208
0,0.00270241063509902,0.00263399060899039,0.00262704181078455,0.00262640681335558,0.00262634411108764,0.00262633784273913
0,0.00269223867017165,0.00262290239892615,0.00261585418478316,0.00261521073947635,0.0026151472084659,0.00261514085703751
0,0.00268193381149384,0.00261167286855657,0.00260452424454782,0.00260387219959823,0.00260380782419822,0.0026038013880928
0,0.00267149447864068,0.00260029955995544,0.00259304947611871,0.00259238867275025,0.00259232343660898,0.00259231691415884
0,0.00266091896633125,0.00258877995423534,0.0025814273120186,0.00258075758537091,0.00258069147152218,0.00258068486099772
0,0.0026502054539832,0.00257711148735162,0.00256965514742247,0.0025689763275154,0.00256890931847797,0.0025689026180985
0,0.00263935201679355,0.0025652915663219,0.00255773035671047,0.00255704226944209,0.00255697434732116,0.00255696755526513
0,0.00262835663785166,0.00255331758579025,0.00254565031032183,0.00254495277850164,0.00254488392509145,0.0025448770395069
0,0.00261721722096697,0.00254118694486283,0.00253341239184735,0.00253270523625382,0.00253263543314808,0.00253262845216218
0,0.0026059316039484,0.00252889706414894,0.0025210140152836,0.0025202970557463,0.00252022628444393,0.00252021920617607
0,0.00259449757230623,0.00251644540291818,0.00250845264237365,0.00250772569887003,0.00250765394088936,0.00250764676346116
0,0.00258308029321708,0.00250382947631989,0.00249572579996027,0.0024949886937301,0.00249491593071938,0.00249490865226554
0,0.00257116091910825,0.00249104687257018,0.0024828310972772,0.00248208365194291,0.00248200986579372,0.00248200248447572
0,0.00255926826543751,0.00247809527004506,0.00246976624310558,0.00246900828579399,0.00246893345875676,0.00246892597277082
0,0.00254721799598356,0.00246497245419841,0.0024565290627131,0.00245576042518225,0.00245568453997602,0.00245567694756754
0,0.00253500789435668,0.00245167633423427,0.0024431175145132,0.00244233803426575,0.00244226107419487,0.0024422533736681
0,0.00252263577238421,0.0024382049594619,0.00242952970636245,0.002428739227754,0.00242866117681739,0.0024286533665473
0,0.00251009947490766,0.00242455653525941,0.00241576391143061,0.00241496228675908,0.00241488312975957,0.00241487520820316
0,0.00249739691076001,0.0024107294385779,0.00240181858356692,0.00240100567414303,0.0024009253967977,0.00240091736250447
0,0.00248452607125138,0.00239672223292242,0.00238769237210434,0.00238686804929689,0.0023867866383398,0.00238677848996149
0,0.00247148504607853,0.00238253368273278,0.00237338413602572,0.00237254828227551,0.00237246572556205,0.00237245746186465
0,0.00245827203828874,0.00236816276711416,0.00235889295743574,0.00235804546723906,0.0023579617538424,0.00235795337371514
0,0.00244488537929199,0.00235360869284595,0.00234421815427555,0.0023433589351245,0.002343274055433,0.0023432655578981
0,0.00243132354384401,0.00233887094976126,0.00232935929222178,0.00232848826550702,0.00232840221131247,0.0023283935955335
0,0.00241758516469481,0.00232394910504619,0.00231431619571931,0.00231343329758171,0.00231334606216682,0.00231333732745753
0,0.00240366904670886,0.00230884325099823,0.00229908895809017,0.00229819414022536,0.00229810571844236,0.00229809686427673
0,0.00238957418033825,0.00229355357396088,0.00228367795068218,0.00228277118108766,0.00228268156943567,0.00228267259545212
0,0.00237529975436634,0.0022780805851752,0.0022680838310003,0.0022671650946684,0.00226707429136108,0.00226706519737219
0,0.00236084517261992,0.00226242508342855,0.00225230754979533,0.00225137684934384,0.00225128485437187,0.00225127564036964
0,0.00234621005160973,0.0022465881616115,0.00223635035706626,0.00223540771330366,0.00223531452849468,0.00223530519465531
0,0.00233139423483009,0.0022305711834204,0.00222021380694803,0.00221925925937561,0.00221916488844021,0.0022191554351304
0,0.00231639782345328,0.0022143759333606,0.00220389976145963,0.00220293336870292,0.00220283781727959,0.00220282824506124
0,0.00230122116015608,0.0021980043245301,0.00218741039309256,0.00218643223326143,0.00218633550895153,0.00218632581858358
0,0.00228586484486559,0.0021814586999932,0.00217074818621787,0.00216975835719502,0.00216966046959277,0.00216965066203467
0,0.00227032974156072,0.00216474168196068,0.00215391593730718,0.00215291455696154,0.00215281551767299,0.00215280559408793
0,0.00225461698418816,0.0021478562021785,0.00213691675395544,0.00213590396027985,0.0021358037829371,0.00213579374469164
0,0.00223872798166946,0.00213080550039901,0.0021197540527057,0.00211873000387963,0.00211862870414592,0.00211861855281126
0,0.00222266442196228,0.00211359312165993,0.00210243155568024,0.00210139643005181,0.00210129402561965,0.00210128376297236
0,0.00220642827513906,0.00209622005419452,0.00208495328602243,0.00208390728201668,0.00208380379259798,0.00208379342061626
0,0.00219002179543948,0.00207870389831222,0.00206732356216588,0.0020662668981144,0.00206616234542156,0.00206615186628667
0,0.00217344752226356,0.00206102545558062,0.00204954699095028,0.0020484799048418,0.00204837431256277,0.0020483637286538
0,0.00215670828007153,0.00204320775855649,0.00203162845959848,0.00203055120875506,0.00203044460252022,0.00203043391641222
0,0.00213980717717566,0.00202525050979174,0.00201357312659223,0.00201248598727022,0.00201237839461055,0.00201236760906942
0,0.00212274760340947,0.00200715896481463,0.00199538641147567,0.00199428967839033,0.00199418112868932,0.00199417024666759
0,0.00210553322668194,0.00198893863313454,0.00197707398361735,0.00197596796939592,0.00197585849383441,0.00197584751846536
0,0.00208816798842959,0.00197059526614374,0.00195864174998217,0.00195752678454775,0.00195741641603975,0.00195740535063094
0,0.00207065609798496,0.00195213484495305,0.00194009584195176,0.0019389722718357,0.00193886104495955,0.00193884989298576
0,0.00205300202589886,0.00193356356700658,0.00192144260124472,0.00192031078883492,0.00192019873975713,0.0019201875048529
0,0.00203521049624233,0.00191488783173843,0.00190268856499087,0.00190154888771743,0.00190143605410886,0.00190142474005961
0,0.00201728647793176,0.00189611422538893,0.00188384045001755,0.00188269329947621,0.00188257972042449,0.00188256833115796
0,0.00199923517511003,0.00187724950507651,0.00186490513640625,0.00186375091742685,0.00186363663334121,0.00186362517291827
0,0.00198110067832058,0.00185830058218361,0.00184588965038657,0.00184472878004771,0.00184461383255863,0.00184460230516259
0,0.00196277240315124,0.001839274505125,0.0018268011466307,0.00182563405322489,0.00182551848508128,0.00182550689500716
0,0.00194437271264081,0.00182017844154847,0.00180764689002499,0.00180647401197798,0.00180635786693706,0.001806346218581
0,0.00192586866062894,0.00180101966004376,0.00178843423698172,0.00178725602173313,0.00178713934444508,0.00178712764229305
0,0.00190726648248429,0.0017818055114327,0.00176917061637316,0.00176798751921525,0.00176787035510884,0.00176785860372541
0,0.00188857253824626,0.0017625434097075,0.0017498635101586,0.0017486759930494,0.00174855838821186,0.00174854659222601
0,0.00186979333749371,0.00174324081270316,0.0017305204337873,0.00172932896413214,0.00172921096518375,0.00172919912927849
0,0.00185093552036297,0.00172390520257515,0.00171114891645152,0.00170995396586238,0.00170983561983418,0.0017098237487333
0,0.00183200584021603,0.00170454406616549,0.00169175648127151,0.00169055852431044,0.00169043987851525,0.00169042797697039
0,0.00181301114661614,0.00168516487533954,0.00167235062549154,0.00167115013840158,0.00167103124030787,0.00167101931308611
0,0.00179395836835128,0.00166577506737076,0.00165293880077233,0.0016517362601991,0.00165161715730044,0.00165160520917074
0,0.00177485449616532,0.00164638202545564,0.00163352839365072,0.00163232427536375,0.00163220501505235,0.00163219305077267
0,0.0017557065651741,0.00162699305944514,0.00161412670625594,0.00161292148387404,0.00161280211330939,0.00161279013761395
0,0.00173652163707028,0.0016076153868575,0.00159474093735668,0.00159353510771065,0.00159341637975374,0.00159340446822365
0,0.00171730678220972,0.00158828692546076,0.00157547793872914,0.00157427893603967,0.00157416018379331,0.00157414826946789
0,0.00169806906165793,0.00156905835079901,0.0015562498210413,0.00155505102147357,0.00155493228870729,0.00155492037597871
0,0.0016788155092663,0.00154985976187672,0.00153705602558885,0.00153585786272292,0.00153573919251371,0.00153572728570339
0,0.00165955311385246,0.00153069755813084,0.00151790289317821,0.00151670579272667,0.00151658722734516,0.00151657533069471
0,0.00164028880156164,0.00151157796884538,0.00149879658488294,0.0014976009636184,0.0014974825444245,0.00149747066208217
0,0.00162102941848141,0.00149250703853743,0.0014797430677076,0.00147854933242808,0.00147843109976431,0.00147841923577652
0,0.00160176471843099,0.00147349061308921,0.00146074810103369,0.00145955664756603,0.00145943864066067,0.00145942679896083
0,0.00158258326318983,0.00145453432670117,0.0014418172239038,0.00144062843615644,0.00144051069302553,0.00144049887742559
0,0.00156347666319823,0.00143564358970338,0.00142295574320295,0.00142176999226207,0.00142165254962201,0.0014216407638018
0,0.00154439898395375,0.0014168235771953,0.0014041687227756,0.00140298636605829,0.00140286925923838,0.00140285750673952
0,0.00152535625611316,0.00139807921876267,0.00138546097353309,0.00138428235399257,0.00138416561685883,0.00138415390107383
0,0.00150635426587176,0.00137941518911233,0.00136683704458263,0.00136566248997805,0.0013655461548564,0.00136553447902454
0,0.00148739862369562,0.00136083589975999,0.00134830121542429,0.00134713103764628,0.00134701513526025,0.00134700350245787
0,0.0014684947558079,0.00134234549179157,0.00132985748924008,0.00132869198370655,0.00132857654311325,0.00132856495625022
0,0.0014496478892756,0.00132394782971512,0.00131150958730331,0.001310349032421,0.00131023408095998,0.00131022254277269
0,0.00143086301496376,0.0013056464964426,0.00129326094453508,0.00129210560123127,0.00129199116447776,0.00129197967752537
0,0.00141214497302833,0.00128744478941378,0.00127511470622277,0.00127396481754727,0.00127385091927246,0.00127383948593285
0,0.00139349831082747,0.0012693457178754,0.00125707372590789,0.00125592951671161,0.00125581617885206,0.00125580480131848
0,0.00137492735029066,0.00125135200133342,0.00124528484806957,0.00124539751225644,0.00124540733815742,0.00124540831034281
0,0.0013564361735271,0.00124276765464904,0.00124455784256833,0.00124462509580825,0.00124463035955613,0.00124463087395427
0,0.00133802861161958,0.00124174665725896,0.00124313055911901,0.00124315242171019,0.00124315312782475,0.00124315318499391
0,0.0013197082398797,0.00124003501934378,0.00124101231557827,0.00124098897662278,0.00124098514664028,0.00124098474885176
0,0.00130147837456884,0.00123764311759794,0.00123821492324161,0.00123814673935746,0.00123813841169479,0.00123813756291591
0,0.00128334207035863,0.00123458377505165,0.00123475262853223,0.00123464012185542,0.00123462735159863,0.0012346260574741
0,0.00126530211861831,0.00123087219830714,0.0012306420443049,0.00123048589978786,0.00123046875841321,0.00123046702623397
0,0.00124736104671541,0.00122652590482897,0.00122590207102707,0.00122570313304265,0.00122568170806353,0.00122567954673308
0,0.00122952111839536,0.0012215646400523,0.00122055380813813,0.00122031307639886,0.0012202874709501,0.00122028489093978
0,0.00122184883023557,0.00121601028506685,0.00121462045593412,0.00121433908074825,0.00121430941309597,0.00121430642639775
0,0.00121996571831717,0.00120988675504868,0.00120812720836611,0.00120780648524005,0.00120777288823259,0.00120776950830109
0,0.00121746616840923,0.00120321988887584,0.00120110113717403,0.00120074250078944,0.00120070512124082,0.0012007013629331
0,0.00121436339630498,0.00119603733037033,0.00119357106782708,0.00119317608541153,0.00119313508342672,0.00119313096293222
0,0.00121067272468678,0.00118836840164205,0.00118556744776621,0.00118513781188662,0.00118509336012707,0.00118508889489399
0,0.00120641150978651,0.00118024396905309,0.00117712220748983,0.00117665972829384,0.00117661201118924,0.00117660721984519
0,0.00120159905965139,0.00117169630234487,0.00116826861505026,0.00116777521199163,0.00116772442489843,0.00116771932716475
0,0.00119625654411809,0.00116275892751194,0.00115904112456056,0.00115851881763818,0.00115846516595031,0.00115845978255297
0,0.00119040689665162,0.00115346647403197,0.00114947521934566,0.00114892611989331,0.00114886981810808,0.00114886417068283
0,0.00118407470829052,0.0011438545170851,0.00113960725038686,0.00113903355145384,0.00113897482219599,0.00113896893319049
0,0.00117728611404044,0.00113395941542832,0.001129474270746,0.00112887823710461,0.00112881731011499,0.0011288112026861
0,0.00117006867215419,0.00112381814560686,0.0011191138666648,0.00111849782449108,0.0011184349355805,0.00111842863348904
0,0.00116245123683689,0.00111346813320645,0.00110856398606124,0.00110793031232825,0.00110786570230442,0.00110785922980761
0,0.00115446382498607,0.00110294708186587,0.00109786276515578,0.00109721387678696,0.00109714779035819,0.00109714117209814
0,0.00114613747760783,0.00109229280078649,0.00108704835397261,0.00108638669680189,0.00108631938145909,0.00108631264235132
0,0.00113750411663005,0.00108154303147806,0.00107615874147388,0.001075486779057,0.00107541848394471,0.00107541164906333
0,0.00112859639777663,0.00107073527449597,0.00106523158108462,0.00106455178341286,0.00106448275818882,0.00106447585265246
0,0.0011194475601829,0.00105990661692673,0.001054304017372,0.00105361884953653,0.00105354934322688,0.00105354239208288
0,0.00111009127343792,0.00104909356137173,0.00104341251464374,0.00104272442549819,0.00104265468535436,0.00104264771346413
0,0.00110056148268983,0.0010383318571916,0.00103259268821854,0.00103190409909282,0.00103183436945137,0.00103182740137636
0,0.00109089225244718,0.00102765633474999,0.00102187913912105,0.00102119243263321,0.00102112295379048,0.00102111601367721
0,0.00108111760970386,0.001017100743403,0.00101130529294108,0.00101062280195685,0.00101055380905457,0.00101054692052438
0,0.00107127138701196,0.00100669759395111,0.0010009032435741,0.00100022724036603,0.00100015896230082,0.00100015214833882
0,0.0010613870661349,0.000996478006270118,0.000990703602554932,0.000990036288206986,0.00098996894656328,0.000989962229412111
0,0.00105149762292889,0.000986471562805236,0.000980735354665419,0.000980078848770383,0.00098001265678388,0.000980006057839655
0,0.0010416353741094,0.000976706168595465,0.000971025720473528,0.00097038205117117,0.000970317212728444,0.000970310752439418
0,0.00103183182657851,0.000967207918470547,0.000961600026436027,0.000960971120837817,0.000960907829513191,0.000960901527283509
0,0.00102211752998982,0.000958000972029749,0.000952481583165632,0.00095186925820645,0.000951807696344564,0.000951801570442279
0,0.00101252193323054,0.000949107436981622,0.000943691572426963,0.000943097526189041,0.000943037864033547,0.000943031931503913
0,0.00100307324549326,0.000940547261389757,0.000941613195400842,0.000941939735453867,0.000941972072867725,0.000941975341077178
0,0.000993798302589055,0.000940673891692251,0.000943323360119125,0.000943595704520378,0.000943622583957249,0.000943625302670947
0,0.000984722439134056,0.000941947510601809,0.000944103592755541,0.000944319949492289,0.000944341192407577,0.000944343343761478
0,0.000975869367203841,0.000942289946557678,0.000943937430427866,0.000944096205227618,0.000944111653101681,0.000944113221250181
0,0.000967261062026048,0.000941686426590649,0.000942811793534865,0.000942911596958168,0.000942921112001976,0.00094292208319019
0,0.000958917655232205,0.000940125562820165,0.000940717047180989,0.000940756700869849,0.000940760166645849,0.000940760529271195
0,0.000950857336160182,0.000937599406701128,0.000937647048256052,0.000937625590308827,0.00093762291226393,0.000937622656928622
0,0.000943105190987059,0.000934103488927224,0.000933599177931704,0.000933515867380386,0.000933506973286896,0.000933506092842429
0,0.000935648783025156,0.000929636844784892,0.000928574359394668,0.000928428679762366,0.000928413520067117,0.000928412009648633
0,0.000928526308975774,0.000924202024804865,0.000922577060696789,0.000922368722616168,0.000922347270693957,0.000922345127744806
0,0.000923087356173302,0.000917805090620005,0.000915615282657462,0.000915344225539322,0.000915316477850731,0.000915313702138015
0,0.000921677759254447,0.000910455595999476,0.000907700531826455,0.000907366924563696,0.00090733290071468,0.000907329494335529
0,0.000919377653287923,0.00090216655308642,0.000898847778561473,0.000898452019265861,0.000898411761971613,0.000898407729346962
0,0.000916182426093176,0.000892954383931888,0.000889075400348521,0.000888618115115536,0.000888571690063344,0.000888567037925586
0,0.000912090651671194,0.000882838857474227,0.000878405110548264,0.00087788715125231,0.000877834646869941,0.000877829384237361
0,0.000907104101592782,0.000871843012175105,0.000866861872813318,0.000866284313938454,0.000866225841062274,0.000866219979206523
0,0.000901227742747673,0.000859993064586895,0.000854473801481681,0.000853837935998303,0.000853773627447346,0.000853767179848974
0,0.000894469721923308,0.000853469182400646,0.000851096379482386,0.000850950139035467,0.000850936387687296,0.000850935095701499
0,0.000886842631694418,0.000851488585700444,0.000849263042035864,0.000849137759094121,0.000849126145769652,0.00084912506892082
0,0.000878358972162235,0.000849744408433883,0.000847654529534669,0.000847548695401878,0.000847539066163916,0.000847538188846919
0,0.00087270527189115,0.000848207452243677,0.000846240381462582,0.000846152342269868,0.000846144528588944,0.000846143833733992
0,0.000869559182351209,0.000846846641010812,0.000844988312345973,0.000844916275902219,0.000844910095353091,0.000844909564496066
0,0.000866679222007782,0.000845629153414962,0.000843864350005497,0.000843806393289626,0.000843801650316278,0.000843801263675614
0,0.000864044852075863,0.000844520563846318,0.000842832981918173,0.000842787059191441,0.000842783545930426,0.000842783282491488
0,0.000861633508794313,0.000843484991077004,0.000841857309079486,0.000841821260574527,0.000841818757739143,0.000841818595342492
0,0.000859420701611768,0.000842485254065384,0.000840899206708379,0.000840870767866819,0.000840869045684756,0.000840868961121399
0,0.000857380117371631,0.000841483034231427,0.000839919491119778,0.000839896302335108,0.000839895121537593,0.000839895090648302
0,0.000855483730747897,0.000840439043520602,0.000838878092053297,0.000838857708879259,0.000838856821734457,0.000838856819515232
0,0.000853701922740424,0.000839313197534497,0.000837734229722165,0.000837714133503642,0.00083771328489568,0.000837713285604946
0,0.000852003607201501,0.000838064792992366,0.00083644659582871,0.000836424204710418,0.000836423133252995,0.000836423110525453
0,0.00085035636470393,0.000836652688766537,0.000834973537770289,0.000834946218035926,0.000834944657220227,0.00083494458418143
0,0.000848726583082493,0.000835035489713143,0.000833273245244848,0.000833238322938468,0.00083323600230889,0.000833235851694425
0,0.000847079604033463,0.00083317173250963,0.00083130393845382,0.000831258711233962,0.000831255357586658,0.000831255101862549
0,0.000845379875140884,0.000831020072698307,0.000829024057091232,0.000828965806268567,0.000828961144867135,0.000828960756352304
0,0.000843591106651886,0.000828539472130685,0.000826392449302826,0.000826318452005981,0.000826312207810986,0.000826311658801704
0,0.000841676432293659,0.00082568938599914,0.000823368559794424,0.000823276101216297,0.000823268000121391,0.000823267263014682
0,0.000839598573411371,0.000822429948645065,0.000819912616276008,0.000819799001944121,0.000819788772013996,0.000819787819432594
0,0.000837320005699194,0.000818722157337748,0.000815985813424625,0.000815848381444273,0.000815835754149452,0.000815834559066919
0,0.000834803127791328,0.000814528053218244,0.000811550493565794,0.000811386626782651,0.000811371338226174,0.000811369874088752
0,0.000832010430988073,0.000809810898616647,0.000806570323277855,0.000806377461306962,0.000806359253435307,0.000806357494285148
0,0.000828904669387343,0.000804535349966939,0.000801010465141749,0.000800786116210317,0.000800764738007276,0.000800762658601073
0,0.000825449029700498,0.000798667625549143,0.000794837743877508,0.000794579496429249,0.000794554705082606,0.00079455228101033
0,0.000821607300036442,0.00079217566731915,0.000788020806123668,0.00078772634013502,0.000787697902176088,0.000787695109974007
0,0.000817344036932843,0.000785029296103856,0.000780530273150115,0.000780197371105573,0.000780165063512583,0.00078016188077551
0,0.000812624729926603,0.000777200359460273,0.000772338885810187,0.000771965443291556,0.000771929054552201,0.000771925460039069
0,0.000807415962953306,0.000768662871534431,0.000763421641076789,0.000763005676915118,0.000762965008047845,0.000762960981784411
0,0.00080168557187138,0.000759393144279807,0.000753755919535026,0.000753295585482261,0.000753250451004939,0.000753245974381589
0,0.000795402797418521,0.000749369909428421,0.000743321603240699,0.000742815193115198,0.000742765421963054,0.000742760477826065
0,0.000788538432915986,0.000738574430649563,0.000732101183389899,0.000731547141655575,0.000731492578039616,0.000731487150777643
0,0.000781064966054679,0.000726990640710856,0.000720079857289446,0.000719476787026496,0.000719417291231206,0.000719411366855272
0,0.000772956714116424,0.000714605100283761,0.000707245614153584,0.000706592284385688,0.000706527733501494,0.000706521299717711
0,0.000764189952008332,0.000701407243876573,0.0006935893093033,0.000692884661644688,0.000692814950229992,0.000692807996506339
0,0.000754743032516159,0.000687389387592219,0.00067910472638788,0.000678347880977759,0.000678272921651291,0.000678265439276404
0,0.000744596498217842,0.000672546762562065,0.000663788627295492,0.000662978887993326,0.000662898611948293,0.000662890594082977
0,0.000733733184529073,0.000656877568026681,0.000647640789474935,0.000646777648284969,0.000646692005728422,0.000646683447449892
0,0.000722138313394793,0.000640383007001144,0.000630664030435213,0.000629747171142225,0.000629656131652556,0.000629647029988412
0,0.00070979957717715,0.000623067304138469,0.000612864219249221,0.000611893520241047,0.000611797073044373,0.000611787427001353
0,0.000696707212333836,0.000604937710203923,0.000594250274937258,0.000593225811200471,0.000593123965362263,0.000593113775944454
0,0.000682854062519778,0.000586004494227466,0.000574834151665093,0.000573756195937913,0.00057364898047052,0.000573638250690123
0,0.000668235630791825,0.000566280922936424,0.000554630810743417,0.000553499833817916,0.000553387297701935,0.000553376032579989
0,0.000652850120637261,0.000545783227139662,0.000533658179477203,0.000532474849642695,0.000532357061761524,0.000532345268321743
0,0.000636698465591778,0.000524530555051361,0.000511937096965009,0.000510702278592345,0.000510579327580474,0.00051056701483243
0,0.000619783598583723,0.000502544912702019,0.000489491247011475,0.000488205998276814,0.000488077992279956,0.000488065171195651
0,0.000602113134893389,0.000479851091575501,0.000466347078367346,0.000465012648122487,0.000464879714473732,0.000464866397954067
0,0.000583695852567789,0.000456476583687304,0.00044253371257591,0.000441151536371975,0.000441013821181557,0.00044100002401376
0,0.000564543678114926,0.000432451484603691,0.000418082839752254,0.000416654535030536,0.000416512202692176,0.000416497941500449
0,0.000544671191407164,0.00040780838455623,0.000393028602686085,0.000391555963152879,0.000391409195766024,0.000391394488953201
0,0.000524095676146474,0.000382582248137253,0.000367407469708869,0.000365892458910888,0.000365741455626678,0.000365726323306781
0,0.000502837020268931,0.00035681028309148,0.000341258096818509,0.000339702840947309,0.000339547817233221,0.000339532281158239
0,0.000480917654329061,0.000330531798732381,0.000314621179612673,0.000313027959562062,0.000312869146393169,0.000312853229870569
0,0.000458362479449026,0.000303788054554111,0.000287539295623473,0.000285910538331491,0.000285748181310108,0.000285731909114129
0,0.000435198780736168,0.000276622099659729,0.000260056737701853,0.000258395006813461,0.000258229365219909,0.00025821276349508
0,0.000411456128731391,0.000249078603668351,0.000232219339141526,0.000230527325027152,0.00023035867080623,0.000230341766965958
0,0.000387166270386485,0.000221203679798165,0.00020407429127528,0.000202354800448112,0.000202183417136625,0.000202166239753832
0,0.000362363010379452,0.000193044700864509,0.000175669954320057,0.000173925898294958,0.000173752079890843,0.000173734658585334
0,0.000337082083218698,0.000164650108963271,0.000147055662276963,0.00014529004592001,0.000145114095703336,0.000145096461021066
0,0.000311361016629486,0.000136069219652535,0.000119043179467121,0.000119040275736337,0.00011904198501439,0.000119042223748422
0,0.000285238986785452,0.000120701235367726,0.000118549919431554,0.000118553654489678,0.000118556004588072,0.00011855630511351
0,0.000258756665948268,0.000120084256883451,0.000117975864010134,0.000117982744604977,0.000117985381851399,0.000117985708528445
0,0.000231956063085459,0.000119360639877053,0.000117266134993493,0.000117272625595938,0.000117275192228206,0.000117275509015857
0,0.000204880358046999,0.000118476084774555,0.000116366093331516,0.000116368632850972,0.000116370768704632,0.000116371039330793
0,0.000177573729919278,0.00011737665114217,0.000115221601291821,0.000115216619965747,0.00011521796418057,0.000115218152313273
0,0.000150081180222639,0.000116009017084834,0.000113779283282267,0.000113763219666441,0.000113763412400936,0.000113763481821377
0,0.000129015336766791,0.000114320736778556,0.000111986784149365,0.000111956102129079,0.000111954786276763,0.000111954701052186
0,0.00012730827188126,0.000112260494959437,0.000111562140100052,0.000113377445539908,0.000113558036995587,0.000113576128405846
0,0.000125503675613065,0.000121235677231102,0.000139495378207344,0.000141299883478274,0.000141479348839846,0.00014149732592883
0,0.000123551352036733,0.000148921658288281,0.000167090713894646,0.000168881248362729,0.000169059269267524,0.000169077100056036
0,0.000121403813843179,0.000176252669964072,0.000194303286068842,0.000196076745314688,0.000196253010225467,0.000196270663428588
0,0.00011901248073834,0.000203184969868209,0.000221089924109241,0.000222843283038454,0.000223017488562405,0.000223034933721944
0,0.000116329964206185,0.000229676576060156,0.000247409329567461,0.000249139655201847,0.000249311507376559,0.000249328714990171
0,0.000113309835869407,0.000255687443571517,0.000273222249938365,0.000274926713828977,0.000275095929368641,0.000275112871016031
0,0.000113710595706473,0.000281179632682954,0.000298491643668797,0.000300167533869439,0.00030033384136946,0.000300350489831791
0,0.000124952433779635,0.000306117468143075,0.000323182835608532,0.000324827568155439,0.000324990709242717,0.000325007038618957
0,0.000151470993417668,0.000330467688562402,0.000347263662144964,0.000348874791985476,0.000349034522415276,0.000349050508231724
0,0.000177639225220738,0.000354199585256676,0.000370704605312744,0.000372279836632405,0.000372435927322251,0.000372451546636787
0,0.000203418391964139,0.000377285129849109,0.00039347891521832,0.000395016111113783,0.000395168349111991,0.000395183580610581
0,0.000228771487930768,0.000399699090009475,0.000415562720165796,0.000417059911619305,0.00041720810100257,0.000417222925089167
0,0.000253663392900644,0.000421419132742296,0.000436935123936721,0.000438390518046589,0.000438534480740244,0.000438548879619277
0,0.000278061018191555,0.000442425914705891,0.000457578289725119,0.000458990277149934,0.000459129853671608,0.000459143811422091
0,0.000301933443758784,0.000462703159097883,0.000477477510294838,0.00047884467187953,0.000478979721997091,0.000478993224638152
0,0.00032525204567363,0.000482237718705147,0.000496621263993274,0.000497942376536692,0.000498072779840986,0.000498085815389071
0,0.000347990613401961,0.000501019624783827,0.000515001256312903,0.000516275297454072,0.000516400953841367,0.000516413512358538
0,0.000370125456344156,0.000519042121496782,0.000532612446767639,0.000533838598960473,0.000533959429023734,0.000533971502656022
0,0.000391635499133042,0.000536301685710033,0.000549453060915417,0.000550630714474254,0.000550746659799567,0.000550758242806343
0,0.000412502365239265,0.000552798032009028,0.000565524587428562,0.000566653342626261,0.000566764365993927,0.000566775454768076
0,0.000432710448486778,0.000568534102878077,0.000580831760187389,0.000581911428392451,0.000582017513881788,0.000582028106958704
0,0.000452246972124509,0.000583516044042831,0.000595382525436172,0.000596413129284823,0.000596514282279664,0.000596524380338387
0,0.00047110203515599,0.000597753165056003,0.000609187994119964,0.000610169766716073,0.000610266013814087,0.000610275619666895
0,0.000489268645670199,0.000611257885271027,0.000622262379584654,0.000623195762730872,0.000623287151554935,0.000623296270127333
0,0.00050674274097734,0.000624045665418294,0.000634622920894973,0.000635508562360804,0.000635595161271763,0.000635603799574086
0,0.000523523194404713,0.000636134925068782,0.000646289792092192,0.000647128541929443,0.000647210439644774,0.000647218606732697
0,0.000539611808665325,0.000647546946335731,0.00065728599778353,0.000658078903703369,0.000658156208820676,0.000658163915746468
0,0.000555013295783641,0.000658305764226819,0.000667637255515524,0.000668385557347634,0.000668458397775351,0.000668465657530454
0,0.000569735243618058,0.000668438044133635,0.000677371865450666,0.000678076988708032,0.000678145511006978,0.000678152338455335
0,0.000583788069092039,0.000677972946992483,0.000686520567928089,0.000687184116504813,0.000687248485141984,0.000687254896943684
0,0.000597184958315872,0.00068694198272487,0.000695116389541339,0.000695740137576867,0.00069580053409582,0.000695806548624028
0,0.000609941793840718,0.000695378852607287,0.000703194478429953,0.000703780361374473,0.000703836983485528,0.000703842620733724
0,0.000622077069358823,0.000703319281284753,0.000710791929527027,0.000711342034449169,0.000711395095043227,0.00071140037652645
0,0.000633611792222127,0.000710800839190728,0.000717947600555019,0.000718464155734622,0.000718513881826643,0.000718518830473663
0,0.000644569374213588,0.000717862756177773,0.000724701919609688,0.000725187283463491,0.000725233915067069,0.000725238555107671
0,0.000654975511060252,0.000724545727204901,0.000731096685208016,0.00073155333459804,0.000731597123540151,0.000731601480384869
0,0.000664858051229289,0.000730891710980175,0.000737174859718942,0.00073760537769535,0.000737646586374069,0.00073765068648915
0,0.000674246854602961,0.000736943722471073,0.000742980357120337,0.000743387420158698,0.000743426320249596,0.000743430191026934
0,0.000683173641666146,0.000742745620241542,0.0007485578260647,0.00074894419085067,0.000748981061969939,0.000748984731591268
0,0.000691671833893265,0.000748341889595022,0.000753952429246058,0.000754320919072488,0.000754356047399679,0.000754359544699101
0,0.000699776386052009,0.000753777422520946,0.000759209620093848,0.000759563110930284,0.000759596787800992,0.00075960014212173
0,0.000707523611190808,0.000759097295463917,0.000764374917822636,0.000764716324122561,0.000764748844592378,0.000764752085643555
0,0.000714950999099573,0.000764346545944816,0.000769493681881811,0.000769825942192659,0.000769857603584778,0.000769860761294122
0,0.000722097029075136,0.000769569949067989,0.000774610886854127,0.000774936949296118,0.000774968049735009,0.00077497115410155
0,0.000729000977846783,0.000774811794958308,0.000779770898848842,0.000780093706530594,0.000780124543469096,0.000780127624415511
0,0.000735702723543619,0.000780115668158193,0.000785017254432696,0.000785339730870666,0.000785370599620944,0.000785373686844837
0,0.000742242546606486,0.000785524230021095,0.000790392443133503,0.000790717477743758,0.000790748670013552,0.000790751792840577
0,0.000748660928566097,0.000791079005115658,0.00079593769453315,0.000796268128262223,0.000796299930706568,0.000796303117945346
0,0.000754998349619895,0.000796820172643126,0.000802062561403472,0.000802454337666347,0.000802492392124571,0.000802496211311149
0,0.000761295085949881,0.00080343807511718,0.000808772349667392,0.000809173174400352,0.000809212203461335,0.000809216123445783
0,0.000767591007725249,0.000810345117508465,0.000815722551598758,0.000816134729665241,0.00081617496551864,0.000816179009607371
0,0.000773925378736995,0.000817503708342326,0.000822943175248059,0.000823368917525491,0.000823410582744821,0.00082341477326886
0,0.000780336658599196,0.000825990954925165,0.000839209432710819,0.000840552887972024,0.000840686790453987,0.000840700234505165
0,0.000786862308448377,0.000844316239507453,0.000857092731783166,0.000858385078079948,0.000858513822596024,0.000858526746804533
0,0.000793538601052746,0.000861715936630536,0.000874022262554064,0.00087526040411845,0.000875383680804115,0.000875396054096589
0,0.000800400436226006,0.00087815191302254,0.000889961532414996,0.000891142576406045,0.000891260095995383,0.000891271889378598
0,0.000807867919992628,0.000893589683631124,0.00090487781516177,0.000905999084750003,0.000906110579885266,0.000906121766577506
0,0.000815758755435991,0.000907998568445229,0.0009187423000446,0.000919801346531107,0.000919906572975387,0.000919917128527653
0,0.000823885590093137,0.000921351832170181,0.000931530223121479,0.00093252483703346,0.000932623574778135,0.000932633477185474
0,0.000832272621980684,0.000933626806038035,0.000943220980237303,0.000944149201343558,0.000944241255608019,0.00094425048540861
0,0.000840942076675483,0.0009448049911224,0.000953798221041968,0.000954658347236764,0.000954743549352099,0.000954752089716737
0,0.000850918625659697,0.000954872142619911,0.000963249923547016,0.000964040518560333,0.000964118726734714,0.000964126563542084
0,0.000866065800339044,0.000963818334642125,0.000971568448820681,0.000972288348710854,0.000972359448672161,0.000972366570573313
0,0.000880269876243567,0.000971638005167585,0.000978750575510834,0.000979398893909939,0.000979462799421627,0.000979469197890909
0,0.000893505786657728,0.000978329980892173,0.000984797513990388,0.000985373646072318,0.000985430299320494,0.000985435968693993
0,0.000905752144117394,0.000983897481817375,0.00098971490001451,0.000990218525165593,0.000990267897014813,0.000990272834515304
0,0.000916991336734868,0.000988348105516096,0.000993512767883148,0.000993943851059664,0.000993985941176834,0.000993990146925333
0,0.000927209607339635,0.00099169379111344,0.000996205503201786,0.000996564294966418,0.000996599131810494,0.000996602608824587
0,0.000936397115015669,0.000996281917784864,0.0010045785848373,0.00100543669963524,0.00100552284766942,0.00100553154307989
0,0.0009445479787,0.00101048584564364,0.00101897578422983,0.0010198613453421,0.00101995029909419,0.00101995927741527
0,0.000951660302595109,0.00102504554233965,0.00103372157958792,0.00103463362073231,0.00103472528101967,0.00103473453214217
0,0.000959020829538137,0.00103993832494254,0.00104879171292172,0.00104972908350992,0.00104982333257755,0.00104983284452501
0,0.000971965637710875,0.00105513891805639,0.00106444155246588,0.00106544736351064,0.00106554858502589,0.00106555880070605
0,0.000985257856199073,0.00107141057170862,0.0010809923372431,0.00108202514610042,0.00108212912019195,0.00108213961285095
0,0.000998891675583063,0.00108807843795417,0.00109784012549066,0.00109889810267072,0.00109900464299864,0.00109901539375493
0,0.001012849119814,0.00110502210429655,0.0011149476953688,0.00111602882948211,0.00111613773141872,0.00111614871955396
0,0.00102711212593681,0.00112220355346876,0.00113227551423706,0.00113337762061833,0.00113348866212645,0.00113349986517566
0,0.00104192638233272,0.00113958255755317,0.00114978191376175,0.00115090264394607,0.00115101558654307,0.00115102698039152
0,0.00105748521976098,0.00115711685667275,0.00116742327580929,0.00116856012781946,0.0011686747176235,0.00116868627661232
0,0.00107334012582078,0.00117476234799244,0.00118515422828327,0.00118630455768187,0.00118642052653364,0.00118643222357365
0,0.001089461199589,0.00119247328417188,0.00120292785000953,0.00120408888166584,0.00120420594832288,0.00120421775501459
0,0.00110581622864359,0.001210202480355,0.0012206958837275,0.00122186472424593,0.00122198259564205,0.00122199448240362
0,0.0011223708289958,0.00122790152875063,0.00123840895620411,0.00123958260695511,0.00123970097952145,0.00123971291572103
0,0.00113908859605694,0.00124552101980044,0.00125601680444526,0.0012571921751422,0.00125731073618177,0.00125732269027645
0,0.00115593126526017,0.00126301076891341,0.00127346850695262,0.00127464242970859,0.00127476085881806,0.00127477279849769
0,0.0011728588820695,0.00128032004770101,0.00129071271894055,0.00129188196274044,0.00129199993327508,0.00129201182560942
0,0.00118982998085321,0.00129739781863053,0.00130769791040539,0.00130885919592688,0.00130897637649804,0.00130898818808756
0,0.00120680177180196,0.00131419297199134,0.00132437260592763,0.00132552262063912,0.00132563867664026,0.00132565037377028
0,0.00122373033497233,0.00133065456405115,0.00134068562506598,0.00134182103853239,0.00134193563368454,0.00134194718248049
0,0.00124057082050119,0.00134673205527819,0.00135658632220539,0.00135770380152916,0.00135781659943962,0.00135782796602443
0,0.00125727765402225,0.00136237554749075,0.00137202482471746,0.00137312105003948,0.00137323171576664,0.00137324286641749
0,0.0012738047462828,0.00137753601880827,0.00138695226829186,0.00138802394828233,0.00138813214989703,0.00138814305120327
0,0.00129010570595176,0.00139216555527963,0.00140132102831844,0.00140236491558013,0.00140247032571936,0.00140248094473824
0,0.00130613405459404,0.00140621757807827,0.00141508494620726,0.00141609785252073,0.00141620014992314,0.0014162104543346
0,0.00132184344279515,0.00141964706517808,0.00142819954956094,0.00142917836089718,0.00142927723191535,0.00142928719017388
0,0.0013371878664184,0.00143241076644068,0.00144062226514133,0.00144156395637007,0.00144165909645128,0.00144166867793466
0,0.00135212188198278,0.00144446741108284,0.00145231262360399,0.0014532142728278,0.00145330538795616,0.00145331456311032
0,0.00136659917621665,0.00145577790652218,0.00146323245501387,0.00146409125745936,0.00146417806555216,0.00146418680603222
0,0.00138057862387755,0.00146630552764357,0.00147334607419894,0.00147415935559761,0.0014742415878507,0.00147424986665487
0,0.00139401763493996,0.0014760160955726,0.00148262045504663,0.00148338568444184,0.00148346308661595,0.00148347087821543
0,0.00140687435944767,0.00148487814509127,0.00149102539290111,0.00149174019481965,0.00149181252846151,0.00149181980892268
0,0.00141910908777407,0.00149286307988908,0.0014985336542763,0.00149919582020527,0.00149926286379831,0.00149926961089861
0,0.00143068412092984,0.00149994531489711,0.00150512111315887,0.0015057286122741,0.00150579016231461,0.00150579635564951
0,0.0014415636971476,0.00150610240501675,0.00151076687324653,0.00151131786233985,0.001511373734329,0.0015113793554126
0,0.00145171416732126,0.0015113151596213,0.00151545337552381,0.00151594620808204,0.00151599623743465,0.00151600126978943
0,0.00146110419572515,0.00151556774227538,0.00151916649066031,0.00151959972505183,0.00151964376791341,0.00151964819715253
0,0.00146970492087914,0.00151884775518982,0.00152189559578078,0.00152226800251234,0.00152230593648159,0.00152230975038115
0,0.0014774900886097,0.00152114630800329,0.00152363363523747,0.00152394420324342,0.00152397592799761,0.00152397911655913
0,0.00148443617238045,0.00152245807055734,0.00152437716508821,0.00152462510702511,0.0015246505448448,0.00152465310034697
0,0.00149052248447867,0.0015227813094085,0.00152412638106736,0.00152431113758639,0.00152433023377638,0.00152433215081696
0,0.0014957312770828,0.00152211790790088,0.00152288512990972,0.00152300637288846,0.00152301909609395,0.00152302037162141
0,0.00150004783228855,0.00152047336970054,0.00152066090397554,0.00152071853869215,0.00152072488110747,0.00152072551444124
0,0.00150346054059441,0.00151785680577168,0.00151746481919657,0.00151745898543729,0.00151745896290814,0.0015174589557479
0,0.00150596096722588,0.00151428090485828,0.00151331157645013,0.00151324264854524,0.00151323630056122,0.00151323565698608
0,0.00150754390540012,0.00150976188760676,0.00150821940654533,0.00150808799233085,0.00150807538191131,0.00150807410836729
0,0.00150820741552851,0.00150431944455232,0.00150220999907794,0.00150201693779317,0.00150199815126451,0.00150199625654174
0,0.00150795284944369,0.00149797665825907,0.00149530841550019,0.00149505477462678,0.00149502992129311,0.00149502741649229
0,0.00150678485894651,0.00149075990998812,0.00148754298681186,0.00148723005787135,0.00148719926958166,0.0014871961680695
0,0.0015047113882668,0.00148269877133472,0.00147894519636374,0.00147857448969485,0.00147853792030558,0.00147853423766031
0,0.00150174365032943,0.00147382588135031,0.00146954954832654,0.00146912278686551,0.00146908061160389,0.00146907636555091
0,0.0014978960870162,0.00146417680973135,0.00145939342245266,0.00145891253454702,0.00145886494927763,0.00145886015961447
0,0.0014931863138519,0.00145589072229299,0.00146951236969298,0.00147082650709643,0.00147095733121294,0.0014709703669778
0,0.0014876350497175,0.00147708751084963,0.00149082996751301,0.00149215545294348,0.00149228739793322,0.00149230054641206
0,0.00148126603228649,0.00149843895230869,0.00151229807895628,0.00151363448084946,0.00151376750357085,0.00151378076043696
0,0.00147410591991545,0.00151993727584221,0.00153390873397941,0.00153525559964862,0.0015353896548512,0.00153540301556626
0,0.00146618418069505,0.00154157443962408,0.00155565370151364,0.00155701055835419,0.00155714559880099,0.00155715905862716
0,0.00145753296932227,0.00156334215257045,0.0015775245118862,0.00157889086865745,0.00157902684525446,0.0015790403992684
0,0.00144818699239668,0.00158523189698631,0.00159951248010767,0.00160088782828308,0.00160102469021636,0.0016010383333217
0,0.00146560657947117,0.0016072349520235,0.00162160872991815,0.00162299254510015,0.00162313023997865,0.00162314396692112
0,0.00148670071712945,0.0016293424178446,0.00164380421849067,0.00164519596188334,0.00164533443588763,0.00164534824126997
0,0.00150794083103964,0.00165154524038849,0.00166608976168214,0.00166748888161461,0.00166762807965082,0.00166764195794863
0,0.00152931939298701,0.00167383423662754,0.00168845605972157,0.0016898619932165,0.00169000185907506,0.00169001580465192
0,0.00155082863877659,0.00169620012020852,0.00171089372322247,0.00171230589760221,0.0017124463741193,0.00171246038124384
0,0.00157246058883348,0.00171863352736112,0.00173339329940542,0.00173481113392848,0.00173495216315192,0.00173496622601396
0,0.00159420706953969,0.00174112504296386,0.00175594529841597,0.00175736820593742,0.00175750972929314,0.00175752384202121
0,0.00161605973521328,0.00176366522664831,0.00177854021962012,0.00177996760826768,0.00178010956672933,0.00178012372340647
0,0.00163801009063344,0.00178624463883212,0.0018011685777648,0.00180259985262307,0.00180274218688148,0.00180275638156338
0,0.00166004951401696,0.00180885386656088,0.00182382092888458,0.00182525549368173,0.00182539814431446,0.00182541237104678
0,0.00168216928034717,0.00183148354905002,0.00184648789584424,0.00184792515463131,0.00184806806227256,0.00184808231510636
0,0.00170436058496243,0.00185412440281121,0.00186923109693163,0.00187067983185341,0.00187082387197632,0.00187083823863793
0,0.00172661456730336,0.0018768909583099,0.00189204330452589,0.0018934934783349,0.00189363765006781,0.00189365203025349
0,0.00174892233471927,0.00189966857008325,0.00191484018238638,0.00191629118353784,0.0019164354260186,0.00191644981363148
0,0.00177127498623558,0.00192242760162445,0.00193761249119079,0.0019390637156079,0.00193920796874966,0.00193922235777202
0,0.00179366363617364,0.00194515895410036,0.00196035119244786,0.00196180204517532,0.00196194624983345,0.00196196063434326
0,0.00181607943752465,0.00196785373783634,0.00198304747114714,0.00198449736795239,0.0019846414660844,0.00198465584027044
0,0.00183851360497139,0.00199050329425718,0.00200569275724025,0.00200714112615358,0.00200728506097361,0.00200729941915229
0,0.00186096130133578,0.00201309921662388,0.00202827874585779,0.00202972502864684,0.00202986874477373,0.00202988308140306
0,0.00188354058062404,0.00203563336948062,0.00205079741618006,0.00205224106975033,0.0020523845133476,0.00205239882304173
0,0.0019061102165128,0.0020580979067244,0.00207324104887649,0.00207468154659401,0.0020748246655023,0.00207483894304439
0,0.00192866155558405,0.00208048528822613,0.00209560224204497,0.00209703907497297,0.00209718181883325,0.0020971960591879
0,0.00195118612686726,0.00210278829492935,0.0021178739255818,0.00211930660362755,0.00211944892399618,0.00211946312232084
0,0.00197367566207601,0.00212500004236771,0.00214004937392429,0.00214147742689172,0.0021416192773446,0.00214163342900078
0,0.00199612211476674,0.00214711399254472,0.00216212221711859,0.00216354519566112,0.00216368653188875,0.00216370063245061
0,0.0020185176783338,0.00216912396413049,0.0021840864501646,0.00218550392663397,0.00218564470652646,0.00218565875178894
0,0.00204085480276528,0.00219102414093633,0.00220593644060785,0.00220734800979852,0.0022074881935179,0.00220750217950555
0,0.0020631262100928,0.00221280907863716,0.0022276669343522,0.0022290722141336,0.0022292117641769,0.0022292256871487
0,0.00208532490846955,0.00223447370971952,0.00224927305967162,0.00225067169151069,0.0022508105727613,0.0022508244292164
0,0.00210744420482395,0.0022560133466433,0.00227075032941895,0.00227214197878731,0.00227228015855441,0.00227229394523554
0,0.00212947771603414,0.00227742368320866,0.00229209464142513,0.00229347899809251,0.0022936164461389,0.00229363016003581
0,0.00215141937858565,0.0022987007941386,0.00231330227710008,0.00231467905531182,0.00231481574387069,0.00231482938222108
0,0.00217326345667473,0.00231984113287997,0.00233436989825495,0.00233573883679231,0.00233587474057176,0.00233588830086165
0,0.00219500454872631,0.00234084152765407,0.00235529454216304,0.00235665540429031,0.00235679050046592,0.00235680398043003
0,0.00221663759230797,0.00236169917577703,0.00237607361490377,0.002377426188198,0.00237756045639526,0.00237757385401316
0,0.00223815786742559,0.00238241163629238,0.00239670488302207,0.00239804897909157,0.00239818240135498,0.00239819571484984
0,0.00225956099819269,0.00240297682096025,0.00241718646355818,0.00241852191764985,0.00241865447840203,0.00241866770623514
0,0.00228084295287617,0.00242339298365282,0.0024375168125057,0.00243884348300197,0.00243897516899202,0.00243898830985814
0,0.00230200004232869,0.00244365870822183,0.00245769471175836,0.00245901247957062,0.00245914327981045,0.00245915633263136
0,0.00232302891682357,0.00246377289490093,0.00247771925462267,0.00247902802248098,0.00247915792817394,0.00247917089209029
0,0.00234392656131682,0.00248373474532029,0.00249758982997106,0.00249888952161664,0.00249901852607287,0.0024990314004372
0,0.00236469028917241,0.00250354374621237,0.00251730610512255,0.00251859666440671,0.0025187247629519,0.00251873754731782
0,0.0023853177343853,0.00252319965189723,0.00253686800754055,0.00253814939743416,0.00253827658730846,0.00253828928142166
0,0.00240580684235467,0.00254270246563912,0.00255627570544484,0.00255754790696508,0.00255767418721328,0.00255768679099938
0,0.00242615585925862,0.00256205241997143,0.00257552958743831,0.00257679259849727,0.0025769179698516,0.00257693048340504
0,0.00244636332009135,0.0025812499560941,0.00259463024125284,0.00259588407543485,0.00259600854019046,0.00259602096376182
0,0.00246642803542935,0.00260029570244799,0.00261357843172674,0.00261482311699979,0.00261494667888396,0.00261495901286626
0,0.00248634907699963,0.00261919045257711,0.0026323750781227,0.00263361065549171,0.00263373331952707,0.0026337455644424
0,0.0025061257621283,0.00263793514239279,0.00265102123090476,0.00265224775301347,0.00265236952537544,0.00265238168186106
0,0.00252575763714974,0.00265653082695304,0.00266951804809237,0.00267073557777926,0.00267085646565028,0.00267086853444264
0,0.0025452444598689,0.00267497865687832,0.0026878667713066,0.00268907538012489,0.00268919539154452,0.00268920737346499
0,0.00256458618116395,0.00269327985451977,0.00270606870163635,0.00270726846834431,0.00270738761205508,0.0027073995079948
0,0.00258378292582803,0.00271143569000118,0.00272412517543921,0.00272531618446721,0.00272543446976069,0.00272544628066404
0,0.0026028349727488,0.00272944745725573,0.00274203754020243,0.00274321988010669,0.00274333731666632,0.00274334904351582
0,0.00262174273452588,0.00274731645017452,0.00275980713058201,0.00276098089249113,0.00276109749023527,0.00276110913403574
0,0.00264050673663598,0.0027650439389912,0.00277743524474086,0.00277860052080371,0.0027787162897287,0.00277872785149109
0,0.00265912759624545,0.00278263114701306,0.0027949231211036,0.00279608000294575,0.00279619495296966,0.00279620643369562
0,0.00267760600078341,0.00280007922782184,0.00281227191564044,0.00281342049283725,0.00281353463364634,0.00281354603431237
0,0.00269594268638375,0.00281738924305157,0.00282948267979806,0.00283062303837184,0.00283073637926796,0.00283074770081114
0,0.00271413841630032,0.0028345621408558,0.00284655633918088,0.00284768856012962,0.00284780110988243,0.00284781235318424
0,0.00273219395941314,0.00285159873517142,0.00286349367309206,0.00286461783095676,0.00286472959765882,0.00286474076353135
0,0.00275011006892345,0.00286849968587925,0.00288029529503266,0.00288141145651008,0.00288152244743742,0.00288153353660919
0,0.00276788746135465,0.00288526547996175,0.00289696163425637,0.00289806985686544,0.00289818007834272,0.00289819109144493
0,0.00278552679595492,0.00290189641374831,0.00291349291846994,0.00291459324927595,0.00291470270654874,0.00291471364410316
0,0.002803028654614,0.00291839257633766,0.00292988915776492,0.0029309816321709,0.00293109032928311,0.0029311011916886
0,0.00282039352238458,0.00293475383427826,0.00294615012985958,0.00294723477046704,0.0029473427101474,0.00294735349766979
0,0.00283762176871551,0.00295097981758113,0.00296227536672433,0.00296335218227253,0.00296345936582723,0.00296347007858776
0,0.00285471362947996,0.00296706990713745,0.00297826414265491,0.00297933312704161,0.00297943955425663,0.00297945019222232
0,0.00287166918989873,0.00298302322359892,0.00299411546385589,0.00299517659524537,0.00299528226429654,0.00299529282727146
0,0.00288848836843295,0.00299883861778032,0.00300982805958253,0.00301088129960406,0.00301098620697746,0.00301099669459431
0,0.00290517090173532,0.00301451466262868,0.00302540037488716,0.00302644566793064,0.00302654980835156,0.00302656022006521
0,0.00292171633073086,0.00303004964680272,0.00304083056500877,0.00304186783761699,0.00304197120398977,0.00304198153907048
0,0.00293812398789463,0.00304544156989284,0.00305611649142948,0.00305714565179364,0.00305724823515134,0.00305725849268067
0,0.00295439298579553,0.00306068813930804,0.00307125571962517,0.00307227665718447,0.0030723784466495,0.00307238862551548
0,0.00297052220695837,0.00307578676884797,0.00308624551851883,0.00308725810366607,0.00308735908642101,0.00308736918531602
0,0.00298651029509957,0.0030907345789648,0.0031010828616434,0.00310208694553901,0.00310218710680887,0.00310219712422745
0,0.0030023556477774,0.00310552839872469,0.00311576443001135,0.00311675984450598,0.0031168591675511,0.00311686910178968
0,0.00301805641049825,0.00312016476945105,0.00313028661667908,0.00313127317434582,0.00313137164046634,0.00313138148962326
0,0.00303361047230537,0.00313463995004545,0.00314464553298772,0.00314562302726387,0.00314572061581474,0.00314573037779241
0,0.00304901546287914,0.00314894992395739,0.00315883701645343,0.00315980522189171,0.0031599019103086,0.00315991158281581
0,0.00306426875116061,0.00316309040777417,0.00317285664027386,0.00317381531290026,0.00317391107673735,0.00317392065729291
0,0.00307936744551079,0.00317705686139465,0.00318669972440541,0.00318764860218512,0.00318774341516199,0.00318775290110038
0,0.00309430839540627,0.00319084449973986,0.00320036134816631,0.00320130015157284,0.00320139398563379,0.00320140337411012
0,0.00310908819466683,0.00320444830594976,0.00321383636430619,0.0032147647969932,0.00321485762237506,0.00321486691037273
0,0.00312370318620336,0.00321786304600577,0.00322711941447952,0.00322803716405083,0.00322812894936192,0.00322813813370061
0,0.00313814946826424,0.00323108328471414,0.00324020494605298,0.00324111168492953,0.00324120239723774,0.00324121147458171
0,0.00315242290215627,0.00324410340297764,0.00325308723017262,0.00325398261654862,0.00325407222147936,0.0032540811883478
0,0.00316651912140675,0.00325691761627728,0.00326576038100525,0.00326664405989445,0.0032667325217358,0.00326674137451366
0,0.00318043354232388,0.00326951999428113,0.0032782183760704,0.00327908998043287,0.00327917726225078,0.00327918599720012
0,0.00319416137591211,0.00328190448149006,0.0032904550775688,0.00329131422951619,0.00329140029327674,0.00329140890654914
0,0.00320769764108754,0.00329406491882735,0.00330246425460984,0.00330331056668261,0.00330339537338127,0.00330340386103065
0,0.00322103717913547,0.00330599506607432,0.00331423960623879,0.00331507268274921,0.00331515619254676,0.00331516455054393
0,0.00323417466934366,0.00331768862504889,0.00332577478515611,0.00332659422359212,0.00332667639595746,0.00332668462020322
0,0.0032471046457436,0.00332913926342203,0.00333706342202389,0.00333786881450578,0.00333794960836276,0.00333795769470441
0,0.00325982151488119,0.00334034063906349,0.0033480991502451,0.00334889008503085,0.00334896945891089,0.00334897740315558
0,0.00327231957453981,0.00335128642480612,0.00335887563110614,0.003359651694135,0.00335972960633323,0.00335973740426558
0,0.003284593033328,0.003361970333514,0.00336938657916414,0.00337014735563559,0.00337022376437009,0.0033702314117672
0,0.00329663603104539,0.00337238614334315,0.00337962578776664,0.0033803708637436,0.0033804457273179,0.00338045321996584
0,0.00330844265973336,0.00338252772307591,0.00338958715458368,0.00339031611861576,0.00339038939558238,0.0033903967292932
0,0.00332000698531465,0.00339238905741536,0.00339926470703864,0.00339997715179573,0.00340004880112137,0.00340005597174902
0,0.00333132306972456,0.00340196427212357,0.00340865262751829,0.00340934815142896,0.00340941813265998,0.00340942513611721
0,0.00334238499343191,0.00341124765888904,0.00341774527825012,0.00341842348713561,0.00341849176056224,0.00341849859283756
0,0.00335318687824843,0.00342023369980768,0.00342653722572973,0.00342719773442735,0.00342726426124811,0.00342727091842188
0,0.00336372291032122,0.00342891709136966,0.0034350232645893,0.00343566569855691,0.00343573044104013,0.00343573691930085
0,0.00337398736320534,0.00343729276783632,0.00344319844079557,0.00344382243769106,0.00344388535933373,0.00344389165499402
0,0.0033839746209096,0.00344535592390488,0.00345105807407287,0.00345166328529938,0.00345172435098311,0.00345173046049584
0,0.00339367920081149,0.0034531020365561,0.00345859777944683,0.00345918387165896,0.00345924304780162,0.00345924896777429
0,0.00340309577633632,0.00346052688598239,0.0034658134878115,0.00346638014437374,0.00346643739907592,0.00346644312628642
0,0.00341221919929696,0.00346762657550383,0.0034727014654238,0.00347324838781608,0.00347330369100263,0.00347330922241249
0,0.00342104452179268,0.00347439755037777,0.00347925833223805,0.00347978524140026,0.00347983856495564,0.00347984389772416
0,0.00342956701756589,0.00348083661541883,0.0034854810789948,0.00348598771660585,0.00348603903450199,0.00348604416599911
0,0.00343778220272044,0.00348694095134483,0.00349136708298525,0.00349185321266932,0.00349190250108736,0.00349190742890577
0,0.00344568585570633,0.00349270812977685,0.00349691412242022,0.00349737953087639,0.00349742676831979,0.00349743149028604
0,0.00345327403647872,0.00349813612682246,0.00350212038933738,0.00350256488738532,0.00350261005478435,0.00350261456896964
0,0.0034605431047446,0.00350322333518062,0.00350698450098509,0.00350740792452399,0.00350745100533206,0.0035074553100619
0,0.00346748973721305,0.00350796857471199,0.00351150550963397,0.00351190772050922,0.00351194870078936,0.00351195279465196
0,0.00347411094377027,0.0035123711014261,0.00351568291076761,0.00351606379754141,0.00351610266604326,0.00351610654789759
0,0.00348040408250472,0.00351643061484427,0.00351951664961681,0.00351987612823949,0.00351991287646639,0.00351991654544851
0,0.0034863668735149,0.00352014726370309,0.00352300712600531,0.00352334514038461,0.00352337976264953,0.0035233832181784
0,0.00349199741143415,0.00352352164997347,0.00352615519748591,0.00352647171994992,0.00352650421342209,0.00352650745520417
0,0.00349729417661783,0.00352655483117454,0.00352896218075074,0.00352925721240478,0.00352928757714385,0.00352929060517664
0,0.00350225604493801,0.00352924832097319,0.0035314298513091,0.00353170342228279,0.00353173166126397,0.00353173447583798
0,0.00350688229614402,0.00353160408806396,0.00353356044143435,0.00353381261101956,0.0035338387301455,0.00353384133184612
0,0.00351117262074807,0.00353362455333592,0.00353535663638759,0.00353558749306496,0.00353561150116818,0.00353561389087519
0,0.0035151271254042,0.00353531258533667,0.00353682156893565,0.00353703123029048,0.00353705313912367,0.00353705531801075
0,0.00351874633675651,0.00353667149405561,0.0035379588121866,0.0035381474247147,0.00353816724893034,0.00353816921846251
0,0.00352203120373791,0.00353770502305192,0.00353877237077603,0.00353894010957958,0.00353895786669835,0.00353895962862923
0,0.00352498309830901,0.00353841733996477,0.00353926667044303,0.00353941373881855,0.00353942944918664,0.00353943100555361
0,0.00352760381463088,0.00353881302544676,0.00353944654604126,0.00353957317496133,0.00353958686169771,0.00353958821481683
0,0.00352989556667914,0.00353889706057006,0.00353931722804229,0.00353942367553299,0.00353943536446533,0.00353943651692482
0,0.00353186098430502,0.00353867481276311,0.00353888432758758,0.0035389708780052,0.00353898059759637,0.00353898155224923
0,0.0035335031077639,0.00353815202034025,0.00353815382015989,0.00353822078336981,0.00353822856463414,0.00353822932458948
0,0.00353482538073353,0.00353733477569304,0.00353713202794534,0.00353717973840651,0.00353718561481686,0.00353718618343059
0,0.0035358316418544,0.00353622950722084,0.00353582560096632,0.00353585441672594,0.00353585842411138,0.00353585880497603
0,0.00353652611482879,0.00353484296007942,0.00353424149706916,0.00353425179867244,0.00353425397510786,0.00353425417204119
0,0.00353691339712376,0.00353318217583555,0.00353238696085773,0.00353237915017648,0.00353237953586348,0.00353237955289672
0,0.00353699844732725,0.00353125447111866,0.00353026950166525,0.00353024400065185,0.0035302426377929,0.00353024247915779
0,0.0035367865712155,0.00352906741536393,0.00352789687066576,0.00352785412003722,0.00352785105270238,0.0035278507228179
0,0.00353628340659264,0.00352662880774841,0.00352527703722438,0.00352521749508344,0.00352521276907056,0.00352521227252868
0,0.00353549490697077,0.00352394665342132,0.00352241816459484,0.00352234230499309,0.00352233596768278,0.00352233530923423
0,0.00353442732416413,0.00352102913913584,0.00351932858507091,0.00351923689652137,0.00351922899672673,0.00351922818126539
0,0.00353308718987373,0.00351788460839011,0.00351601677470295,0.00351590975864847,0.00351590034646006,0.00351589937900761
0,0.00353148129634578,0.00351452153618834,0.00351249132769117,0.00351236949693536,0.00351235862356322,0.00351235750925314
0,0.00352961667619042,0.00351094850353408,0.0035087609305705,0.00350862480767839,0.00350861252529023,0.00350861126935159
0,0.00352750058144853,0.00350717417176757,0.00350483433629888,0.0035046844519746,0.00350467081353244,0.00350466942127341
0,0.00352514046200336,0.00350320725686155,0.00350072033836538,0.0035005572298137,0.00350054228890862,0.00350054076569996
0,0.00352254394342883,0.00349905650378775,0.00349642774503049,0.00349625195430966,0.00349623576499575,0.00349623411625373
0,0.00351971880437559,0.00349473066106645,0.00349196535381115,0.00349177742618446,0.00349176004281285,0.00349175827398313
0,0.00351667295359399,0.0034902384556109,0.00348734192632259,0.00348714240861591,0.00348712388566944,0.00348712200221001
0,0.00351341440669473,0.00348558856797444,0.0034825661635856,0.00348235560255795,0.00348233599448709,0.00348233400185198
0,0.00350995126275063,0.00348078960810942,0.00347764668190549,0.00347742562263997,0.00347740498370105,0.00347740288732397
0,0.00350629168084164,0.00347585009174059,0.00347259198942714,0.00347236097374899,0.00347233935784517,0.00347233716312361
0,0.00350244385664517,0.00347077841745487,0.00346741046346534,0.00346717002839418,0.00346714748892006,0.00346714520119963
0,0.00349841599917539,0.00346558284460465,0.00346211032870677,0.00346186100495001,0.00346183759464,0.00346183521919945
0,0.00349421630777094,0.00346027147211829,0.00345669963637597,0.00345644194686879,0.00345641771765107,0.00345641525968703
0,0.0034898529494318,0.00345485221830573,0.00345118624445016,0.00345092070294985,0.0034508957058049,0.00345089317041854
0,0.00348533403660198,0.00344933280174338,0.00344557779900736,0.00344530490874615,0.00344527919357239,0.00344527658575506
0,0.00348066760549431,0.00344372072331739,0.00343988171678066,0.00343960196918473,0.00343957558466949,0.0034395729092906
0,0.00347586159504784,0.00343802324949573,0.00343410516899149,0.00343381904246934,0.0034337920359684,0.00343378929776268
0,0.00347092382660945,0.00343224739689899,0.00342825506652349,0.00342796302537101,0.00342793544275422,0.00342793264631073
0,0.00346586198442207,0.00342639991822668,0.00342233804649621,0.00342204053972079,0.00342201242538681,0.00342200957513828
0,0.00346068359700337,0.00342048728959582,0.00341636046028751,0.00341605792075292,0.00341602931741595,0.003416026417629
0,0.00345539601948976,0.00341451569933689,0.00341032836304941,0.00341002120655739,0.00340999215519432,0.00340998920996084
0,0.00345000641701845,0.00340849103828754,0.00340424750475352,0.0034039361292498,0.00340390666902324,0.00340390368225246
0,0.00344452174921519,0.00340241889161774,0.00339812332279502,0.00339780810767142,0.00339777827586065,0.00339777525127226
0,0.00343894875584715,0.00339630453221007,0.00339196093617696,0.00339164224167036,0.00339161207361222,0.00339160901473042
0,0.00343329394369866,0.00339015291561563,0.00338576514128962,0.00338544330797983,0.00338541283701919,0.00338540974716789
0,0.00342756357471884,0.00338396867659367,0.00337954040929099,0.0033792157576989,0.00337918501514958,0.00337918189744843
0,0.00342176365548438,0.00337775612724081,0.00337329088508804,0.00337296371537515,0.00337293273049101,0.00337292958785261
0,0.00341589992801557,0.003371519256703,0.00336702038791019,0.00336669097968055,0.00336665977963684,0.00336665661476491
0,0.00340997786197599,0.00336526173246084,0.00336073241345971,0.0033604010256636,0.00336036963554849,0.00336036645093725
0,0.00340400264828036,0.00335898690316761,0.00335443013761537,0.00335409700855479,0.00335406545137173,0.00335406224930582
0,0.00339797919412815,0.00335269780301471,0.00334811642165911,0.0033477817690947,0.0033477500657741,0.00334774684833026
0,0.00339191211947329,0.00334639715759066,0.00334179381898917,0.00334145784034606,0.00334142600976783,0.00334142277881689
0,0.00338580575493497,0.00334008739119363,0.00333546458327385,0.00333512745594593,0.00333509551497137,0.00333509227218172
0,0.0033796641411456,0.00333377063555069,0.00332913067799668,0.0033287925597463,0.00332876052325958,0.00332875727010149
0,0.00337349102952768,0.00332744873988976,0.0033227937873345,0.00332245481678492,0.00332242269774448,0.00332241943549491
0,0.00336728988448246,0.00332112328230501,0.00331645532830541,0.00331611562552349,0.00331608343502175,0.00331608016477099
0,0.00336106388696759,0.00331479558235032,0.00331011646411769,0.00330977613128249,0.00330974387861475,0.00330974060127296
0,0.00335481593943599,0.00330846671478897,0.00330377811864438,0.00330343724079844,0.00330340493353983,0.00330340164984502
0,0.00334854867209783,0.0033021375244237,0.00329744099194427,0.00329709963782288,0.00329706728191304,0.00329706399243969
0,0.00334226445046652,0.00329580864192516,0.00329110557674438,0.00329076379967806,0.00329073139951368,0.003290728104682
0,0.00333596538413949,0.00328948050057371,0.00328477217579521,0.00328443001468118,0.00328439757321466,0.00328439427330064
0,0.00332965333676079,0.00328315335382397,0.00327844092000631,0.00327809840034255,0.00327806591918765,0.00327806261433359
0,0.00332332993710731,0.00327682729359855,0.00327211178726534,0.00327176892224253,0.00327173640178527,0.00327173309201123
0,0.00331699659123413,0.00327050226921455,0.00326578462184209,0.00326544141348713,0.00326540885300236,0.00326540553821767
0,0.00331065449561058,0.00326417810684323,0.00325945915427547,0.00325911559464077,0.00325908299241268,0.00325907967242823
0,0.0033043046511741,0.00325785452940044,0.00325313502163977,0.00325279109403174,0.00325275844747875,0.0032527551220196
0,0.00329794787822377,0.00325153117676494,0.0032468117880848,0.0032464674683254,0.00324643477412816,0.0032464314428464
0,0.00329158483207361,0.00324520762621928,0.00324048896554423,0.00324014422325876,0.00324011147749068,0.00324010813997857
0,0.00328521601938018,0.0032388834130079,0.00323416603450435,0.00323382083442904,0.00323378803268886,0.00323378468849218
0,0.00327884181505743,0.00323255805090617,0.00322784246472763,0.00322749676802986,0.00322746390557525,0.00322746055420689
0,0.00327246247968911,0.00322623105269473,0.00322151773582368,0.00322117150142856,0.00322113857331049,0.00322113521426375
0,0.00326607817734579,0.00321990195043449,0.00321519135756322,0.00321484454347914,0.003214811544676,0.00321480817743829
0,0.00325968899371407,0.00321357031543822,0.00320886288983082,0.00320851545446764,0.00320848238001847,0.0032084790040846
0,0.00325329495444126,0.00320723577783659,0.00320253196211474,0.00320218386558762,0.00320215071073157,0.00320214732561706
0,0.0032468960436015,0.00320089804563974,0.00319619829243503,0.00319584949784732,0.00319581625813495,0.00319581286338908
0,0.00324049222218575,0.00319455692319615,0.00318986170561322,0.00318951218031172,0.00318947885174056,0.00318947544695902
0,0.00323408344652066,0.00318821232895601,0.00318352215079096,0.00318317186758761,0.00318313844673206,0.00318313503156946
0,0.00322766968652066,0.00318186431244825,0.00317717971810905,0.00317682865646226,0.00317679514058804,0.0031767917147698
0,0.00322125094367886,0.00317551307038535,0.00317083465446196,0.00317048280161201,0.00317044918879053,0.00317044575212438
0,0.00321482726870433,0.00316915896181403,0.00316448737824817,0.00316413473030084,0.00316410101951837,0.00316409757190536
0,0.00320839877871458,0.00316280252223545,0.00315813849304171,0.00315778505599455,0.00315775124725562,0.00315774778870042
0,0.00320196567389556,0.00315644447662267,0.00315178880011561,0.00315143459082175,0.00315140068524605,0.00315139721586673
0,0.0031955282535425,0.00315008575127013,0.0031454393097539,0.00314508435681862,0.00314505035673118,0.00314504687676817
0,0.00318908693140063,0.00314372748441461,0.00313909125129485,0.00313873559590012,0.0031387015049141,0.00313869801473861
0,0.00318264225022601,0.0031373710355737,0.0031327460818544,0.00313238977850766,0.00313235560159951,0.00313235210172091
0,0.00317619489549242,0.00313101799355484,0.00312640549368569,0.00312604861088866,0.00312601435446512,0.00312601084553771
0,0.00316974570817387,0.00312467018309344,0.00312007142013706,0.00311971404097153,0.00311967971292821,0.00311967619575709
0,0.00316329569653708,0.00311832967008664,0.00311374604017788,0.00311338826280541,0.00311335387257671,0.00311335034812267
0,0.00315684604688344,0.00311199876539538,0.00310743178146916,0.0031070737195421,0.00310703927814209,0.00310703574752577
0,0.00315039813318534,0.00310568002719521,0.00310113132196242,0.00310077310494436,0.00310073862499851,0.0031007350895035
0,0.00314395352556681,0.00309937626186283,0.00309484759001819,0.00309448936341201,0.00309445485917963,0.00309445132025463
0,0.00313751399758516,0.0030930905233933,0.00308858376304237,0.00308822568852495,0.00308819117591209,0.00308818763517224
0,0.00313108153227521,0.00308682611134946,0.00308234326464641,0.00308198552010912,0.00308195101667202,0.00308194747589914
0,0.00312465832692484,0.00308058656735266,0.0030761297603441,0.00307577253983887,0.00307573806477792,0.00307573452591982
0,0.00311824679655617,0.0030743756701311,0.00306994715180526,0.00306959066539651,0.00306955623954052,0.00306955270470947
0,0.00311184957609383,0.00306819742914896,0.00306379956969325,0.00306344404321648,0.00306340968899778,0.0030634061604678
0,0.00310546952120753,0.00306205607684637,0.00305769136512099,0.00305733703984878,0.00305730278126884,0.00305729926147231
0,0.00309910973560697,0.0030559560595274,0.0030516270997655,0.00305127423198309,0.00305124009456895,0.00305123658609213
0,0.00309277345167503,0.00304990202693922,0.00304561153468882,0.00304526039518084,0.00304522640593267,0.00304522291151051
0,0.00308646422354077,0.00304389882059257,0.00303964961791867,0.00303930049136971,0.00303926667869974,0.00303926320120951
0,0.00308018575756313,0.00303795146087887,0.00303376355259976,0.00303342104135098,0.00303338786527654,0.00303338445131456
0,0.00307394198046081,0.00303211616400512,0.00302800185496551,0.00302766216144942,0.00302762924264552,0.00302762585379606
0,0.00306773701812948,0.00302637447931054,0.00302231192627645,0.00302197535990001,0.00302194272930978,0.00302193936868271
0,0.00306157518615746,0.00302070678719113,0.00301669906431834,0.00301636594409875,0.0030163336336229,0.00301633030440988
0,0.00305546097990348,0.00301511841715962,0.00301116866191246,0.00301083931556268,0.00301080735798658,0.00301080406352131
0,0.00304939906401788,0.00300961478467278,0.00300572618973451,0.00300540095269012,0.00300536938156238,0.00300536612528413
0,0.00304339426086205,0.00300420137376385,0.00300037717847008,0.00300005639286239,0.00300002524245057,0.00300002202781035
0,0.00303752352420691,0.0029988837190559,0.00299512720039085,0.00299481121397101,0.00299478051911086,0.00299477734962231
0,0.00303172258020583,0.00299366738724067,0.00298998185043849,0.00298967101545759,0.00298964081143583,0.00298963769066775
0,0.00302599593580694,0.00298855795811006,0.00298494672690514,0.00298464139895583,0.00298461172140196,0.00298460865295734
0,0.00302034867622732,0.00298356100522942,0.00298002741180094,0.00297972794862586,0.00297969883339169,0.00297969582089592
0,0.00301478596050381,0.00297868207634292,0.00297522945100087,0.00297493621127342,0.00297490769431002,0.00297490474139804
0,0.0030093130057941,0.00297392667360277,0.00297055833426287,0.00297027167634632,0.00297024379357854,0.00297024090388262
0,0.00300393507105627,0.00296930023371382,0.00296601947521066,0.00296573975590117,0.00296571254310076,0.00296570972023763
0,0.00299865744018378,0.0029648081080864,0.00296161819137394,0.00296134576463321,0.00296131925729109,0.00296131650484889
0,0.00299348540468381,0.00296045554308818,0.00295735968437761,0.00295709490006164,0.00295706913325939,0.00295706645478495
0,0.00298842424599379,0.00295624766048723,0.00295324902037216,0.00295299222296109,0.00295296723124304,0.00295296463022885
0,0.00298347921753444,0.00295218943817482,0.00294929111079374,0.00294904263812952,0.00294901845537543,0.00294901593524686
0,0.00297865552659796,0.00294828569125702,0.00294549069354261,0.00294525087557974,0.00294522753487885,0.00294522509898146
0,0.00297395831616687,0.0029445410536007,0.00294185231466508,0.00294162147224022,0.00294159900576743,0.00294159665735445
0,0.00296939264675485,0.00294095995991751,0.00293838031062145,0.00293815875424775,0.00293813719314205,0.00293813493536231
0,0.00296496347835522,0.00293754662846701,0.00293507879122065,0.0029348668199118,0.00293484619415805,0.00293484403004394
0,0.00296067565257759,0.00293430504445572,0.00293195162329637,0.00293174952342633,0.00293172986174021,0.00293172779419637
0,0.00295653387504813,0.00293123894420707,0.00292900241519901,0.0029288104594017,0.00292879178911943,0.0029287898209114
0,0.00295254269814639,0.0029283518001715,0.0029262345021702,0.00292605294828492,0.0029260352952572,0.00292603342900075
0,0.00294870650414834,0.00292564680684308,0.00292365093266532,0.00292348002273182,0.00292346341122281,0.00292346164937391
0,0.00294502948884496,0.00292312686764404,0.00292125445568254,0.00292109441499064,0.00292107886758261,0.00292107721242779
0,0.00294151564570503,0.00292079458283357,0.00291904750915327,0.00291889854535105,0.00291888408285483,0.00291888253650219
0,0.00293816875065019,0.00291865223849346,0.00291703220944332,0.00291689451170763,0.0029168811530796,0.00291687971745051
0,0.00293499234751017,0.00291670179663576,0.00291521034200892,0.00291508408028194,0.00291507184254736,0.00291507051936877
0,0.00293198973422468,0.00291494488647518,0.00291358335324579,0.00291346867754062,0.00291345757572439,0.00291345636652189
0,0.00292916394985599,0.00291338279690056,0.00291215234356457,0.00291204938334322,0.00291203943040753,0.00291203833649905
0,0.00292651776247284,0.00291201647017634,0.00291091806171945,0.0029108269253451,0.00291081813213488,0.00291081715462534
0,0.00292405365796233,0.00291084649689731,0.0029098809004112,0.00290980167467773,0.00290979404987387,0.00290979318965035
0,0.00292177382982094,0.00290987311221631,0.00290904089318046,0.00290897364292021,0.00290896719300055,0.00290896645072853
0,0.00291968016996933,0.00290909619335569,0.00290839771259961,0.00290834248037185,0.00290833720958048,0.00290833658570068
0,0.0029177742468826,0.00290851525841071,0.00290795066976793,0.00290790747562811,0.00290790338595264,0.00290790288067888
0,0.00291605733116459,0.00290812946644411,0.00290769871510631,0.00290766755645763,0.00290766464761501,0.00290766426093274
0,0.0029145303936994,0.00290793761886782,0.0029076404404438,0.00290762129197099,0.00290761956140149,0.00290761929306713
0,0.0029131940347624,0.00290793816209979,0.00290777408238158,0.00290776689606706,0.0029077663389364,0.00290776618847778
0,0.00291204853620462,0.00290812919147942,0.0029080975269139,0.00290810223213569,0.0029081028413457,0.00290810280806317
0,0.00291109384719354,0.00290850845641965,0.00290860831528093,0.00290862481899199,0.00290862658519938,0.00290862666816739
0,0.00291032958277609,0.00290907336676671,0.00290930365102227,0.00290933183800937,0.00290933474965237,0.00290933494772258
0,0.00290975502336548,0.00290982100033509,0.00291018040819405,0.00291022014141573,0.00291022418474876,0.00291022449655338
0,0.0029093691160328,0.00291074811157922,0.00291123514070943,0.00291128626170999,0.00291129142084607,0.00291129184480227
0,0.00290917047695415,0.00291185114135761,0.00291246409275503,0.0029125264221534,0.00291253267911411,0.00291253321342889
0,0.00290915739480196,0.0029131262277424,0.0029138632102327,0.00291393654828293,0.00291394388305529,0.00291394452573141
0,0.00290932783514375,0.0029145692178213,0.00291542815317122,0.00291551228039249,0.00291552067099311,0.00291552141983544
0,0.00290967944590793,0.00291617568043414,0.00291715430904864,0.00291724898692072,0.00291725840946658,0.00291725926208931
0,0.00291020956392809,0.00291794091978529,0.00291903680696191,0.00291914177868363,0.0029191522074687,0.00291915316130312
0,0.0029109152225558,0.0029198599898655,0.00292107053257663,0.002921185523883,0.00292119693146134,0.00292119798376407
0,0.002911793160319,0.00292192770961668,0.00292325014378771,0.0029233748638221,0.002923387221096,0.00292338836895813
0,0.00291283983059414,0.00292413867876865,0.00292557008701787,0.00292570422925494,0.00292571750556851,0.00292571874592482
0,0.0029140514122444,0.00292648729427444,0.00292802461407881,0.00292816785729401,0.00292818202053111,0.00292818335016987
0,0.00291542382116478,0.00292896776726865,0.00293060779951776,0.00293075980879844,0.00293077482548496,0.00293077624105866
0,0.0029169527226648,0.00293157414047163,0.00293331355837041,0.00293347398616482,0.00293348982157469,0.00293349131961002
0,0.00291863354461303,0.00293430030596024,0.00293613566424054,0.00293630415143826,0.00293632076970243,0.00293632234661209
0,0.00292046149126669,0.0029371400232248,0.00293906776762382,0.00293924394466436,0.00293926130888288,0.00293926296097614
0,0.00292243155770928,0.00294008693743195,0.00294210341439524,0.00294228690239852,0.00294230497475454,0.0029423066982491
0,0.00292453854482059,0.00294313459781198,0.00294523606437717,0.00294542647629172,0.00294544521816716,0.00294544700920061
0,0.00292677707470936,0.00294627647608868,0.00294845910990739,0.00294865605166993,0.00294867542376255,0.00294867727840438
0,0.00292914160653905,0.00294950598487187,0.00295176589432474,0.00295196896602717,0.00295198892846799,0.00295199084273114
0,0.00293162645268161,0.00295281649593176,0.00295514973029275,0.00295535852735072,0.00295537903982187,0.00295538100967473
0,0.00293422579513488,0.00295620135827682,0.00295860391788295,0.00295881803220095,0.00295883905405271,0.00295884107543079
0,0.00293693370213798,0.00295965391595669,0.00296212176233995,0.00296234078346776,0.00296236227383527,0.00296236434265303
0,0.00293974414491955,0.00296316752551667,0.00296569659145399,0.00296592010772972,0.00296594202564762,0.00296594413780991
0,0.00294265101450967,0.00296673557302784,0.00296932177246786,0.00296955261413944,0.00296957553624117,0.00296957774939901
0,0.00294564813854567,0.00297038583774899,0.00297308584548384,0.00297332329352964,0.00297334655849694,0.00297334880652748
0,0.00294872929799899,0.00297414000550032,0.00297688884623464,0.00297712951554184,0.00297715308105878,0.00297715535973075
0,0.00295188824374843,0.00297792771427332,0.00298072115369259,0.00298096462195294,0.00298098844607129,0.00298099075119296
0,0.00295511871292719,0.00298174239159951,0.00298457621878623,0.00298482206841706,0.00298484610968552,0.00298484843711556
0,0.00295841444496889,0.00298557758304441,0.00298844761976803,0.00298869543894142,0.00298871965650855,0.00298872200216643
0,0.0029617691972818,0.00298942696618822,0.00299232907581311,0.00299257845943752,0.00299260281315019,0.00299260517302611
0,0.00296517676048407,0.00299328436369099,0.00299621445967019,0.00299646501031946,0.00299648946081579,0.00299649183097964
0,0.00296868273328497,0.00299714375539534,0.00300009780931604,0.00300034913810369,0.00300037364690028,0.00300037602351087
0,0.00297226776817147,0.00300099928942358,0.00300397333857682,0.00300422506597046,0.00300424959554386,0.00300425197485684
0,0.00297588596145253,0.00300484529223122,0.00300783544667781,0.00300808720325248,0.00300811171711443,0.00300811409548966
0,0.00297953117086603,0.00300867627758696,0.00301167872669458,0.00301193015382164,0.00301195461658717,0.00301195699049599
0,0.00298319736640859,0.00301248695444836,0.00301549797288052,0.00301574872334915,0.0030157731007991,0.00301577546682981
0,0.0029868786424611,0.00301627223371685,0.00301928818685233,0.00301953792542325,0.00301956218455841,0.00301956453942251
0,0.00299056922905297,0.00302002723385225,0.00302304458262159,0.00302329298650959,0.00302331709559893,0.00302331943613547
0,0.00299426350222513,0.00302374728533924,0.00302676259046424,0.0030270093497495,0.00302703327837042,0.00302703560154996
0,0.00299795599345742,0.00302742793400103,0.00303043785962739,0.00303068267759436,0.00303070639666597,0.00303070869959407
0,0.00300164139812904,0.00303106494316058,0.00303406625987729,0.00303430885328044,0.00303433233508921,0.00303433461500904
0,0.00300531458298556,0.00303465429465689,0.0030376438818991,0.00303788398115506,0.00303790719937352,0.00303790945366724
0,0.00300897059259161,0.00303819218872858,0.00304116703656164,0.00304140438586909,0.00304142731556636,0.00304142954175663
0,0.00301260465475142,0.00304167504278165,0.00304463225307056,0.00304486661045626,0.00304488922810228,0.00304489142385234
0,0.00301621218488759,0.00304509948906528,0.00304803627603272,0.00304826741332721,0.00304828969678864,0.00304829185990195
0,0.00301978878937192,0.00304846237128214,0.00305137606146472,0.00305160376420616,0.0030516256927361,0.00305162782115535
0,0.00302333026780838,0.00305176074016645,0.00305464877177973,0.0030548728390497,0.00305489439326995,0.00305489648507495
0,0.00302683261427419,0.00305499184806852,0.00305785176979362,0.00305807201398501,0.00305809317586164,0.00305809522926715
0,0.00303029201753009,0.00305815314258488,0.00306098261179395,0.00306119885831427,0.00306121961112669,0.00306122162447888
0,0.00303370486021413,0.00306124225928204,0.00306403903972111,0.00306425112663294,0.00306427145493649,0.00306427342670962
0,0.00303706771704205,0.00306425701356345,0.00306701897251399,0.00306722675011516,0.00306724663969828,0.00306724856848992
0,0.00304037735203752,0.00306719539173252,0.00306992049667495,0.00307012382702274,0.00307014326485752,0.00307014514938365
0,0.00304363071482192,0.00307005554130955,0.00307274185611521,0.00307294061249565,0.0030729595866836,0.00307296142577316
0,0.00304682493599766,0.00307283576066183,0.00307548144134059,0.00307567550768807,0.0030756940074008,0.00307569579998977
0,0.00304995732166162,0.00307553448801052,0.00307813777804351,0.00307832704831384,0.00307834506372877,0.0030783468088535
0,0.00305302534708927,0.00307815028987855,0.00308070951516787,0.00308089389266829,0.0030809114149004,0.00308091311169076
0,0.00305602664963574,0.00308068184904697,0.00308319541251571,0.00308337480919602,0.00308339183022543,0.00308339347789745
0,0.00305895902089776,0.00308312795208982,0.00308559432796465,0.00308576866367419,0.00308578517627051,0.00308578677411893
0,0.00306182039819154,0.00308548747655619,0.00308790520437061,0.00308807440608403,0.00308809040372766,0.00308809195111778
0,0.00306460885539794,0.00308775937787166,0.00309012705622409,0.00309029105724241,0.00309030653404304,0.00309030803040255
0,0.00306732259323066,0.00308994267603161,0.0030922589561372,0.00309241769526607,0.0030924326458794,0.00309243409068997
0,0.00306995992898914,0.00309203644215821,0.00309430002123069,0.00309445344194245,0.00309446786148504,0.00309446925427379
0,0.0030725192858541,0.00309403978499282,0.00309624939949639,0.00309639744907998,0.0030964113330427,0.00309641267337335
0,0.00307499918178925,0.00309595183739753,0.00309810625620625,0.00309824888490807,0.00309826222906934,0.00309826351653371
0,0.00307739821811501,0.00309777174293563,0.00309986976043843,0.00310000692060197,0.00310001972094019,0.00310002095514907
0,0.00307971506781479,0.00309949864260158,0.00310153907179346,0.00310167071699843,0.00310168296960479,0.00310168415017936
0,0.00308194846364428,0.00310113166176969,0.00310311332736523,0.00310323941157341,0.00310325111256551,0.0031032522391286
0,0.00308409718610575,0.00310266989742888,0.00310459162903644,0.00310471210574793,0.00310472325118414,0.00310472432335164
0,0.0030861600513552,0.00310411240576752,0.00310597303116243,0.00310608785258595,0.0031060984383816,0.00310609945575382
0,0.00308813589910706,0.00310545819017346,0.00310725652870367,0.00310736564494663,0.00310737566679192,0.00310737662894573
0,0.00309002358060102,0.00310670618970723,0.00310844104587042,0.00310854440415065,0.00310855385743124,0.00310855476391159
0,0.00309182194669542,0.00310785526810756,0.00310952542533033,0.00310962296921646,0.00310963184893599,0.00310963269924878
0,0.00309352983614909,0.00310890420338407,0.00311050841803845,0.00311060008671925,0.00311060838742659,0.00311060918103039
0,0.00309514606415425,0.00310985167804713,0.00311138867373408,0.00311147440132373,0.00311148211704183,0.00311148285334183
0,0.00309666941117711,0.00311069627002274,0.0031121647321543,0.00311224444703435,0.00311225157119445,0.00311225224953507
0,0.0030980986121675,0.0031114364442983,0.00311283501500521,0.00311290863920807,0.00311291516458714,0.00311291578424605
0,0.00309943234618936,0.00311207054533796,0.00311339781872855,0.00311346526736486,0.00311347118602823,0.00311347174621053
0,0.00310066922652651,0.00311259679030305,0.00311385130809999,0.00311391248883282,0.00311391779208071,0.00311391829191386
0,0.00310180779131376,0.00311301326311227,0.00311419351068704,0.00311424832325513,0.00311425300157535,0.0031142534401037
0,0.00310284649473995,0.00311331790936686,0.00311442231219437,0.00311447064798706,0.00311447469101157,0.00311447506719288
0,0.00310378369886692,0.00311350853216592,0.00311453545271516,0.00311457719440092,0.003114580590869,0.00311458090357021
0,0.00310461766610517,0.00311358278882967,0.00311453052390856,0.00311456554511842,0.00311456828284469,0.0031145685308389
0,0.00310534655238341,0.00311353818854641,0.00311440496711263,0.00311443313218075,0.0031144351980293,0.00311443537999312
0,0.00310596840104557,0.00311337209095228,0.00311415607240223,0.00311417723616385,0.00311417861602795,0.00311417873053967
0,0.00310648113750384,0.00311308170565028,0.00311378097859384,0.00311379498624224,0.00311379566503044,0.00311379571056845
0,0.00310688256467528,0.003112664092668,0.00311327667419775,0.00311328336120018,0.00311328332282781,0.00311328329777003
0,0.00310717035922264,0.00311211616385317,0.00311263999930865,0.00311263919138285,0.00311263841877019,0.00311263832139336
0,0.00310734206861742,0.00311143468519585,0.00311186764842863,0.00311185916157779,0.00311185763665324,0.00311185746513419
0,0.00310739510903899,0.00311061628006903,0.00311095617420368,0.00311093981481084,0.00311093751852196,0.00311093727093795
0,0.0031073267641199,0.00310965743336682,0.00310990199205732,0.00310987755704042,0.00310987446936853,0.00310987414369883
0,0.0031071341845421,0.00310855449652392,0.0031087013856991,0.00310866866272133,0.00310866476270392,0.0031086643568328
0,0.00310681438848563,0.00310730369338733,0.00310735051347731,0.00310730928121686,0.00310730454697473,0.00310730405869343
0,0.00310636426292944,0.00310590112691679,0.00310584541555098,0.00310579544402464,0.00310578985279522,0.0031057892798055
0,0.00310578056579254,0.00310434278667614,0.00310418202183971,0.00310412307278179,0.00310411660095705,0.00310411594087553
0,0.00310505992891158,0.00310262455708556,0.00310235616072019,0.00310228798801308,0.0031022806111837,0.0031022798615457
0,0.00310419886183486,0.00310074222639015,0.00310036356842432,0.00310028591857837,0.00310027761158255,0.00310027676984734
0,0.00310319375641742,0.00309869149630705,0.00309819989909402,0.00309811251177745,0.00309810324875404,0.00309810231231042
0,0.00310204089219389,0.0030964679923033,0.00309586073545098,0.00309576334406213,0.00309575309850929,0.00309575206468092
0,0.00310073644250562,0.00309406727445732,0.00309334160002411,0.00309323393230866,0.00309322267714617,0.00309322154319855
0,0.00309927648135006,0.00309148484885376,0.00309063796689014,0.00309051974559729,0.00309050745323249,0.0030905062163793
0,0.00309765699092275,0.00308871617945959,0.00308774527386774,0.00308761621744262,0.00308760285984136,0.00308760151725126
0,0.00309587386981625,0.00308575670042571,0.00308465893511339,0.00308451875842329,0.0030845043071826,0.00308450285598737
0,0.00309392294183676,0.00308260182876031,0.00308137435405829,0.00308122276914945,0.00308120719557436,0.00308120563287612
0,0.00309179996539917,0.00307924697731297,0.00307788693663148,0.00307772365351142,0.00307770692869405,0.00307770525157326
0,0.00308950064345585,0.00307568756801448,0.00307419210470428,0.00307401683214834,0.00307399892704945,0.00307399713257335
0,0.00308702063391546,0.00307191904531079,0.00307028530970249,0.00307009775607894,0.00307007864161102,0.00307007672684186
0,0.00308435556050153,0.00306793688973081,0.00306616204631889,0.00306596192043047,0.003065941567543,0.00306593952954622
0,0.00308150102400458,0.00306373663152984,0.00306181786627001,0.00306160487820671,0.00306158325797187,0.00306158109382607
0,0.00307845261387528,0.0030593138643451,0.00305724839203425,0.00305702225403461,0.00305699933773455,0.00305699704453864
0,0.00307520592010484,0.00305466425880635,0.00305244933051135,0.00305220975782794,0.00305218551704188,0.00305218309192488
0,0.00307175654534461,0.0030497835760404,0.00304741648654404,0.00304716319830922,0.00304713760500089,0.00304713504513052
0,0.00306810011720265,0.00304466768101039,0.00304214577624223,0.00304187849633153,0.00304185152293575,0.00304184882552699
0,0.00306423230067253,0.00303931255563404,0.00303663324005464,0.00303635169794096,0.0030363233174507,0.00303632047977463
0,0.00306014881062996,0.0030337143116226,0.00303087505552799,0.00303057898712773,0.00303054917317806,0.00303054619257058
0,0.0030558454243494,0.00302786920298717,0.00302486754970471,0.00302455669820693,0.00302452542515942,0.00302452229902923
0,0.00305131799398191,0.00302177363815923,0.00301860721110127,0.0030182813277807,0.00301824857080496,0.00301824529664223
0,0.00304656245894198,0.00301542419167275,0.00301209070122252,0.00301174954622961,0.00301171528138298,0.0030117118567673
0,0.00304157485814815,0.00300881761536352,0.0030053148655599,0.00300495820868803,0.0030049224129922,0.00300491883559978
0,0.00303635134206728,0.00300195084903489,0.0029982767440323,0.00299790436545427,0.00299786701697012,0.00299786328458193
0,0.00303088818450747,0.00299482103054866,0.00299097358082299,0.00299058527179956,0.0029905463496977,0.00299054246020637
0,0.00302518179411422,0.00298742550530265,0.00298340283357881,0.00298299839713076,0.00298295788175935,0.0029829538331759
0,0.00301922872551624,0.0029797618350524,0.00297556218192989,0.00297514143347484,0.00297509930642326,0.00297509509688371
0,0.00301302569007987,0.00297182780604766,0.00296744953530058,0.00296701230325037,0.0029669685474092,0.00296696417518021
0,0.00300656956622226,0.002963621436449,0.00295906303998153,0.0029586091662975,0.00295856376591476,0.00295855922939957
0,0.00299985740924662,0.00295514098299916,0.00295040108543482,0.00294993042614043,0.0029498833668718,0.0029498786646152
0,0.0029928864606534,0.00294638494692298,0.00294146230981275,0.00294097473545907,0.00294092600441544,0.0029409211351087
0,0.00298565415689704,0.00293735207903745,0.00293224560466866,0.00293174100075398,0.00293169058654302,0.0029316855490277
0,0.0029781581375469,0.00292804138405224,0.00292275011884606,0.00292222838618618,0.00292217627894883,0.00292217107222058
0,0.00297039625282725,0.00291845212405009,0.002912975261535,0.00291243631658256,0.00291238250802557,0.00291237713123774
0,0.00296236657050107,0.00290858382113554,0.00290292070448647,0.0029023644796001,0.0029023089630224,0.00290230341548826
0,0.00295406738207796,0.00289843625924731,0.00289258638338287,0.00289201282704395,0.00289195559735819,0.00289194987855308
0,0.00294549720831953,0.00288800948513082,0.00288197249836258,0.00288138157533949,0.00288132262908772,0.00288131673865087
0,0.00293665480402458,0.00287730380847534,0.00287107951370345,0.00287047120516311,0.00287041054052786,0.00287040447826327
0,0.0029275391620784,0.0028663198012162,0.0028599081566725,0.00285928246023784,0.00285922007704813,0.00285921384292515
0,0.00291814951675336,0.00285505829601648,0.00284845941555091,0.0028478163453073,0.00284775224503742,0.00284774583919103
0,0.00290848534625099,0.00284352038393597,0.00283673453685168,0.00283607412329863,0.00283600830906461,0.00283600173179448
0,0.00289854637448053,0.00283170741130605,0.00282473502174435,0.00282405731169787,0.00282398978824551,0.00282398304001472
0,0.00288833257207106,0.00281962097582779,0.00281246262171067,0.00281176767815174,0.00281169845184182,0.00281169153327623
0,0.00287784415661867,0.00280726292191845,0.00279991933345367,0.0027992072353285,0.00279913631411632,0.00279912922600142
0,0.00286708159217317,0.00279463533532676,0.00278710739308863,0.00278637823505976,0.00278630562846904,0.00278629837174812
0,0.00285604558796838,0.00278174053705266,0.00277402926964482,0.00277328316179387,0.002773208880887,0.00277320145665774
0,0.00284473709641532,0.00276858107659517,0.0027606876579131,0.00275992472539885,0.00275984878274158,0.00275984119225239
0,0.00283315731036099,0.00275515972456861,0.00274708547067148,0.00274630585334384,0.00274622826296658,0.00274622050761275
0,0.00282130765963838,0.0027414794647185,0.00273322583033173,0.00273242968230225,0.00273235045965545,0.00273234254097537
0,0.00280918980692653,0.00272754348537999,0.00271911206003944,0.00271829954921507,0.00271821871112277,0.00271821063079195
0,0.00279680564293658,0.00271335517041638,0.00270474767427836,0.0027039189818549,0.0027038365464632,0.00270382830629012
0,0.00278415728095929,0.00269891808968153,0.0026901363690193,0.00268929168893881,0.00268920767566086,0.00268919927758091
0,0.00277124705079546,0.00268423598905021,0.00267528201144906,0.0026744215498305,0.00267433597928846,0.00267432742535842
0,0.00275807749209964,0.0026693127800633,0.00266018862934761,0.00265931260388247,0.00265922549784686,0.00265921679023837
0,0.002744651347176,0.00265415252923029,0.00264486040014147,0.00264396903946382,0.00264388042078961,0.00264387156178308
0,0.00273097155325194,0.00263875944704459,0.00262930163969113,0.00262839518272409,0.00262830507528464,0.00262829606726261
0,0.00271704123427471,0.00262313787675209,0.00261351679086017,0.00261259548614151,0.0026125039147607,0.00261249476020067
0,0.00270286369226455,0.00260729228292761,0.00259751041191614,0.0025965745169054,0.0025964815072872,0.00259647220875503
0,0.00268844239826582,0.0025912272399061,0.00258128716481318,0.00258033694518353,0.00258024252384104,0.00258023308398317
0,0.00267378098293686,0.00257494742012068,0.00256485180340438,0.00256388753232398,0.00256379172650653,0.0025637821480434
0,0.00265888322682248,0.00255845758239392,0.00254820916163861,0.00254723111904115,0.00254713395666128,0.00254712424237924
0,0.00264375305035131,0.00254176256023261,0.00253136414178312,0.0025303726136352,0.00253027412319437,0.00253026427593914
0,0.00262839450360108,0.00252486725017645,0.00251432170272917,0.00251331698029381,0.00251321719080844,0.00251320721347653
0,0.0026128117558801,0.00250777660024576,0.00249708684842193,0.00249606922752288,0.00249596816844982,0.00249595806398209
0,0.00259700908516497,0.00249049559853576,0.00247966461646343,0.00247863439675278,0.00247853209791707,0.00247852186929057
0,0.00258099086744548,0.0024730292620033,0.00246206006693347,0.00246101755116848,0.00246091404268847,0.00246090369290969
0,0.0025647615660149,0.00245538262549061,0.00244427827147375,0.00244322376479902,0.00244311907701639,0.00244310860911376
0,0.00254832572075744,0.00243756073102672,0.00242632430267342,0.00242525811192021,0.00242515227532747,0.00242514169234442
0,0.00253168793747086,0.00241956861745019,0.0024082032237992,0.00240712565679652,0.00240701870196983,0.00240700800695751
0,0.00251485287727288,0.0024014113103874,0.00238992007890831,0.00238883144381402,0.00238872340134472,0.00238871259735576
0,0.00249782524612957,0.00238309381263035,0.0023714798833771,0.00237038048802876,0.00237027138845888,0.0023702604785405
0,0.00248060987156459,0.00236462109494004,0.00235288761488167,0.00235177776617093,0.00235166763993039,0.0023516566271182
0,0.00246321131040314,0.00234599808731437,0.00233414820486164,0.00233302820813283,0.00233291708547892,0.00233290597279093
0,0.00244563447073867,0.00232722967074531,0.00231526653049155,0.00231413668896932,0.00231402459992994,0.00231401339036114
0,0.00242788413825762,0.00230832066949627,0.00229624740719223,0.00229510802143715,0.00229499499575603,0.00229498369227182
0,0.00240996509199282,0.00228927584392241,0.00227709558169822,0.00227594694909472,0.00227583301618062,0.00227582162171361
0,0.00239188209847738,0.00227009988385243,0.00225781572570791,0.00225665813998435,0.00225654332886294,0.00225653184630592
0,0.00237363990488165,0.00225079740255643,0.00223841243012654,0.00223724618091095,0.00223713052018046,0.00223711895238371
0,0.0023552432279248,0.00223137293131059,0.00221889019992419,0.00221771557233449,0.00221759909012542,0.00221758743989189
0,0.00233669674528134,0.00221183091457361,0.0021992534496125,0.00219807072388514,0.00219795344782267,0.00219794171790463
0,0.0023180050888767,0.00219217570578381,0.00217950649935506,0.00217831595050977,0.00217819790768159,0.00217818610077675
0,0.00229917283885772,0.00217241156378564,0.00215965357170977,0.00215845546925536,0.00215833668618204,0.00215832480493122
0,0.00228020451789018,0.00215254264988513,0.00213969878901293,0.00213849339669023,0.00213837389929947,0.00213836194628395
0,0.00226110458583245,0.00213257302554026,0.00211964617139637,0.00211843374696263,0.0021183135605691,0.0021183015383083
0,0.00224187743482196,0.00211250665068002,0.00209949963544118,0.00209828043049276,0.00209815957978049,0.0020981474907307
0,0.00222252738477896,0.00209234738264846,0.00207926299345509,0.00207803725329156,0.00207791576230065,0.00207790360885349
0,0.00220305867933676,0.00207209897576641,0.00205893995336798,0.002057707916895,0.00205758580901313,0.00205757359349459
0,0.00218347548222467,0.00205176508149885,0.00203853411923047,0.0020372960189034,0.00203717331686018,0.0020371610415299
0,0.00216378187415603,0.0020313492492138,0.00201804899230387,0.00201680505410776,0.00201668177997363,0.00201666944702589
0,0.00214398185027093,0.00201085492751976,0.00199748797271843,0.00199623841618909,0.00199611459137866,0.00199610220294133
0,0.00212407931816855,0.00199028546615729,0.00197685436168479,0.00197559939996558,0.00197547504524295,0.00197546260337894
0,0.00210407809656918,0.00196964411843065,0.00195615136423355,0.00195489120416828,0.00195476633965844,0.00195475384636648
0,0.00208398191460643,0.00194893404414895,0.00193538209245819,0.0019341169347197,0.00193399157992052,0.00193397903713702
0,0.00206379441175217,0.00192815831305559,0.00191454956923337,0.00191327960848542,0.00191315378228643,0.00191314119188674
0,0.00204351913834294,0.00190731990871737,0.00189365673238298,0.00189238215747461,0.00189225587817593,0.0018922432419762
0,0.00202315955668264,0.00188642173284267,0.00187270643926304,0.00187142743345275,0.00187130071878908,0.001871288038549
0,0.00200271904267274,0.00186546660999753,0.00185170147172883,0.0018504182129383,0.00185029108010504,0.00185027835753085
0,0.00198220088792969,0.00184445729268773,0.00183064454145387,0.00182935720254848,0.00182922966822979,0.00182921690497656
0,0.00196160830234865,0.00182339646677215,0.0018095382955616,0.0018082470446544,0.0018081191250561,0.0018081063227311
0,0.00194094441707662,0.00180228675717009,0.00178838532253686,0.00178709032331786,0.0017869620341992,0.00178694919436564
0,0.00192021228786043,0.00178113073382982,0.00176718815837854,0.00176588957046145,0.00176576092717279,0.00176574805135304
0,0.00189941489875378,0.00175993091791612,0.00174594929295413,0.00174464727224444,0.00174451828976332,0.00174450537944268
0,0.00187855516615495,0.00173868978818251,0.00172467117651942,0.00172336587559627,0.00172323656856729,0.00172322362519789
0,0.00185763594316304,0.00171740978748827,0.00170335622636353,0.00170204779487595,0.00170191817765053,0.00170190520265645
0,0.00183666002423399,0.00169609332942031,0.00168200683353817,0.0016806954186131,0.00168056550529178,0.00168055250007165
0,0.00181563015011313,0.00167474280498217,0.00166062536963504,0.00165931111629275,0.00165918092076753,0.00165916788669987
0,0.00179454901302822,0.00165336058931215,0.00163921419356958,0.00163789724514665,0.00163776678114338,0.00163775371959102
0,0.00177341926210517,0.00163194904838757,0.00161777565833296,0.00161645615690856,0.00161632543803145,0.00161631235034482
0,0.00175224350897724,0.00161051054568237,0.00159631211767572,0.00159499020449863,0.00159485924427272,0.00159484613179534
0,0.00173102433355185,0.00158904744873686,0.00157482593268082,0.00157350174859722,0.00157337056051204,0.00157335742458486
0,0.00170976428988842,0.00156756213560463,0.00155331947819701,0.00155199316407245,0.00155186176162561,0.00155184860359034
0,0.00168846591214744,0.00154605700113725,0.00153179514908891,0.0015304668462256,0.00153033524296439,0.001530322064169
0,0.00166713172057331,0.00152453446307904,0.00151025536627389,0.00150892521682036,0.00150879342638391,0.00150878022818604
0,0.00164576422745932,0.00150299696792888,0.00148870258251382,0.00148737072986291,0.00148723876602216,0.00148722554979339
0,0.00162436594306678,0.00148144699654659,0.00146713928792513,0.00146580587710005,0.00146567375379722,0.00146566052092703
0,0.00160293938145681,0.00145988706946601,0.00144556801518261,0.00144423319320811,0.00144410092459449,0.00144408767649382
0,0.00158148706620331,0.0014383197518891,0.00142399134438562,0.00142265526064272,0.00142252286111394,0.00142250959921983
0,0.0015600115359567,0.00141674765833569,0.00140243570532592,0.00140110068440868,0.00140096837834464,0.00140095512505356
0,0.00153851534983121,0.00139520650546124,0.00138089450988535,0.00137955857821054,0.00137942617543271,0.00137941291177687
0,0.00151700109258765,0.00137367181692954,0.00135935688151032,0.00135802020224537,0.00135788771856418,0.00135787444612448
0,0.00149547137958786,0.00135214144999937,0.00133782568613799,0.0013364884256587,0.00133635587721539,0.00133634259760634
0,0.00147392886149086,0.00133061830647468,0.00131630384869907,0.0013149661768104,0.00131483358009973,0.0013148202949724
0,0.00145237622867389,0.00130910534778525,0.00129479435523847,0.00129345644537202,0.00129332381726213,0.00129331052830503
0,0.00143081621534569,0.00128760559687519,0.00127330025459832,0.00127196228398327,0.00127182964173278,0.00127181635067503
0,0.00140925160333236,0.00126612213965385,0.00125182465965229,0.0012504868094623,0.00125035417073516,0.00125034087934717
0,0.00138772392302564,0.00124465812599511,0.00123037074808913,0.00122903320355822,0.00122890058643627,0.00122888729653087
0,0.00136620008723815,0.00122321677028769,0.00120894176273001,0.00120760471324483,0.00120747213623595,0.00120745884966938
0,0.00134468117258879,0.00120180135152337,0.00118754101138885,0.00118620465054953,0.00118607213259447,0.00118605885126732
0,0.00132317022102593,0.0011804152129275,0.00116617186626355,0.00116483639191783,0.00116470395239326,0.00116469067825087
0,0.00130167032889894,0.00115906176112951,0.00114483776286928,0.00114350337711594,0.00114337103583573,0.00114335777086655
0,0.00128018464818999,0.00113774446487586,0.00112354219851035,0.0011222091076753,0.00112207688488664,0.00112206363112494
0,0.0012587163873386,0.00111646685329209,0.00110228873030238,0.00110095714488406,0.00110082506126286,0.00110081182078564
0,0.00123726881165681,0.00109523251369747,0.00108108097274667,0.00107975110733421,0.00107961918397703,0.00107960595890422
0,0.00121584524332519,0.00107404508898734,0.00105992259487475,0.00105859466803671,0.00105846292644818,0.00105844971894159
0,0.00119444906097249,0.00105290827458582,0.00103881731696898,0.00103749155111338,0.00103736001319421,0.00103734682545525
0,0.0011730836988369,0.00103182581499078,0.00101776890687438,0.00101644552808311,0.00101631421611104,0.00101630105038003
0,0.00115175264551109,0.00101080149991939,0.000996781175922834,0.000995460413758198,0.000995329350369611,0.000995316208923458
0,0.00113045944227858,0.000989839160074613,0.000975857974480243,0.000974540061764617,0.000974409269932808,0.000974396155082657
0,0.00110920768104394,0.000968942662550043,0.000955003187141368,0.000953688359714711,0.000953557862724053,0.000953544776812698
0,0.00108800100187123,0.000948115905892166,0.000934220727592083,0.000932909224042322,0.000932779045461907,0.000932765990861006
0,0.00106684309013205,0.000927362814845678,0.000913514533158799,0.000912206594532616,0.000912076758186831,0.000912063737294133
0,0.00104573767328558,0.000906687334797096,0.000892888559075489,0.000891584428564574,0.000891454958501126,0.000891441973737861
0,0.00102468851729465,0.000886093425950696,0.000872346772484434,0.000871046695094302,0.000870917615551914,0.000870904669357742
0,0.00100369942269851,0.000865597521274353,0.000867729441619142,0.00086788854626646,0.000867903601630499,0.000867905138299818
0,0.000982774220355698,0.000868273333987563,0.000870399851724518,0.000870560845648294,0.000870576109520987,0.000870577668360684
0,0.000961916766877458,0.00087093220056178,0.00087304596220672,0.00087320802320115,0.000873223412797886,0.000873224985451837
0,0.000941130939765999,0.000873559617491415,0.000875652976613628,0.000875815248336048,0.000875830677443845,0.000875832255212206
0,0.000920420632286534,0.000876140707323725,0.000878205753253425,0.000878367348685294,0.000878382728014021,0.000878384301888108
0,0.000899789748084134,0.000878660278503612,0.000880688866166102,0.000880848871196882,0.000880864108741553,0.000880865669440595
0,0.000879242195579277,0.000881102886372748,0.000883086667105099,0.000883244144221751,0.0008832591456365,0.000883260683645581
0,0.000864400833770707,0.000883452895038744,0.0008853833482389,0.000885537340305553,0.000885552009285168,0.000885553514893223
0,0.000866937283858199,0.000885694539823761,0.000887563005286363,0.000887712539391988,0.000887726778061482,0.00088772824140082
0,0.000869436622357833,0.000887811990007675,0.00088960970079105,0.000889753792151948,0.00088976750146047,0.000889768912546468
0,0.000871887203795579,0.000889789411579106,0.000891507527252061,0.000891645183147105,0.000891658263265427,0.000891659612036577
0,0.00087426857767392,0.00089161102970825,0.000893240669824463,0.000893370893547019,0.000893383244266882,0.00089338452062479
0,0.000876572669383707,0.000893261190665851,0.000894793468310201,0.000894915263118745,0.000894926784251127,0.000894927978100923
0,0.000878782980472614,0.000894724422909166,0.000896150478167185,0.00089626285121544,0.000896273442987455,0.000896274544277292
0,0.000880884920380937,0.00089598549706979,0.000897296530267905,0.000897398496498614,0.000897408059945343,0.000897409058706694
0,0.000882863793769756,0.000897029484581396,0.000898216789151446,0.000898307375134466,0.00089831581248706,0.000898316698872526
0,0.000884704910885575,0.000897841814693795,0.000898896809517075,0.000898975057217866,0.00089898227228194,0.000898983036604323
0,0.000886393645767647,0.000898408329633948,0.000899322590722923,0.000899387561181741,0.000899393459708436,0.000899394092478023
0,0.000887915483060164,0.00089871533767924,0.000899480629061811,0.000899531405970044,0.000899535896016435,0.000899536387975991
0,0.000889256070615074,0.000898749663924447,0.000899357967598075,0.00089939366075617,0.000899396653032347,0.000899396995193924
0,0.000890401274530023,0.000898498698534866,0.000898942243365231,0.000898961992007202,0.000898963400210923,0.000898963583887968
0,0.000891337233024564,0.000897950442292766,0.000898221731735233,0.000898224707706285,0.000898224448842494,0.000898224465682523
0,0.000892050408431433,0.000897093549254657,0.000897185387787991,0.000897170798562386,0.000897168793246056,0.000897168635261097
0,0.000892527637470608,0.000895917366359522,0.000895822884521696,0.000895789976049166,0.000895786148790628,0.000895785808385896
0,0.000892756179792564,0.000894411969833864,0.000894124647764255,0.000894072707132071,0.000894066986604741,0.000894066456605308
0,0.000892723764588654,0.000892568198265581,0.000892081887658602,0.000892010245562208,0.000892002564850142,0.000892001838525391
0,0.000892418635028258,0.00089037768222619,0.000889686626617203,0.000889594659627235,0.000889584956450695,0.000889584027538276
0,0.000891829590307341,0.000887832870345107,0.000886931723651202,0.000886818856269872,0.000886807073192553,0.000886805935917612
0,0.00089094602510964,0.000884927051753692,0.000883810895003584,0.000883676601504013,0.000883662686115477,0.000883661335209979
0,0.00088975796629906,0.000881654374832869,0.000880318731030477,0.0008801625370711,0.000880146442148566,0.000880144872866584
0,0.000888256106679169,0.000878009862218698,0.000876450709291571,0.000876272193302857,0.00087625387694798,0.000876252085080381
0,0.000886431835680379,0.00087398942203798,0.000872203203832134,0.000872001998169225,0.000871981423923168,0.000871979405808132
0,0.00088427726686241,0.000869589855359371,0.000867573490651669,0.000867349282512947,0.000867326419446229,0.000867324171979073
0,0.000881785262140389,0.000864808859870336,0.000862559749377739,0.00086231228148495,0.000862287104264114,0.000862284624902954
0,0.000878949452674971,0.000859645029796935,0.000857161061173672,0.000856890132215654,0.000856862621145815,0.000856859907916313
0,0.000875764256376838,0.000854097852113267,0.00085137740293556,0.000851082867772995,0.000851053008816244,0.000851050060313802
0,0.00087222489200442,0.000848167699094071,0.000845209637837296,0.000844891407474374,0.000844859192244807,0.000844856007632677
0,0.000868327389840301,0.000841855817284576,0.00083865950231396,0.000838317543634698,0.000838282969369275,0.000838279548376564
0,0.000864068598947859,0.000835164312975006,0.00083172958957406,0.000831363924851558,0.000831326994358894,0.000831323337275036
0,0.000859446191020213,0.000828096134286305,0.00082442332975935,0.000824034035939253,0.00082399475752476,0.000823990865191804
0,0.000854458660840773,0.000820655049983549,0.000816744966873589,0.000816332174640555,0.000816290562010297,0.000816286435813163
0,0.000849105323388416,0.000812845625149161,0.000808699532626855,0.000808263425257222,0.000808219497400259,0.000808215139254664
0,0.000843386307629423,0.000804673193862182,0.000800292817341064,0.000799833629352986,0.000799787410402708,0.000799782822741624
0,0.000837302547047947,0.000796143829040641,0.000791531338088181,0.000791049353694478,0.000791000872771619,0.000790996058528337
0,0.000830855766989241,0.000787264309613817,0.000782422304232144,0.000781917855607439,0.000781867146642135,0.000781862109233727
0,0.000824048468892502,0.000778042085207042,0.000772973580561553,0.000772447045932628,0.000772394147470906,0.000772388890777326
0,0.000816883911515576,0.000768485238521271,0.000763193648208427,0.000762645449778221,0.000762590404770502,0.000762584933114069
0,0.000809366089266184,0.000758602445610851,0.000753091563553909,0.000752522165270414,0.000752465020845305,0.000752459338967004
0,0.000801499707767078,0.000748402934258735,0.000742676915329227,0.000742086820513355,0.000742027627736119,0.000742021740772592
0,0.000793290156799603,0.000737896440660663,0.00073195978013052,0.00073134952897197,0.000731288342591035,0.000731282256047766
0,0.000784743480782418,0.000727093164634207,0.000720950676563276,0.000720320843498906,0.000720257721680662,0.000720251441405501
0,0.000775866346949872,0.000716003723572695,0.000709660518240646,0.000709011709230184,0.000708946713281589,0.00070894024543755
0,0.000766666011408013,0.000704639105365168,0.000698100565863197,0.000697433415572546,0.000697366609657579,0.000697359960692867
0,0.000757150283248409,0.000693010620508833,0.000686282378605102,0.000685597547513322,0.000685528998359358,0.000685522174979109
0,0.000747327486909199,0.000681129853639162,0.000674217765034679,0.000673515936478575,0.000673445713077286,0.000673438722212955
0,0.000737206422974979,0.000669008614701316,0.000661918733797368,0.000661200610966028,0.000661128784270881,0.000661121633049211
0,0.000726796327610496,0.000656658889991141,0.000649397444283578,0.000648663747180284,0.000648590389798004,0.000648583085510857
0,0.00071610683082679,0.000644092793282508,0.000636666157507598,0.000635917619888321,0.00063584280577067,0.000635835355843606
0,0.000705147913778459,0.000631322517265109,0.000623737187409462,0.00062297455371757,0.000622898357851676,0.000622890769812728
0,0.000693929865294013,0.000618360285501801,0.000610622852800918,0.000609846875107622,0.00060976937320717,0.000609761654655733
0,0.000682463237840242,0.000605218305119642,0.000597335430156776,0.000596546865122338,0.000596468133321759,0.000596460291897749
0,0.000670758803124449,0.000591908720434048,0.000583887107455328,0.000583086713326325,0.000583006827876681,0.000582998871230783
0,0.000658827507536208,0.000578443567703507,0.00057036089189344,0.00056957731956056,0.000569499159504522,0.00056949137629303
0,0.000646680427630303,0.000565078497749977,0.000557055785165878,0.000556261714535211,0.000556182533767852,0.000556174648624536
0,0.000634328725849342,0.000551762056955063,0.000543619083568037,0.000542815196360652,0.000542735063299493,0.000542727083082478
0,0.000621783606685411,0.000538318419936568,0.000530061281908661,0.000529248251876335,0.000529167234097266,0.000529159165578025
0,0.000609056273990882,0.000524757888771321,0.000516392621047856,0.000515571111583124,0.000515489275580289,0.00051548112542063
0,0.000596157886664339,0.000511090498862832,0.000502623055131518,0.000501793716971455,0.000501711127926296,0.000501702902654194
0,0.000583099519791158,0.000497325987315417,0.000488762220775096,0.000487925689807378,0.000487842411367956,0.000487834117356256
0,0.000569939517001933,0.000483473763301323,0.000474819408309735,0.000473976303487611,0.00047389239755985,0.000473884041004513
0,0.000556999017441773,0.00046954288051082,0.000460803535185794,0.000459954456561829,0.000459869983112315,0.000459861570013043
0,0.000543924949895136,0.000455542011794763,0.000446723121625858,0.000445868648510039,0.000445783665380561,0.000445775201522725
0,0.000530726855412417,0.000441479426066149,0.00043258626860071,0.000431726957851042,0.000431641520588777,0.000431633011525101
0,0.000517414043741615,0.000427362967546085,0.000418400638195926,0.000417537022645909,0.000417451184344664,0.000417442635380849
0,0.000503995564213544,0.00041320003740164,0.000404173436422683,0.000403306023449235,0.00040321983460806,0.000403211250787183
0,0.000490480178414882,0.000398997577828963,0.00038991139850858,0.00038904066875034,0.000388954177144241,0.000388945563234988
0,0.000476876334745358,0.000384762058617594,0.000375620776706831,0.000374747182929069,0.000374660433496932,0.00037465179398144
0,0.000463192144946556,0.000370499466214036,0.000361307330632332,0.000360431296747399,0.000360344331494455,0.000360335670559597
0,0.00044943536267944,0.00035621529530383,0.000346976320138248,0.000346098240379511,0.000346011098295795,0.000346002419824243
0,0.000435613364215326,0.000341914542908439,0.000332632500719243,0.000331752738973901,0.000331665455968633,0.000331656763532195
0,0.000421733131297841,0.000327601704982527,0.000318280121432757,0.00031739901072908,0.000317311619580374,0.000317302916436224
0,0.00040780123622125,0.000313280775498803,0.000309069744301504,0.000309648701258269,0.000309707281446747,0.000309713164941772
0,0.000393824265143561,0.000312069167230422,0.000317360871246286,0.000317933499854928,0.000317991464212963,0.000317997285485094
0,0.000379806684967232,0.000320340133166952,0.000325556746077649,0.000326123183033822,0.00032618054489747,0.000326186305268539
0,0.000365754936637486,0.000328516478553642,0.000333659590861235,0.000334219971049043,0.000334276743563455,0.000334282444336698
0,0.000351673485906923,0.000336600403606002,0.000341671597534898,0.000342226053999528,0.00034228225011862,0.000342287892577176
0,0.000337566770140629,0.000344594079264959,0.000349594928379382,0.000350143592320662,0.000350199224804337,0.000350204810212806
0,0.00032343869286533,0.000352499647775839,0.00035743171674224,0.00035797471752258,0.000358029798939785,0.000358035328543227
0,0.000309642429770274,0.000360319223505101,0.000365184067992352,0.000365721533161389,0.000365776075891777,0.000365781550916711
0,0.000318049183172853,0.000368054893989722,0.000372854060699479,0.000373386116034935,0.000373440132274305,0.000373445553928486
0,0.000326358187911213,0.000375708721197243,0.000380443748024428,0.000380970517587065,0.000381024019352805,0.000381029388826448
0,0.000334571616258772,0.000383282742990099,0.000387955159303566,0.00038847676550724,0.000388529764645873,0.000388535083112207
0,0.000342691617513824,0.000390778974778516,0.000395390301816345,0.000395906865511109,0.000395959373706456,0.00039596464232261
0,0.000350720319051256,0.000398199411342059,0.000402751162717929,0.000403262803284288,0.000403314832068791,0.00040332005197663
0,0.000358659827102648,0.000405546028813486,0.000410039711121413,0.000410546546579349,0.000410598107343729,0.000410603279671518
0,0.000366512227509164,0.000412820786800938,0.000417257900315549,0.000417760047441096,0.000417811151447622,0.000417816277310523
0,0.000374279586596415,0.0004200256306362,0.000424407670097104,0.000424905244550522,0.000424955902945778,0.000424960983447853
0,0.000381963952198194,0.000427162493729039,0.000431490949205415,0.00043198406566719,0.000432034289496286,0.00043203932573177
0,0.000389567354835418,0.000434233300014908,0.000438509657837149,0.000438998430153104,0.000439048230374661,0.000439053223428798
0,0.000397091809059891,0.000441239966475937,0.000445465710228465,0.000445950251559135,0.000445999639060612,0.000446004590012872
0,0.000404539314980801,0.000448184405717367,0.000452361017283742,0.000452841440262308,0.000452890425876151,0.000452895335799453
0,0.000411911859978797,0.000455068528583069,0.000459197489233343,0.000459673906125224,0.00045972250064541,0.000459727370610397
0,0.000419211420595755,0.000461894246792827,0.00046597703830642,0.000466449561174365,0.000466497775373609,0.000466502606448149
0,0.000426439964586744,0.000468663475586273,0.000472701581396451,0.00047317032226768,0.000473218166913592,0.000473222960165998
0,0.000433599453099287,0.000475378136350013,0.000479373042708453,0.00047983811374136,0.000479885599615038,0.000479890356114787
0,0.000440691842953145,0.000482040159219099,0.000485993356363679,0.000486454870017528,0.000486502007929379,0.000486506728750224
0,0.000447719088981002,0.000488651485632097,0.000492564468955237,0.00049302253815664,0.000493069338964647,0.000493074025184337
0,0.000454683146396406,0.000495214070823091,0.000499088342028331,0.00049954308033634,0.000499589554962265,0.000499594207665988
0,0.000461585973163203,0.000501729886239144,0.000505566954477954,0.000506018476247871,0.000506064635694081,0.000506069255975572
0,0.000468429532337111,0.000508200921863322,0.000512002304846104,0.000512450725386249,0.000512496580752364,0.00051250116971524
0,0.00047521579436538,0.000514629188435589,0.000518396413503375,0.000518841849230567,0.000518887411728397,0.000518891970488156
0,0.000481946739329941,0.000521016719548961,0.00052475132470553,0.00052519389329142,0.000525239174260395,0.00052524370394591
0,0.000488624359129775,0.000527365573617988,0.000531069108506088,0.000531508929020041,0.000531553939942031,0.000531558441696445
0,0.000495250659591828,0.000533677835698076,0.000537351862522517,0.000537789055563009,0.000537833808075594,0.000537838283058534
0,0.000501827695333801,0.000539955619154597,0.000543601713534125,0.000544036401355807,0.000544080907265321,0.000544085356653401
0,0.000508357448689212,0.000546201067160079,0.000549820818911639,0.000550253125540912,0.000550297396833155,0.000550301821822474
0,0.000514842007559468,0.00055241635401887,0.000556011367861931,0.000556441419202913,0.000556485468056978,0.000556489869861676
0,0.000521283449619214,0.000558603684214898,0.000562175582486335,0.000562603506417014,0.000562647345210832,0.000562651725067254
0,0.000527683881100915,0.000564765302391246,0.000568315718636025,0.000568741645093462,0.00056878528641674,0.000568789645581713
0,0.000534045431498875,0.000570903480015761,0.000574434066572538,0.0005748581276252,0.000574901584283805,0.000574905924037195
0,0.000540370256697842,0.000577020524698824,0.000580532951411583,0.00058095528132146,0.000580998566345414,0.000581002887989568
0,0.000546660540226118,0.000583118779502567,0.00058661473336058,0.000587035468631147,0.000587078595278456,0.000587082900139591
0,0.00055291849424749,0.000589200622578112,0.000592681807737083,0.000593101087149217,0.000593144068912366,0.000593148358339013
0,0.000559146360555873,0.00059526846689828,0.000598736604770944,0.00059915456940679,0.000599197420010134,0.000599201695377027
0,0.000565346411449896,0.000601324760014843,0.000604781589188697,0.00060519838243922,0.000605241115844979,0.000605245378549446
0,0.000571520950409354,0.000607371983573135,0.000610819259576734,0.000611235027139556,0.000611277657544096,0.000611281909008388
0,0.000577672312555122,0.000613412652566703,0.000616852147529934,0.000617267037389679,0.000617309579224845,0.000617313820894194
0,0.0005838028648949,0.000619449314357645,0.000622882816581682,0.000623296978980836,0.000623339446908233,0.000623343680251964
0,0.000589915006352248,0.000625484547489119,0.000628913860924674,0.000629327448317119,0.000629369857223894,0.000629374083735035
0,0.000596011167580957,0.000631520960296728,0.000634947903919214,0.000635361070911888,0.000635403435907289,0.000635407657100628
0,0.000602093810571525,0.000637561189315072,0.000640987596399911,0.000641400499682254,0.000641442836087192,0.00064144705350011
0,0.000608165428052865,0.000643607897496401,0.000647035614784741,0.000647448413042095,0.000647490736383594,0.000647494951573402
0,0.000614228542700657,0.000649663772234521,0.000653094658988773,0.00065350751280624,0.000653549838805778,0.000653554053350491
0,0.000620285706157964,0.000655731523207803,0.000659167450159426,0.000659580521910452,0.000659622866473475,0.000659627081969538
0,0.000626339497876327,0.000661814302697572,0.000665283769405778,0.000665699544313447,0.000665742151059356,0.000665746391980582
0,0.000632392523777225,0.000667953083632544,0.000671431526718169,0.000671847875269749,0.000671890535575648,0.000671894780968851
0,0.000638447414741672,0.000674112252441683,0.000677601549348872,0.000678018636330102,0.000678061366357396,0.000678065617845058
0,0.000644506824926117,0.00068029454041707,0.000683796573381246,0.000684214564641072,0.000684257380660303,0.000684261639878003
0,0.000650573429908596,0.000686502685601276,0.000690019340183257,0.000690438402474181,0.000690481320851921,0.00069048558944429
0,0.000656649924665742,0.000692739429865863,0.000696272593402159,0.000696692894214479,0.000696735931396131,0.000696740211015678
0,0.000662739021382586,0.000699007515874595,0.000702559075855314,0.000702980783242935,0.000703023955733961,0.000703028248040138
0,0.000668852266417219,0.000705309683947053,0.000708881526325866,0.000709304808723166,0.000709348133071441,0.000709352439728528
0,0.000675013582339568,0.000711648668829057,0.000715242676275152,0.000715667702307465,0.000715711195085067,0.000715715517759397
0,0.000681195900978315,0.000718027196385473,0.000721645246483993,0.000722072184772604,0.00072211586255444,0.000722120202913845
0,0.000687401936048881,0.000724447980227527,0.000728091943634102,0.000728520962594237,0.000728564841939616,0.000728569201649654
0,0.000693634403361731,0.000730913718285042,0.000734585456845016,0.000735016724479509,0.000735060821910216,0.000735065202633667
0,0.000699896017975321,0.000737427089340437,0.000741128454174178,0.000741562137863028,0.000741606469843004,0.000741610873236764
0,0.000706189491254838,0.000743990749534573,0.00074772357909636,0.000748159845384233,0.000748204428297261,0.000748208856010124
0,0.00071251752784901,0.000750607328856456,0.000754373446976819,0.00075481246135467,0.000754857311482948,0.000754861765154602
0,0.000718949753882481,0.000757279427634927,0.0007610806415419,0.000761522568230255,0.00076156770173319,0.000761572182990666
0,0.00072529160455348,0.00076400961303702,0.000767847711371616,0.000768292713101082,0.000768338145992309,0.000768342656448651
0,0.000731739993119485,0.000770800415590189,0.000774677166417992,0.000775125404209431,0.000775171152335274,0.000775175693586649
0,0.000738233690594559,0.000777654325739174,0.000781571474561815,0.000782023107507412,0.000782069186525125,0.000782073760149049
0,0.000744775297431111,0.000784573790447496,0.000790058775115898,0.000791028481952616,0.000791124708135416,0.000791134351525447
0,0.000751367413323045,0.000794794316187675,0.000804944201303448,0.000805907353742086,0.000806002935419159,0.000806012514779075
0,0.000758012603760627,0.000809616717770967,0.0008196866768721,0.000820642741019839,0.000820737624768753,0.000820747134719413
0,0.000764713404522332,0.000824292997243237,0.000834278087546769,0.000835226535387479,0.00083532066838421,0.000835330103606813
0,0.000771472317133037,0.000838815162104545,0.000848710505914119,0.00084965081692262,0.000849744147105869,0.000849753502359218
0,0.000778291804591658,0.000853175416586083,0.000862976214801636,0.000863907877524162,0.000864000353753447,0.000864009623889495
0,0.000785160893542081,0.000867366184415352,0.000877067729701697,0.000877990243287607,0.000878081815497589,0.000878090995476422
0,0.000792121944596658,0.000881380130578813,0.000890977820145133,0.000891890695830511,0.000891981315180701,0.000891990400086029
0,0.000799137445509635,0.000895210182015604,0.00090469952996225,0.000905602292494589,0.000905691911512352,0.000905700896566164
0,0.000812514696265421,0.000908849547163082,0.000918226196348737,0.000919118385351414,0.000919206958068741,0.00091921583864496
0,0.000827008007675101,0.000922291734296199,0.000931551467678371,0.000932432638948322,0.000932520121032954,0.000932528892669926
0,0.000841345193103249,0.000935530568596743,0.000944669320003366,0.000945539046737387,0.000945625395615324,0.000945634054028865
0,0.000855519090358914,0.000948560207903237,0.000957574072189438,0.000958431946134986,0.000958517121105784,0.000958525662200838
0,0.000869522759126495,0.000961375157084277,0.000970260399639211,0.000971106032166769,0.000971189994511457,0.000971198414392083
0,0.000883349499022912,0.000973970280999992,0.000982723346567682,0.000983556369658523,0.000983639082738852,0.000983647377718999
0,0.000896992867816138,0.000986340816009179,0.000994958336793694,0.000995778403945102,0.000995859833292534,0.00099586799990492
0,0.000910446698696166,0.000998482379994226,0.00100696118302479,0.00100776797006347,0.0010078480834626,0.00100785611846621
0,0.000923705116289419,0.00101039098087646,0.00101872809461423,0.00101952130042177,0.00101960006798052,0.00101960796836875
0,0.000936762551349335,0.00102206302360935,0.00103025568377835,0.00103103503092228,0.00103111242513637,0.00103112018814278
0,0.000949613754106016,0.00103349531563501,0.00104154097026754,0.00104230620554069,0.00104238220134562,0.00104238982444971
0,0.000962253806249758,0.00104468507080641,0.00105258138449482,0.00105333227935644,0.0010534068541731,0.00105341433510353
0,0.000974678131532347,0.00105562991177305,0.00106337476912166,0.00106411112004712,0.00106418425381366,0.00106419159055343
0,0.000986882504977971,0.00106632787084693,0.00107391937912438,0.00107464100785537,0.00107471268305342,0.001074719873841
0,0.000998863060714339,0.00107677738936074,0.00108421388035024,0.00108492063405169,0.00108499083572039,0.00108499787905142
0,0.00101061629842825,0.00108697731554541,0.00109425734659729,0.00109494909791891,0.00109501781366012,0.00109502470828798
0,0.0010221390884616,0.00109692690095164,0.00110404925524354,0.00110472590228616,0.00110479312226053,0.00110479986719592
0,0.00103342867554912,0.00110662579545462,0.00111358948146478,0.00111425094765538,0.00111431666456863,0.00111432325907784
0,0.00104448268120805,0.00111607404087277,0.00112287829108237,0.00112352452495795,0.00112358873403751,0.00112359517764105
0,0.00105529910478003,0.0011252720632563,0.00113191633208987,0.00113254730699158,0.00113261000595544,0.00113261629842348
0,0.00106587632312749,0.00113422066388208,0.00114070462490679,0.0011413203385881,0.00114138152760501,0.00114138766895383
0,0.00107621308899419,0.00114292100901953,0.00114924455142135,0.00114984502557319,0.00114990470721149,0.00114991069769926
0,0.00108630852803376,0.00115137461851461,0.00115753784287892,0.0011581231225723,0.0011581813017455,0.00115818714186522
0,0.00109616213453051,0.00115958335326427,0.00116558656668214,0.0011661567197353,0.0011662134036361,0.00116621909410958
0,0.00110577376583326,0.00116754940163866,0.00117339311217385,0.00117394822844363,0.00117400342647117,0.00117400896824227
0,0.00111514363553855,0.00117527526492611,0.00118096017546887,0.00118150036607445,0.00118155408975634,0.00118155948398202
0,0.00112427230547008,0.00118276374186921,0.00118829074341636,0.00118881613989535,0.00118886840280047,0.00118887365084286
0,0.00113316067650171,0.00119001791237261,0.00119538807676445,0.00119589883016735,0.00119594964781505,0.00119595475123202
0,0.0011418099782875,0.00119704112045543,0.00120225569260979,0.00120275197253933,0.00120280136230078,0.00120280632283559
0,0.00115022175795976,0.00120383695653192,0.0012088973462121,0.00120937933980819,0.00120942732080442,0.0012094321403755
0,0.00115839786786753,0.00121040923910093,0.00121531701225852,0.00121578492313701,0.00121583151612981,0.00121583619682081
0,0.00116634045240477,0.00121676199592746,0.00122151886565958,0.00122197291280796,0.00122201814008926,0.00122202268413624
0,0.00117405193403919,0.00122289944480114,0.00122750726196436,0.00122794767860018,0.00122799156387526,0.00122799597365647
0,0.00118153499857132,0.00122882597395546,0.00123328671747786,0.00123371374987463,0.00123375631814493,0.00123376059616753
0,0.00118879257970878,0.00123454612223245,0.00123886188916922,0.00123927579545657,0.00123931707289604,0.00123932122178522
0,0.00119582784303179,0.00124006455908066,0.00124423755445363,0.00124463860339397,0.00124467861722677,0.00124468263971206
0,0.00120264416941396,0.00124538606450286,0.00124941859093342,0.00124980706068373,0.00124984583905879,0.00124984973796177
0,0.00120924513797205,0.0012505155088221,0.00125440995618348,0.00125478613304486,0.00125482370490893,0.00125482748313166
0,0.00121563450861584,0.00125545783288278,0.00125921666766227,0.00125958084482497,0.00125961723979695,0.00125962090030685
0,0.0012218162042737,0.00126021802807741,0.00126384378282968,0.00126419625911622,0.00126423150735883,0.00126423505317874
0,0.00122779429286857,0.00126480111677074,0.00126829637955167,0.00126863745816591,0.0012686715902604,0.00126867502445321
0,0.0012335731080898,0.00126921213301862,0.00127257953686782,0.00127290952415232,0.00127294257097321,0.00127294589663141
0,0.0012391569394527,0.00127345610368262,0.00127669831619676,0.00127701752040676,0.00127704951299756,0.00127705273322914
0,0.00124454993096096,0.00127753803001002,0.00128065774305114,0.00128096647314652,0.00128099744259796,0.00128100056051561
0,0.00124975656790566,0.00128383685592848,0.00129135916146961,0.00129211875624269,0.00129219489382515,0.00129220245247386
0,0.00125478143072388,0.00129594334811556,0.00130353372872627,0.00130429894896167,0.00130437563297914,0.00130438324620086
0,0.00125962909718813,0.00130813780896177,0.00131579551566385,0.0013165662867981,0.00131664350983385,0.00131665117689783
0,0.00126430415132273,0.0013204188701974,0.00132814312632901,0.00132891937169188,0.00132899712612611,0.00132900484628251
0,0.00126881117945515,0.00133278513517476,0.0013405751376242,0.00134135677857483,0.00134143505659867,0.00134144282907789
0,0.00127315475182538,0.00134523518084451,0.00135309010125906,0.00135387705731449,0.00135395585094411,0.00135396367495899
0,0.00127920726458908,0.00135776755965267,0.00136568654561764,0.00136647873457962,0.00136655803566832,0.00136656591041562
0,0.00129118204792877,0.00137038080135454,0.00137836297753868,0.00137916031561758,0.0013792401158661,0.00137924804052758
0,0.00130324514779145,0.00138307341474064,0.00139111788400637,0.00139192028593471,0.00139200057690569,0.00139200855064969
0,0.00131539528267022,0.0013958438892685,0.00140394973374547,0.00140475711289134,0.00140483788601897,0.00140484590799994
0,0.00132763114068213,0.00140869069658056,0.00141685697871763,0.00141766924719067,0.00141775049379111,0.0014177585631524
0,0.00133995138150023,0.00142161229201654,0.00142983805551922,0.00143065512427021,0.00143073683555206,0.00143074495142648
0,0.00135235463819483,0.00143460711587584,0.00144289138667308,0.00144371316558922,0.0014437953326627,0.00144380349417272
0,0.00136483951896982,0.00144767359466524,0.00145601538181972,0.00145684177981209,0.00145692439369749,0.00145693259995683
0,0.00137740460878555,0.00146081014225374,0.00146920843879805,0.00147003936388346,0.00147012241551958,0.00147013066563417
0,0.00139004847087365,0.00147401516089007,0.00148246894462267,0.00148330430399846,0.00148338778425028,0.00148339607731829
0,0.00140276964814379,0.00148728704211931,0.00149579527635213,0.0014966349764669,0.00149671887613179,0.00149672721124439
0,0.00141556666449083,0.00150062416760066,0.00150918580185333,0.00151002974846681,0.00151011405828072,0.00151012243452342
0,0.00142838563838654,0.00151402490981345,0.00152263888045656,0.00152348697869709,0.00152357168933914,0.00152358010579212
0,0.00144138159560492,0.00152748763266253,0.0015361528635095,0.00153700501792065,0.00153709012002057,0.00153709857575757
0,0.00145439710697404,0.00154101069197932,0.00154972609482351,0.00155058220940929,0.0015506676935485,0.00155067618763982
0,0.00146748243070727,0.00155459243592249,0.0015633569110266,0.0015642168892841,0.00156430274600039,0.00156431127751144
0,0.00148063598211756,0.00156823120527638,0.00157704364180988,0.00157790738676067,0.0015779936065512,0.0015780021745434
0,0.00149385618369302,0.00158192533365975,0.00159078461008533,0.00159165202429745,0.00159173859761996,0.00159174720115074
0,0.00150714145403719,0.00159567314763653,0.00160457813204806,0.00160544911765303,0.00160553603492819,0.00160554467305074
0,0.00152049020442435,0.00160947296673652,0.00161842251715316,0.00161929697585605,0.00161938422746732,0.00161939289923185
0,0.00153390083446558,0.00162332310339808,0.00163231606800585,0.0016331939010914,0.00163328147738662,0.00163329018183911
0,0.0015473717322203,0.00163722186281823,0.00164625708017774,0.00164713818850692,0.00164722607979706,0.00164723481597984
0,0.00156090127516517,0.00165116754273686,0.00166024384193975,0.00166112812594643,0.00166121632250549,0.00166122508945721
0,0.0015744878306847,0.00166515843314285,0.00167427463393677,0.00167516199361473,0.00167525048567718,0.0016752592824324
0,0.00158812975623923,0.00167919281591433,0.00168834772878845,0.00168923806367549,0.00168932684143608,0.00168933566702489
0,0.0016018253994583,0.00169326896440125,0.00170246139063712,0.0017033545997952,0.00170344365340469,0.00170345250685378
0,0.00161557309819771,0.00170738514294744,0.00171661387464195,0.00171750985663133,0.0017175991761964,0.00171760805652588
0,0.0016293711805403,0.00172153960636579,0.00173080342642562,0.00173170207927698,0.00173179165485404,0.00173180056108091
0,0.00164321796471667,0.00173573059936827,0.00174502828148093,0.00174592950266295,0.00174601932425733,0.00174602825539238
0,0.00165711175894701,0.00174995635595987,0.0017592866645435,0.00176019035092778,0.00176028040848841,0.00176028936353667
0,0.00167108886633682,0.00176421509879687,0.00177357678893664,0.00177448283675885,0.00177457312017526,0.0017745820981353
0,0.00168503376282636,0.00177850938403357,0.00178789685589242,0.00178880516071378,0.00178889565981033,0.00178890465967507
0,0.00169905832346162,0.00179282490045929,0.00180224505386151,0.00180315551052446,0.00180324621505756,0.00180325523581171
0,0.00171312299792947,0.00180717190163771,0.00181661955781143,0.00181753206039659,0.00181762296004928,0.00181763200067087
0,0.00172722606069686,0.00182154157883829,0.00183101852852263,0.00183193297030426,0.00183202405468119,0.00183203311413971
0,0.00174136575205253,0.00183594114858143,0.00184544011189136,0.00184635638529007,0.00184644764391351,0.00184645672117034
0,0.00175554030042802,0.00185035989417814,0.00185988243823931,0.00186080043477654,0.00186089185708138,0.00186090095108826
0,0.00176974791983242,0.00186479882147383,0.00187434362164174,0.00187526323189458,0.00187535480722223,0.00187536391692211
0,0.0017839868103966,0.00187925604164596,0.00188882175927962,0.0018897428728335,0.0018898345904288,0.0018898437147542
0,0.00179825515794163,0.00189372964584666,0.00190332183277409,0.0019042459249663,0.00190433792838574,0.00190434708158094
0,0.00181255113327916,0.00190823273161278,0.00191785577233416,0.00191878116070754,0.00191887328624474,0.00191888245207006
0,0.00182687289160377,0.00192276106680866,0.00193240114986271,0.0019333277215654,0.00193341995822793,0.00193342913559214
0,0.00184121857195407,0.00193730028015904,0.00194695599897199,0.00194788363995413,0.00194797597663188,0.00194798516443062
0,0.00185558629668969,0.00195184837356321,0.00196151833278657,0.00196244692775704,0.00196253935321533,0.00196254855033207
0,0.00186997417097157,0.00196640335219012,0.00197608614346656,0.00197701557585139,0.00197710807872853,0.00197711728403382
0,0.00188438028225757,0.00198096320003427,0.0019906574017986,0.0019915875537031,0.00199168012250583,0.00199168933485616
0,0.00189880269981868,0.00199552587951646,0.00200523005685349,0.00200616080902938,0.00200625343212812,0.00200626265036674
0,0.00191325689284416,0.0020100893311773,0.00201980203571928,0.00202073326753249,0.00202082593316,0.00202083515611584
0,0.0019277343986881,0.00202465147344011,0.00203437124330785,0.00203530283271403,0.00203539552896215,0.00203540475544983
0,0.00194222262977339,0.0020392102024599,0.00204893556224661,0.00204986738576851,0.00204996010058445,0.00204996932940305
0,0.00195671958656285,0.00205376334810703,0.00206349285284757,0.00206442478555868,0.0020645175067453,0.00206452673667978
0,0.00197122324872689,0.00206830889149456,0.00207804095316899,0.00207897286867986,0.00207906558389281,0.00207907481371294
0,0.00198573157487802,0.00208284453416541,0.00209257767915794,0.00209350944961206,0.00209360214635879,0.00209361137481978
0,0.00200024250238395,0.00209736812541284,0.00210710082489107,0.00210803232095957,0.00210812498660073,0.0021081342124416
0,0.00201475394724659,0.00211187745079788,0.00212160816289741,0.00212253925378603,0.00212263187553419,0.00212264109747973
0,0.00202926380405166,0.00212637027450691,0.00213609744458365,0.00213702799803939,0.002137120562961,0.00213712977971969
0,0.00204376994598721,0.00214084433986073,0.00215056640074418,0.00215149628307265,0.00215158877808708,0.00215159798835463
0,0.00205827022493954,0.00215529736987086,0.00216501274216852,0.00216594181825303,0.00216603423013795,0.00216604343259341
0,0.00207276247166188,0.0021697270678932,0.00217943416034083,0.00218036229366914,0.0021804546090608,0.00218046380237025
0,0.0020872444960236,0.00218413111837001,0.00219382832823256,0.00219475538093072,0.0021948475863276,0.00219485676914144
0,0.00210171408733573,0.0021985071876669,0.00220819290118435,0.00220911873405261,0.00220921081581948,0.00220921998677603
0,0.00211616901476031,0.00221285292499007,0.00222252551787938,0.00222344999043833,0.00222354193481034,0.00222355109253358
0,0.00213060702780332,0.00222716596340389,0.00223682380140489,0.00223774677194499,0.0022378385650329,0.00223784770813418
0,0.0021450258568898,0.00224144392092129,0.00225108536039897,0.00225200668603498,0.00225209831383022,0.00225210744090909
0,0.00215942321403018,0.00225568440169011,0.00226530779028089,0.00226622732701387,0.00226631877539485,0.002266327885039
0,0.00217379679356711,0.00226988499725467,0.00227948867456074,0.00228040627734538,0.00228049753208448,0.00228050662287027
0,0.00218814427301317,0.00228404328789777,0.00229362558622836,0.00229454110904359,0.00229463215581394,0.00229464122630774
0,0.00220246331396845,0.00229815684406154,0.00230771608921487,0.0023086293851422,0.00230872020952511,0.00230872925828374
0,0.00221675156312584,0.0023122232278362,0.00232175773992216,0.00232266866122766,0.00232275924872127,0.00232276827429367
0,0.00223100665335141,0.00232623999451964,0.00233574808882209,0.00233665648704218,0.00233674682307028,0.00233675582399651
0,0.00224522620484591,0.00234020469423868,0.00234968468211227,0.00235059040814756,0.00235068047806797,0.00235068945288208
0,0.00225940782638023,0.00235411487362969,0.00236356506343161,0.002364467967641,0.00236455775675593,0.0023645667039851
0,0.00227354913828948,0.00236796807757167,0.00237738677562738,0.00237828670792728,0.00237837620149317,0.00237838511966115
0,0.00228764773048362,0.00238176185097028,0.00239114736256552,0.00239204417253613,0.0023921333557736,0.00239214224339901
0,0.00230154317509734,0.00239549374058345,0.00240484437098876,0.00240573790797827,0.00240582676608314,0.0024058356216824
0,0.00231569696833123,0.0024091612968834,0.00241847535240314,0.00241936546564003,0.00241945398379462,0.00241946280588257
0,0.00232965287892728,0.00242276207595649,0.00243203786500212,0.00243292440370702,0.00243301256709016,0.00243302135418133
0,0.00234355623732507,0.00243629364142461,0.00244552947560872,0.00244641228911058,0.00244650008291158,0.00244650883352038
0,0.00235740471158419,0.00244975356639443,0.00245894776164346,0.00245982669949751,0.00245991410892532,0.00245992282156893
0,0.00237119585942303,0.00246313943541732,0.00247229031310137,0.00247316522520746,0.00247325223550443,0.00247326090870259
0,0.00238492724910233,0.00247644884646436,0.0024855547345356,0.00248642547126077,0.00248651206771422,0.00248652069999067
0,0.00239859644934415,0.00248967941290368,0.00249873864704808,0.00249960505934743,0.0024996912273012,0.00249969981718623
0,0.00241220103369888,0.00250282876547958,0.00251183969026958,0.00251270162980977,0.00251278735467775,0.00251279590070719
0,0.00242573858391892,0.00251589455428214,0.0025248555243349,0.00252571284361602,0.00252579811089393,0.00252580661161228
0,0.00243920669220898,0.00252887445070893,0.00253778383183845,0.00253863638431862,0.00253872117959586,0.00253872963355684
0,0.00245260296311001,0.00254176614940349,0.00255062231977188,0.00255146995998912,0.0025515542689617,0.00255156267472922
0,0.00246592501528797,0.00255456737017623,0.00256336872143292,0.00256421130512641,0.00256429511360889,0.00256430346975878
0,0.00247917048321922,0.00256727585989136,0.00257602079830166,0.00257685818253217,0.00257694147647081,0.00257694978159173
0,0.002492376983527,0.0025798893943243,0.00258857634188026,0.00258940838515076,0.00258949115063245,0.0025894994033272
0,0.00250542235282503,0.0025924057799751,0.00260103317548999,0.00260185973785976,0.00260194196112806,0.00260195016001508
0,0.00251842382864442,0.00260482285584351,0.00261338915601939,0.00261421009922069,0.00261429176668415,0.00261429991039774
0,0.00253133945543571,0.00261713849514733,0.002625642175622,0.0026264573631698,0.00262653846141458,0.00262654654860706
0,0.0025441669550279,0.00262935060699665,0.00263779016335419,0.00263859946065514,0.00263867997645728,0.00263868800579947
0,0.00255690408989373,0.00264145713800357,0.00264983108675632,0.00265063436121404,0.00265071428154606,0.00265072225172924
0,0.00256954864878922,0.00265345607383483,0.00266176295336462,0.00266256007447696,0.00266263938652411,0.00266264729625965
0,0.00258209845001944,0.00266534544069674,0.00267358381215654,0.00267437465161346,0.00267445334277916,0.00267446119080028
0,0.00259455134264774,0.00267712330675451,0.00268529175492194,0.00268607618669425,0.00268615424461127,0.00268616202967509
0,0.00260690520795392,0.0026887877834787,0.0026968849175627,0.00269766281798478,0.0026977402305256,0.00269774795141209
0,0.00261915796109036,0.00270033702691796,0.00270836148130804,0.00270913272915652,0.00270920948444053,0.00270921713995431
0,0.00263130755274887,0.00271176923889638,0.00271971967385598,0.00272048415041704,0.00272056023681899,0.00272056782579078
0,0.00264335197074639,0.00272308266813193,0.00273095777042531,0.00273171535955541,0.00273179076571506,0.00273179828700143
0,0.00265528924152392,0.00273427561127493,0.00274207409472915,0.00274282468290499,0.00274289939773242,0.00274290685021705
0,0.00266711743154813,0.0027453464138657,0.002753067019856,0.00275381049621415,0.00275388450889735,0.002753891891492
0,0.00267883464861174,0.00275629347121009,0.00276393496907079,0.00276467122543134,0.00276474452544295,0.00276475183708735
0,0.0026904390430279,0.00276711522917206,0.00277467641652185,0.00277540534739895,0.0027754779245025,0.00277548516416515
0,0.00270192880872078,0.0027778101848831,0.00278528962098656,0.00278601139045864,0.00278608323471119,0.00278609040139122
0,0.00271335019378083,0.00278837688737155,0.00279577390171537,0.00279648793496057,0.00279655903672116,0.00279656612944623
0,0.0027245590378171,0.00279881393810655,0.00280612724696827,0.00280683361368994,0.00280690396362027,0.00280691098144947
0,0.00273569428063847,0.00280911999146261,0.00281634840887091,0.00281704711219466,0.00281711670126561,0.00281712364328757
0,0.00274670814878442,0.00281926465003335,0.00282643626215273,0.00282712716902944,0.00282719598852188,0.00282720285385785
0,0.00275759903321293,0.00282933058533374,0.00283638955140897,0.00283707257590748,0.00283714061741547,0.00283714740521701
0,0.00276836541137693,0.00283923575834799,0.00284620711833761,0.00284688217776541,0.00284694943319852,0.00284695614264863
0,0.00277900580631985,0.00284900500182528,0.00285588785788105,0.00285655487274206,0.00285662133432629,0.00285662796463981
0,0.00278951879145972,0.0028586372466487,0.00286543071806256,0.00286608961207346,0.0028661552723519,0.00286616182277544
0,0.00279990299032817,0.00286813145450426,0.00287483469981298,0.00287548539990545,0.00287555025173791,0.00287555672154971
0,0.00281015707647958,0.0028774866410326,0.00288409885670582,0.00288474129302474,0.00288480532958912,0.00288481171809896
0,0.0028202797736453,0.00288670901615784,0.00289322229462341,0.00289385640051676,0.00289391961530705,0.00289392592185633
0,0.0028302698559145,0.00289577631826332,0.0029022041713378,0.00290282988334467,0.00290289227016949,0.00290289849413128
0,0.00284016682334998,0.00290470900087969,0.0029110436960299,0.00291166095386197,0.00291172250684302,0.00291172864762135
0,0.00284985196506837,0.00291351978822196,0.00291974012873419,0.00292034887525228,0.00292040958882256,0.00292041564585288
0,0.0028594375954295,0.00292214878083308,0.00292829277972195,0.00292889296091037,0.00292895282981021,0.0029289588025585
0,0.00286888627516968,0.00293065248822455,0.00293670100882271,0.00293729257375719,0.00293735159303277,0.00293735748099522
0,0.00287819700645497,0.00293901179040379,0.00294496422468993,0.0029455471255041,0.00294560529050136,0.00294561109320479
0,0.00288736887537056,0.00294722609717701,0.00295308188401266,0.00295365607585751,0.00295371338222139,0.0029537190992216
0,0.00289640101544597,0.0029552948821141,0.00296105349067988,0.00296161893168267,0.00296167537534975,0.00296168100623273
0,0.00290529261107886,0.00296321766373797,0.00296887859489936,0.00296943524611826,0.00296949082331421,0.00296949636769384
0,0.0029137235469554,0.00297099400620338,0.0029765567922786,0.00297710461765188,0.00297715932488463,0.0029771647824034
0,0.00292262984100444,0.002978615849063,0.00298408772286829,0.00298462668916188,0.00298468052321776,0.00298468589354617
0,0.00293109523104462,0.00298610568391933,0.00299147107017572,0.00299200114692766,0.00299205410486558,0.00299205938770053
0,0.00293941698466749,0.00299344050209116,0.00299870656015266,0.00299922771961292,0.00299927979875736,0.00299928499382329
0,0.0029475947159544,0.00300062757314479,0.00300579396015999,0.00300630617722797,0.00300635737516508,0.00300636248221198
0,0.00295562784880221,0.00300766667614438,0.00301273307791561,0.003013236330076,0.00301328664464529,0.00301329166344833
0,0.00296351587239307,0.00301455762877778,0.00301952376043113,0.00302001802768348,0.00302006745697281,0.00302007238733215
0,0.00297125831307532,0.00302130028759495,0.00302616589293925,0.00302665115772716,0.00302669970006575,0.00302670454180565
0,0.00297885473690351,0.00302789454691266,0.00303265939781816,0.00303313564495289,0.0030331832989049,0.00303318805187314
0,0.00298630475099826,0.00303434033774197,0.00303900431690729,0.00303947145009931,0.00303951821445736,0.00303952287852405
0,0.00299385358553628,0.00304063762674256,0.00304520041285039,0.00304565856882377,0.00304570444260188,0.00304570901765966
0,0.00300078254180214,0.00304678641518485,0.00305124792921174,0.00305169703063934,0.00305174201306679,0.00305174649902928
0,0.00300779470605694,0.0030527867379111,0.00305714685907077,0.00305758689786439,0.00305763098837863,0.00305763538518089
0,0.00301473959860132,0.00305863866231226,0.00306289727112496,0.00306332826459033,0.00306337146283053,0.0030633757704277
0,0.00302137776459666,0.00306434228732222,0.00306849935529152,0.00306892125567071,0.00306896356147168,0.00306896777983734
0,0.0030279473690844,0.00306989774245203,0.00307395320316928,0.00307436602573408,0.00307440743911891,0.00307441156824662
0,0.00303436937479351,0.00307530518685883,0.00307925901733375,0.00307966275822658,0.00307970327940155,0.00307970731930252
0,0.00304064368676871,0.0030805648084623,0.00308441700921647,0.00308481166448626,0.00308485129383307,0.00308485524453606
0,0.00304677028541445,0.00308567682311789,0.00308942741789564,0.0030898129828506,0.00308985172092269,0.00308985558247366
0,0.00305274917916154,0.00309064147384497,0.00309429050946053,0.00309466697780469,0.00309470482531937,0.00309470859778049
0,0.00305858040850171,0.00309545903012343,0.00309900657643292,0.00309937393916682,0.00309941089700017,0.00309941458044993
0,0.00306426404427651,0.00310012978725693,0.00310357593731092,0.00310393418131849,0.00310397025050113,0.00310397384503214
0,0.0030698001864794,0.00310465406581528,0.00310799893623315,0.00310834804247961,0.00310838322419027,0.00310838672991154
0,0.00307518896399706,0.00310903221115322,0.00311227594279984,0.00311261588403056,0.00311265017959206,0.00311265359662571
0,0.00308043053485774,0.00311326459302708,0.00311640241465572,0.003116738089883,0.00311677150075718,0.00311677482924011
0,0.00308544247887521,0.00311735160530058,0.00312039212500226,0.0031207150659005,0.00312074759368453,0.00312075083376628
0,0.00309047088641368,0.00312129366576752,0.00312423320972155,0.00312454723937172,0.00312457888579387,0.00312458203763744
0,0.00309527281437105,0.00312509121608873,0.00312792990617872,0.00312823505853654,0.00312826582545223,0.00312826888923345
0,0.00309992649884638,0.00312874472186797,0.0031314826808706,0.0031317789921631,0.00313180888155262,0.0031318118574597
0,0.00310443495386492,0.00313225467287082,0.00313489201572204,0.00313517952918263,0.00313520854314731,0.00313521143137985
0,0.00310879770098815,0.00313557152061417,0.00313815841120713,0.00313843717837436,0.00313846531913364,0.00313846811990437
0,0.00311301508049111,0.00313883898059653,0.0031412847196286,0.00314155242877834,0.00314157969859663,0.0031415824121217
0,0.00311708745795114,0.00314192029661897,0.00314426524624012,0.00314452593681858,0.0031445523382726,0.00314455496479915
0,0.0031210152225607,0.00314485996043079,0.00314710626373693,0.00314735816796763,0.00314738370356205,0.00314738624333133
0,0.00312479878687466,0.00314765855650867,0.00314980671749976,0.00315004973990152,0.00315007441231085,0.00315007686558
0,0.00312843858660161,0.00315031665490273,0.00315236686442055,0.00315260125769412,0.00315262506970315,0.00315262743674027
0,0.0031319350804454,0.00315284821127493,0.00315478765676125,0.00315501334544177,0.00315503629994429,0.00315503858102939
0,0.00313528875004565,0.00315522417803948,0.00315706963225193,0.00315728664633919,0.00315730874634013,0.00315731094176264
0,0.00313850010002281,0.00315745454459826,0.00315921345248105,0.00315942182276707,0.00315944307137961,0.00315944518144207
0,0.00314156965812085,0.00315955660093792,0.00316121979859629,0.0031614195564269,0.00316143995687534,0.00316144198188928
0,0.00314449797541649,0.00316156181642513,0.00316308930843257,0.00316328056079551,0.00316330011643562,0.00316330205672721
0,0.00314728562657596,0.00316335581508131,0.00316482288067887,0.00316500552288812,0.00316502423712905,0.00316502609302904
0,0.00314993321013213,0.00316504935335316,0.00316642108698151,0.00316659521533214,0.0031666130917507,0.00316661486360725
0,0.00315244134876091,0.0031666118135828,0.00316788474311436,0.0031680503893371,0.0031680674316078,0.00316806911977796
0,0.00315481068953449,0.00316803298705748,0.00316921463204489,0.00316937182665145,0.00316938803856437,0.00316938964341773
0,0.00315704190413091,0.00316932395496405,0.00317041155843767,0.00317056032997132,0.00317057571543555,0.00317057723735337
0,0.00315913568898041,0.00317048230686001,0.00317147772836457,0.00317161672330302,0.00317163128634756,0.00317163272572318
0,0.00316109276533028,0.0031714966223565,0.00317241027320081,0.00317254185236338,0.00317255559714069,0.00317255695437957
0,0.00316291387920453,0.00317240423074405,0.00317321349279609,0.00317333658584706,0.00317334951663617,0.00317335079215697
0,0.00316459980123573,0.00317316981981719,0.00317387868077534,0.00317400181173655,0.00317401393294103,0.00317401512717497
0,0.00316594082118149,0.00317380631589115,0.00317443044899623,0.00317453844576865,0.00317454976192699,0.00317455087531859
0,0.00316752930977038,0.00317424034749403,0.00317484751866526,0.0031749474240883,0.00317495793987244,0.00317495897287912
0,0.00316880903533434,0.00317468726230008,0.00317513783207246,0.00317522970750572,0.00317523942772324,0.00317524038081796
0,0.00316995597045,0.00317494109214855,0.00317530452584791,0.00317538628122138,0.00317539521082222,0.00317539608449036
0,0.00317097107250608,0.00317506947622848,0.00317534217974591,0.00317541815528732,0.00317542629936485,0.00317542709410668
0,0.0031718551483253,0.00317507346765,0.00317525820638387,0.00317532636506346,0.00317533372885648,0.00317533444518814
0,0.00317260904428729,0.00317495410113944,0.00317505003029583,0.00317511197166431,0.00317511856056363,0.00317511919901514
0,0.00317323362507804,0.00317471244311041,0.0031747285624143,0.00317477606429384,0.00317478188194376,0.00317478244306113
0,0.00317372977412678,0.00317435439450975,0.00317427524366665,0.00317431975368265,0.00317432480706847,0.00317432529141348
0,0.00317409839416916,0.00317386536960385,0.00317370734074929,0.00317374418145311,0.00317374847702079,0.00317374888517219
0,0.00317434041015807,0.00317326309454369,0.00317302128655339,0.00317305051737193,0.00317305406017954,0.00317305439273119
0,0.00317445679933681,0.00317254302540726,0.00317221655306665,0.00317223995594362,0.0031722427521278,0.00317224300969099
0,0.00317444846113679,0.00317170636575215,0.00317129946060113,0.00317131372255397,0.00317131577886398,0.00317131596206699
0,0.00317431640542631,0.00317075434300318,0.003170266209233,0.00317027306945705,0.00317027439157824,0.00317027450106733
0,0.00317406163507139,0.00316968821331043,0.00316911975004452,0.00316911927791586,0.00316911987188584,0.00316911990832336
0,0.00317368519943362,0.00316850926157164,0.00316786139252889,0.00316785365810035,0.00316785352983684,0.00316785349390436
0,0.00317318821392154,0.00316721880213777,0.00316649247438328,0.00316647754929511,0.003166476704489,0.00316647659688507
0,0.00317257158579531,0.00316581817644612,0.00316501436277294,0.00316499232007539,0.00316499076403398,0.00316499058547648
0,0.00317183637670493,0.00316430875511287,0.00316342845438589,0.00316339936845211,0.00316339710589175,0.00316339685711597
0,0.00317098383850578,0.00316269193935204,0.00316173617558968,0.00316170012198635,0.00316169715674974,0.00316169683850964
0,0.00317057343777061,0.00316096915976816,0.00315993898258193,0.00315989603787403,0.00315989237255732,0.00315989198562583
0,0.00316901627391841,0.00315914187707989,0.00315803836154127,0.0031579886030102,0.00315798423846814,0.00315798378363707
0,0.00316783521412589,0.00315728229017664,0.00315603582877755,0.00315597878919294,0.00315597426873004,0.00315597374680943
0,0.0031665439311227,0.00315518682506577,0.00315393293090571,0.00315386958196817,0.00315386400652096,0.00315386341833979
0,0.003165138429714,0.00315302668526729,0.00315173124504786,0.00315166124573818,0.00315165502372927,0.00315165437013565
0,0.00316364577202977,0.00315082693687863,0.0031494323790805,0.00314935578009001,0.00314934892068186,0.0031493482025422
0,0.0031620355077655,0.00314850163277036,0.0031470379719426,0.003146954813397,0.00314694732580989,0.00314694654400927
0,0.00316032141939082,0.00314608127901206,0.00314454969401423,0.00314446000154933,0.00314445189526313,0.0031444510507056
0,0.00315764253448614,0.00314356755049872,0.00314195782148941,0.00314187302959346,0.00314186431118979,0.00314186340479539
0,0.00315645070676174,0.00314096213449677,0.00313929611382735,0.00313919560557685,0.00313918628564724,0.00313918531835988
0,0.00315441722050636,0.00313826674718587,0.00313653595675278,0.00313642946553538,0.00313641955491573,0.00313641852769164
0,0.00315228393777456,0.0031354831305701,0.00313368874334241,0.00313357638786715,0.00313356588056379,0.00313356479437976
0,0.00315005289996451,0.00313261305197199,0.00313075626209125,0.00313063811428016,0.00313062704952727,0.00313062590537605
0,0.00314772563924981,0.003129692084619,0.00312774375207547,0.0031276164985905,0.00312760487293628,0.00312760367182829
0,0.00314530379187417,0.00312662091825244,0.00312464277691848,0.00312451336169639,0.00312450118533458,0.00312449992829733
0,0.00314309468138851,0.00312350206726442,0.00312146541514913,0.00312133056067376,0.00312131784491321,0.00312131653299019
0,0.00314019396656673,0.00312028311291668,0.00311821015969416,0.00311806997432684,0.00311805672722265,0.00311805536147258
0,0.00313748887534704,0.00311702833054506,0.00311487890718942,0.00311473350224767,0.00311471973516975,0.00311471831666754
0,0.00313470361133739,0.00311367755441683,0.00311147357579722,0.00311132306383066,0.00311130878696408,0.00311130731679898
0,0.0031318322608741,0.00311025332171089,0.00310799610232038,0.00310784059724423,0.00310782582068825,0.00310782429996437
0,0.00312887665207073,0.00310675758569201,0.00310445158647754,0.00310428805835294,0.00310427279209302,0.00310427122192736
0,0.00312583862981719,0.0031031923054321,0.00310083281104656,0.00310066741960202,0.00310065167347651,0.00310065005499938
0,0.00312272006970116,0.00309955945835538,0.00309715071914318,0.00309698066885633,0.00309696445252805,0.00309696278688276
0,0.00311952287492423,0.00309586103740933,0.00309340440377426,0.00309322980820126,0.00309321313113431,0.00309321141947583
0,0.00311624897204077,0.00309209904996333,0.00308959587882651,0.00308941685270547,0.00308939972414868,0.00308939796764263
0,0.00311290030759825,0.00308827551666757,0.00308572717088129,0.00308554382913928,0.00308552625812697,0.00308552445794985
0,0.00310947884531554,0.00308439247015302,0.00308180031656136,0.00308161277465724,0.003081594770034,0.00308159292737187
0,0.00310598656337313,0.0030804519534684,0.00307781736128587,0.0030776257354318,0.00307760730592155,0.003077605421969
0,0.00310242545150208,0.00307645601817574,0.00307378035772421,0.00307358476524888,0.00307356581732776,0.00307356389327784
0,0.00309879747608843,0.00307240672202314,0.00306969136417889,0.00306949192405792,0.00306947268211211,0.00306947071919716
0,0.00309510458486506,0.00306830612617615,0.00306555244292128,0.00306534927648638,0.00306532963802053,0.00306532763744527
0,0.00309134898729224,0.00306415629206225,0.00306136565849635,0.00306115708955579,0.00306113886528447,0.00306113682827103
0,0.00308753255082261,0.00305995927799485,0.0030571330760395,0.0030569225634739,0.0030569024347703,0.00305690036254591
0,0.00308363235110132,0.00305571713586572,0.00305285675966727,0.00305264287935392,0.00305262242098892,0.00305262031478837
0,0.0030797240353827,0.00305143190830148,0.00304851942980422,0.00304832166746449,0.00304830088190533,0.00304829874295565
0,0.00307573674638584,0.00304710562674426,0.0030441796467211,0.00304396099699578,0.00304393991555252,0.00304393774509182
0,0.0030716962947287,0.00304274031088936,0.00303978453464682,0.00303956293344254,0.00303954155598629,0.00303953935525292
0,0.00306760451808497,0.00303833796979702,0.00303535396376264,0.00303512953758711,0.00303510787693273,0.00303510564716469
0,0.00306346317197992,0.00303390060474817,0.00303088999122791,0.00303066286402154,0.00303064093301342,0.00303063867544817
0,0.00305927396470707,0.00302943021359914,0.00302639466304044,0.003026165473898,0.00302614277125801,0.0030261404871319
0,0.00305503856252543,0.00302495379874845,0.00302187001734666,0.0030216378594593,0.00302161542976209,0.00302161312030946
0,0.00305075860483084,0.00302039974941037,0.00301731808201999,0.00301708359397157,0.00301706093634668,0.00301705860279811
0,0.00304643572569596,0.00301584174933112,0.00301274087343473,0.0030125041801482,0.00301248130724263,0.00301247895082524
0,0.00304207158068459,0.00301125870917685,0.00300814039529784,0.00300790162137032,0.00300787854580054,0.00300787616773646
0,0.00303769010235189,0.00300665269740286,0.0030035186374433,0.00300327790705524,0.00300325464122897,0.00300325224273545
0,0.00303322583592425,0.00300202579821429,0.00299887757460349,0.0029986350112261,0.00299861156736325,0.00299860914965
0,0.0030287485749988,0.00299740103367185,0.00299421916518483,0.00299397489134023,0.00299395128146451,0.00299394884573556
0,0.00302423742858415,0.00299271778837229,0.00298954535005802,0.00298929948711768,0.00298927572305918,0.00298927327050968
0,0.00301969466869934,0.00298804080175785,0.00298485805137472,0.00298461071940659,0.00298458681194458,0.0029845843437607
0,0.00301512262831571,0.0029833511589209,0.0029801591714218,0.00297990998210407,0.00297988645168135,0.00297988396904081
0,0.003010523721931,0.00297865081488169,0.00297545059152049,0.00297520068709967,0.00297517651885648,0.00297517402292569
0,0.00300708659963189,0.00297394168462917,0.0029707341709847,0.00297048315299642,0.00297045892175085,0.00297045641366989
0,0.00300127435783615,0.00296922562581603,0.00296601174613953,0.00296576030223084,0.00296573531882172,0.00296573279977486
0,0.00299663735630684,0.00296450444216145,0.00296128512940463,0.00296103220823551,0.0029610077500396,0.00296100521169562
0,0.00299370111666508,0.00295977988836393,0.00295655610844303,0.00295630233388533,0.00295627787991481,0.00295627533523957
0,0.00298725019203405,0.00295505367707083,0.00295182644536984,0.00295157161321769,0.00295154748378368,0.0029515449348857
0,0.00298254312367896,0.00295032748663937,0.00294711457770913,0.00294684296794179,0.00294681830104426,0.00294681575421174
0,0.00297782973355443,0.00294560310587888,0.00294237040323275,0.00294211675431888,0.00294209203906182,0.00294208949363295
0,0.00297310949238427,0.00294088192305164,0.00293764918943407,0.00293739657840497,0.00293737038648267,0.00293736783078558
0,0.00296838448299919,0.0029361655408976,0.00293293411695683,0.00293267951885134,0.00293265498788653,0.00293265242355845
0,0.00296365655029174,0.00293145569261355,0.00292822680263038,0.00292797203345607,0.00292794746194303,0.00292794489530612
0,0.00295892039536405,0.00292673527698306,0.0029235288385554,0.00292327400154591,0.00292324932851029,0.00292324676053757
0,0.00295419905243921,0.00292206506747572,0.00291884178796209,0.00291858698691783,0.00291856233843912,0.00291855977018729
0,0.00294946923206085,0.00291738338356018,0.00291416718540793,0.00291391252368478,0.00291388786928659,0.00291388530171066
0,0.00294474579811188,0.00291271447441988,0.00290950653596178,0.00290925211554516,0.00290922746771938,0.0029092249017828
0,0.00294002743051147,0.0029080598770127,0.00290487492537894,0.00290462125171365,0.00290459663547382,0.00290459408614108
0,0.00293531471406983,0.00290343632853807,0.00290026780592767,0.00290001465448397,0.00289999008958253,0.00289998754350651
0,0.00293061608722189,0.00289883599757212,0.00289567852473915,0.00289542597675174,0.00289540146935274,0.00289539892744317
0,0.0029259266647389,0.00289425384614994,0.00289110845806884,0.00289085659420052,0.00289083215083996,0.00289082961398857
0,0.00292140405574093,0.00288969123188398,0.00288656158533318,0.00288630785175037,0.0028862834792448,0.00288628094832777
0,0.00291658224621372,0.00288514948300467,0.00288203111352192,0.00288178106345827,0.00288175676882463,0.00288175424469816
0,0.0029119269419231,0.0028806298984112,0.00287752668123731,0.00287727751245692,0.00287725330283417,0.00287725078633749
0,0.00290728568618481,0.00287613374757834,0.00287304665484256,0.00287279845092847,0.00287277433351329,0.00287277182546741
0,0.00290266002800399,0.00287166227039948,0.0028685922581283,0.00286834512409639,0.00286832108210566,0.00286831858331327
0,0.00289805134186083,0.0028672166770114,0.00286416468370387,0.00286391864626079,0.00286389473891402,0.00286389225015982
0,0.00289346096420451,0.00286279814764479,0.0028597634140316,0.00285952025806768,0.00285949646338524,0.0028594939854355
0,0.00288889018833494,0.00285840784917779,0.00285539770826204,0.00285515105904588,0.00285512738422622,0.00285512491782958
0,0.00288434027065709,0.00285404684647272,0.00285105438070854,0.00285081214748684,0.00285078859954757,0.00285078614543499
0,0.0028803319650248,0.00284970031975573,0.00284674543294072,0.00284650459125046,0.00284648117703223,0.00284647873591626
0,0.00287525115092335,0.00284544716237534,0.00284246880799288,0.00284222942795753,0.00284220615412556,0.00284220372670152
0,0.00287077303135774,0.00284115156953968,0.00283822157358238,0.0028379876649568,0.00283796453824903,0.00283796212519472
0,0.0028663206402556,0.00283691878974823,0.00283401717646303,0.00283378028082626,0.00283375730702851,0.00283375490900439
0,0.00286189470571463,0.00283272048968974,0.00282984315564139,0.00282960822299294,0.00282958540854095,0.00282958302619019
0,0.00285749641009159,0.00282855761000689,0.00282570460411791,0.0028254720224048,0.00282544976157195,0.00282544739552049
0,0.00285312684771677,0.00282443106656671,0.00282160493057948,0.00282137383747161,0.00282135125588501,0.00282134890674168
0,0.0028487870924665,0.00282034174216605,0.00281754225788244,0.00281731312543676,0.00281729075249981,0.00281728842085571
0,0.00284447819704958,0.00281629049101495,0.00281351838951682,0.00281329125204999,0.00281326908397117,0.00281326677040206
0,0.00284047582865588,0.00281227813944007,0.00280953412369145,0.00280930901906606,0.00280928705467864,0.00280928475974362
0,0.0028359548794038,0.00280830548595412,0.00280559023217852,0.00280536720121594,0.00280534544111199,0.00280534316535286
0,0.00283174652452345,0.00280434935205565,0.00280168746097176,0.00280146654623203,0.00280144499215418,0.00280144273609695
0,0.00282757294966918,0.00280048266373856,0.00279782653000926,0.0027976077748969,0.00279758642936223,0.00279758419351717
0,0.00282343508932015,0.00279663339987302,0.00279400813309361,0.00279379158120197,0.00279377044724238,0.00279376823210398
0,0.00281933388117861,0.00279282678001747,0.00279023293788994,0.00279001863254369,0.00278999771351429,0.00278999551956183
0,0.00281546577777236,0.00278905100363058,0.0027865015859958,0.00278628956992366,0.00278626886936728,0.00278626669706339
0,0.00281129536728886,0.00278534433085076,0.00278281469305131,0.00278260500815131,0.00278258452970015,0.00278258237949291
0,0.00280729742603847,0.00278166953598047,0.00277917284887597,0.00277896553604118,0.00277894528334832,0.00277894315567162
0,0.00280334120120063,0.00277803985884661,0.00277557661761141,0.00277537172364983,0.0027753516932979,0.00277534958856918
0,0.00279942718547621,0.00277445585741354,0.00277202653786768,0.00277182408572774,0.00277180429687274,0.00277180221549589
0,0.00279555582728153,0.00277091806300944,0.00276852312285925,0.00276832315856657,0.00276830360559022,0.00276830154795371
0,0.00279172766594771,0.00276742698229682,0.00276506686052991,0.00276486941992904,0.00276485010693639,0.00276484807341459
0,0.00278794323737197,0.00276398309674353,0.00276165821366003,0.0027614633312264,0.00276144426119185,0.00276144225214503
0,0.00278420299255511,0.00276058686268432,0.00275829761995505,0.00275810532877674,0.00275808650489329,0.00275808452066706
0,0.00278050761268167,0.0027572387114152,0.00275498549211306,0.00275479582387561,0.00275477724920348,0.00275477529012946
0,0.00277685749361467,0.00275397609468597,0.00275172221786857,0.00275153520284799,0.00275151688031416,0.002751514946709
0,0.00277325312470067,0.00275070238421693,0.00274850811064442,0.00274832382707491,0.00274830575946916,0.00274830385163671
0,0.00276969497803192,0.00274748314421092,0.00274534366170864,0.00274516203299036,0.0027451442229669,0.00274514234119605
0,0.00276618351035318,0.0027443313940344,0.00274222902515697,0.00274205013208473,0.00274203258213501,0.00274203072670098
0,0.00276271917623838,0.00274122947133759,0.00273916454341372,0.0027389884107063,0.00273897112324817,0.00273896929441153
0,0.00275930239035238,0.00273817766816609,0.00273615229636082,0.00273597713021101,0.00273596010748178,0.00273595830549
0,0.00275593355841519,0.00273517624692377,0.00273318705661574,0.00273301652667157,0.0027329997707719,0.00273299799585724
0,0.00275261306703511,0.00273222544167062,0.00273027452797237,0.00273010681078356,0.00273009032367744,0.00273008857605872
0,0.00274934128283866,0.00272927256457922,0.00272740857289955,0.00272724816769909,0.00272723195130709,0.00272723023118904
0,0.00274611855614459,0.00272648093279515,0.0027246033884516,0.00272444075682676,0.00272442481263668,0.0027244231202086
0,0.00274294520545526,0.00272368199460349,0.00272184430496869,0.00272168471160916,0.00272166904127036,0.0027216673767082
0,0.00273982152703944,0.00272093454246658,0.00271913672096047,0.00271898013939564,0.00271896474418587,0.00271896310765019
0,0.00273674780376232,0.00271823863475407,0.00271648070730124,0.00271632712052339,0.00271631200196998,0.00271631039360731
0,0.00273372428829277,0.00271559431216795,0.00271387631123199,0.0027137257093478,0.0027137108684161,0.00271370928835724
0,0.00273075120806543,0.00271300160295196,0.00271132503934635,0.00271117593254333,0.00271116137019911,0.00271115981856063
0,0.00272782876475042,0.00271046051259061,0.00270882216569457,0.00270867778947381,0.0027086635065332,0.00270866198341524
0,0.00272495713384902,0.00270797102150211,0.00270637268885088,0.00270623125167868,0.00270621724880538,0.00270621575429331
0,0.00272202902456686,0.00270553308438104,0.00270397475670847,0.00270383626249104,0.00270382254019419,0.00270382107435729
0,0.00271938222676393,0.00270314662950877,0.00270162828421328,0.00270149273663778,0.00270147929526932,0.00270147785816099
0,0.00271666073757815,0.0027008115579229,0.00269933324677107,0.00269920055942863,0.00269918739957797,0.00269918599123475
0,0.00271399096321179,0.00269852774264923,0.00269708922198786,0.00269695958750438,0.00269694670921572,0.00269694532965814
0,0.00271137287793655,0.00269629502803848,0.00269489633768472,0.00269476964764215,0.00269475705038957,0.00269475569962063
0,0.00270880642294413,0.00269411322917523,0.00269275428291382,0.00269263052915381,0.00269261821266598,0.00269261689067257
0,0.00270629153856106,0.00269198213132027,0.00269066282488872,0.00269054201700847,0.0026905299808323,0.00269052868758213
0,0.00270382814354508,0.00268990148937021,0.00268862169957995,0.00268850382451924,0.00268849206803845,0.0026884908034831
0,0.00270141613197117,0.00268787150103256,0.00268663061124397,0.00268651566128619,0.00268650418370453,0.00268650294777628
0,0.00269905537287807,0.00268589036616673,0.00268468923198606,0.00268457719743043,0.00268456599777045,0.00268456479038326
0,0.00269674570964362,0.00268395932475818,0.00268279720130338,0.00268268807044814,0.00268267714754866,0.0026826759685985
0,0.00269448695898256,0.00268207744187821,0.00268095412563552,0.00268084788475786,0.00268083723727119,0.00268083608663416
0,0.00269227890997636,0.00268025005351458,0.00267915962128196,0.00267905621125497,0.00267904583764356,0.00267904471517622
0,0.00269012132326052,0.00267845931239508,0.00267741309349057,0.00267731258687465,0.00267730248540643,0.00267730139094657
0,0.00268801393032447,0.00267673358397891,0.00267571418505874,0.00267561651416903,0.00267560668291744,0.00267560561628133
0,0.00268595643287395,0.00267503279680514,0.00267406231795275,0.00267396746090032,0.0026739578977375,0.00267395685872174
0,0.00268394850223153,0.00267335792892487,0.00267245692688756,0.00267236485964772,0.00267235556224454,0.00267235455062442
0,0.00268198977875578,0.00267179622329061,0.00267089741104398,0.00267080810743858,0.00267079907325862,0.00267079808878956
0,0.00268007987127183,0.0026702446749457,0.00266938313371123,0.00266929656539794,0.00266928779169728,0.00266928683411238
0,0.00267821835650872,0.00266873818568292,0.00266791342197159,0.00266782955842471,0.00266782104224828,0.00266782011125899
0,0.00267640477854147,0.00266727604758499,0.00266648756640309,0.00266640637489435,0.00266639811307257,0.00266639720836914
0,0.00267455417922235,0.00266585752098747,0.00266510321248015,0.00266502626638965,0.002665018255537,0.00266501737678637
0,0.00267292080697512,0.00266448183734858,0.00266376468581142,0.00266368844746279,0.0026636806839746,0.00266367983082261
0,0.00267124827084886,0.00266314819338231,0.00266246570522077,0.00266239209543284,0.00266238457548296,0.00266238374755234
0,0.00266962152541017,0.0026618557497774,0.00266120736986608,0.00266113635021392,0.00266112906975402,0.00266112826664411
0,0.00266803992540299,0.0026606036309571,0.00265998883605312,0.00265992031418461,0.00265991326894055,0.00265991249022846
0,0.00266650280832248,0.00265939092487155,0.00265880911118788,0.0026587430520929,0.00265873623756407,0.00265873548280382
0,0.00266500947656267,0.00265821668272248,0.00265766724283789,0.00265760359100486,0.00265759700246282,0.00265759627118434
0,0.00266355919635564,0.0026570799187462,0.00265656222136323,0.00265650092029068,0.00265649455277683,0.00265649384448752
0,0.00266215119759106,0.00265597961008801,0.00265549299972634,0.0026554339916578,0.00265542783998507,0.00265542715416778
0,0.00266078467381003,0.00265491469676638,0.00265445849352808,0.00265440171922737,0.00265439577797522,0.00265439511409082
0,0.0026594587407246,0.00265388408170197,0.00265345758108315,0.002653402979654,0.00265339724317259,0.00265339660065667
0,0.00265817266111756,0.00265288663081131,0.0026524891035502,0.00265243661229597,0.00265243107470325,0.00265243045296881
0,0.00265692535370121,0.00265192117315205,0.00265155186511212,0.00265150141943027,0.00265149607461235,0.00265149547304866
0,0.00265571593159941,0.00265098650112383,0.00265064463321552,0.00265059616651409,0.0026505910081267,0.0026505904260995
0,0.0026545434045504,0.00265008137071476,0.00264976613886303,0.0026497195824996,0.00264971460396823,0.00264971404081948
0,0.00265340674678771,0.00264920450179984,0.00264891507695708,0.00264887036019223,0.002648865554713,0.00264886500976191
0,0.00265230489536117,0.002648354578483,0.00264809010669753,0.00264804715666167,0.00264804251720241,0.00264804198974466
0,0.00265123675053269,0.00264753024949438,0.00264728985202689,0.00264724859369903,0.00264724411300232,0.00264724360231061
0,0.00265020117654746,0.00264673012863315,0.00264651290212847,0.00264647325832545,0.00264646892890841,0.00264646843423311
0,0.00264919700153332,0.00264595279526381,0.00264575781197229,0.00264571970334682,0.00264571551750581,0.00264571503807398
0,0.0026482230177638,0.0026451967948673,0.00264502310291082,0.00264498644795841,0.00264498239776934,0.00264498193278628
0,0.00264727798196718,0.00264445289303972,0.00264430726332177,0.0026442719783949,0.00264426805571794,0.00264426760436687
0,0.00264636061568368,0.00264374294015868,0.00264360877168968,0.00264357474862953,0.0026435709451107,0.00264357050655306
0,0.00264571131832825,0.00264304190640507,0.0026429259827162,0.00264289318111566,0.00264288948819169,0.00264288906156784
0,0.00264459173354292,0.00264235606349061,0.0026422573632624,0.00264222566757633,0.00264222207647768,0.002642221660907
0,0.00264374848352833,0.00264168491420402,0.00264161844416921,0.00264158913091062,0.00264158576530527,0.00264158537321069
0,0.00264292746807238,0.00264104890595196,0.00264099782173999,0.00264096945837178,0.00264096617943665,0.00264096579687534
0,0.0026421272220053,0.00264042358833738,0.00264038677264133,0.00264035926267125,0.00264035606097313,0.00264035568699683
0,0.00264134628656365,0.00263980724724211,0.00263978356166195,0.00263975680666007,0.00263975367257252,0.00263975330621424
0,0.00264065966263494,0.00263919814113767,0.00263918642677441,0.00263916032642808,0.00263915725013875,0.00263915689041216
0,0.00263983625128761,0.00263859450238946,0.00263859358018881,0.00263856803235929,0.00263856500387383,0.00263856464977408
0,0.00263910454291927,0.00263799453814861,0.00263800320943708,0.00263797811022004,0.00263797511936914,0.00263797476987426
0,0.00263840587794828,0.00263739643136895,0.00263741347849744,0.0026373887222807,0.00263738575872607,0.00263738541279679
0,0.00263772219635228,0.00263677977019994,0.00263682252893915,0.00263679800846772,0.00263679506170811,0.00263679471828848
0,0.00263704876112425,0.00263619927323555,0.00263622848110256,0.00263620408754117,0.00263620114691943,0.00263620080493765
0,0.0026363838683614,0.00263559540649894,0.00263562943529838,0.00263560505830074,0.00263560211301017,0.00263560177138022
0,0.00263572578882887,0.00263498592817368,0.00263502347303235,0.00263499900081032,0.00263499603990247,0.00263499569752357
0,0.00263507276848651,0.00263436891701452,0.00263440865824816,0.0026343839776457,0.00263438099003699,0.00263438064579391
0,0.00263442302958206,0.00263374243216785,0.00263378303858874,0.00263375803515642,0.00263375500963536,0.00263375466240168
0,0.00263377477188353,0.00263310451885035,0.00263314464667086,0.00263311920474318,0.00263311612997841,0.00263311577861447
0,0.00263312617378542,0.00263245320786509,0.00263249150137179,0.00263246550414664,0.00263246236869463,0.00263246201204959
0,0.00263247539330236,0.00263178651685148,0.00263182160912534,0.00263179493874299,0.00263179173105532,0.00263179136796809
0,0.00263182056901201,0.00263110245157894,0.00263113296522233,0.00263110550284773,0.00263110221127894,0.00263110184057846
0,0.00263115982099293,0.00263039217464056,0.00263042355511667,0.00263039518101826,0.00263039179383462,0.00263039141434096
0,0.00263076995740497,0.002629674342434,0.0026296913557271,0.00262966194935954,0.00262965845474616,0.0026296580652716
0,0.00262979428827081,0.00262892612529519,0.00262893433674005,0.00262890377682579,0.00262890016289452,0.00262889976224367
0,0.00262910386650106,0.00262815246559556,0.00262815046190557,0.00262811862651369,0.00262811488131198,0.00262811446828304
0,0.00262839976642937,0.00262735132809278,0.00262733769032164,0.00262730445694981,0.0026273005684686,0.00262730014185375
0,0.00262768003614544,0.00262652067368041,0.00262649397771175,0.00262645922336546,0.00262645517954618,0.00262645473813317
0,0.00262694274941644,0.00262565846078666,0.00262561723133214,0.00262558087895592,0.00262557666769969,0.00262557621027193
0,0.00262618594086572,0.00262476264627998,0.0026247055476496,0.00262466737612432,0.00262466298529962,0.00262466251063709
0,0.00262540763090335,0.00262385443626778,0.00262375673035664,0.00262371666770578,0.00262371208515566,0.002623711592036
0,0.00262460582977375,0.00262285976617149,0.00262276878623868,0.00262272670816865,0.00262272192171897,0.00262272140891839
0,0.00262374197264081,0.00262185098060697,0.00262173967266954,0.00262169545479229,0.00262169045226002,0.00262168991855272
0,0.00262292743932213,0.0026208004092001,0.0026206673508925,0.0026206208688192,0.00262061563801796,0.0026206150821787
0,0.00262204307241087,0.00261970602162065,0.00261954996453795,0.00261950091657515,0.00261949544532469,0.00261949486612889
0,0.00262112719292207,0.0026185657950466,0.00261838492484812,0.0026183335705634,0.0026183278466958,0.00261832724291911
0,0.00262017777999479,0.00261737771029924,0.00261717080471868,0.00261711681052157,0.00261711082188876,0.00261711019231003
0,0.00261919280578848,0.00261613975501918,0.00261590538172096,0.0026158486244493,0.00261584235892953,0.00261584170232865
0,0.00261817024787914,0.0026148499249482,0.00261458665284964,0.00261452700959541,0.00261452045509936,0.00261451977026106
0,0.00261710808705706,0.00261350622493473,0.0026132126252536,0.00261314997340889,0.00261314311788818,0.00261314240359989
0,0.0026160043081952,0.00261210666985179,0.00261178131709894,0.00261171553445594,0.00261170836590707,0.00261170762096108
0,0.00261485690126861,0.00261064928552168,0.00261029075846742,0.00261022172328984,0.00261021422976104,0.00261021345295509
0,0.00261366386224948,0.00260913210964875,0.00260873899219394,0.00260866658328551,0.00260865875288352,0.00260865794302034
0,0.00261242319377719,0.00260755319271877,0.00260712407466512,0.00260704817143209,0.00260703999232592,0.00260703914821514
0,0.00261113290568071,0.00260591059885917,0.00260544407657126,0.00260536455908111,0.00260535601950873,0.0026053551399664
0,0.00260979101553616,0.00260420240663561,0.00260369708361752,0.00260361383265539,0.00260360492092859,0.00260360400477722
0,0.00260839554912251,0.00260242670979238,0.00260188119719196,0.00260179409431294,0.00260178479882067,0.00260178384489196
0,0.00260689791213542,0.00260058161792331,0.0025999945349926,0.00259990346256955,0.00259989377178405,0.00259989277891648
0,0.0026054382688202,0.00259866525708052,0.00259803523160895,0.0025979400728775,0.00259792997535757,0.00259792894239885
0,0.00260387053650346,0.00259667577032019,0.00259600143906402,0.0025959020781634,0.00259589156255946,0.00259589048836573
0,0.00260224143165422,0.00259461131819605,0.00259389132731269,0.00259378764932394,0.00259377670437955,0.00259377558781704
0,0.00260054902984708,0.00259247007920427,0.00259170308469658,0.00259159497567862,0.00259158359023615,0.00259158243017943
0,0.0025987914148542,0.00259025025019233,0.00258943491836394,0.00258932226538389,0.00258931042838695,0.00258930922372103
0,0.00259696668959897,0.00258795004673062,0.00258708505464411,0.00258696774580813,0.00258695544630305,0.00258695419592359
0,0.00259507297284467,0.00258556770345808,0.00258465173938649,0.00258452966386624,0.00258451689100581,0.00258451559381834
0,0.00259310839934823,0.00258310147440366,0.00258213323826151,0.00258200628631755,0.00258199302936446,0.00258199168428519
0,0.00259107112043355,0.00258054963327792,0.00257952783702509,0.00257939590003109,0.00257938214835707,0.00257938075431308
0,0.00258895930459502,0.00257791047374301,0.00257683384175167,0.00257669681221051,0.00257668255530163,0.00257668111123088
0,0.00258677113790673,0.0025751823096537,0.0025740495790304,0.00257390735059493,0.00257389257804952,0.00257389108290162
0,0.00258450482426142,0.00257236347526901,0.00257117339613433,0.00257102586361946,0.00257101056515274,0.00257100901788776
0,0.00258215858551825,0.00256945232543293,0.00256820366115962,0.00256805072055555,0.00256803488599933,0.00256803328558919
0,0.00257973066162054,0.00256644723572308,0.00256513876313669,0.00256498031162011,0.00256496393092276,0.00256496227635095
0,0.00257721931072152,0.00256334660256874,0.0025619771121187,0.00256181304806091,0.0025617961112897,0.00256179440155102
0,0.00257462280934251,0.00256014884333866,0.0025587171392466,0.00255854736221883,0.00255852985956018,0.00255852809366064
0,0.00257193945258016,0.00255685239640135,0.00255535729679512,0.00255518170757407,0.00255516362933295,0.00255516180629123
0,0.00256916755436376,0.00255345572116172,0.00255189605819828,0.00255171455876946,0.00255169589537085,0.00255169401421607
0,0.00256630544775016,0.00254995729807783,0.00254833191806381,0.00254814441162166,0.0025481251536098,0.00254812321338349
0,0.00256335148523967,0.00254635562866634,0.00254466339217096,0.00254446978312084,0.00254444992115976,0.00254444792091491
0,0.00256026388990416,0.00254264923548952,0.0025408890174603,0.00254068921141704,0.00254066873628955,0.00254066667509067
0,0.00255716232661951,0.00253883666214338,0.00253700735201567,0.0025368012558018,0.00253678015841086,0.00253677803533403
0,0.00255392330349069,0.00253491647323678,0.00253301697504005,0.00253280449668436,0.00253278276805069,0.00253278058218354
0,0.00255058605006808,0.00253088725437212,0.00252891648683007,0.00252869753556384,0.0025286751668272,0.00252867291726966
0,0.00254714900819397,0.00252674761212845,0.00252470450875009,0.0025244789950053,0.00252445597742379,0.00252445366328546
0,0.00254361064883124,0.00252249617404832,0.00252037968320984,0.00252014751861462,0.00252012384356304,0.00252012146396718
0,0.00253996946554602,0.00251813158862446,0.00251594067364591,0.00251570177102178,0.00251567742999326,0.00251567498407312
0,0.00253622397337538,0.00251365252530356,0.00251138616451274,0.00251114043787215,0.00251111542247551,0.00251111290937633
0,0.00253237270838103,0.00250905767448628,0.00250671486128262,0.0025064622258244,0.00250643652778582,0.00250643394666372
0,0.00252841422757866,0.00250434574754876,0.00250192549045924,0.00250166586256761,0.00250163947372894,0.00250163682375171
0,0.00252434710899818,0.002499515476865,0.00249701679960479,0.00249675009684724,0.00249672300916504,0.00249672028951176
0,0.00252016995168747,0.00249456561585271,0.00249198755738722,0.00249171369851164,0.00249168590405946,0.00249168311392045
0,0.0025158813756635,0.00248949493902983,0.00248683655364168,0.00248655545857879,0.00248652694954465,0.00248652408812122
0,0.00251148002185764,0.00248430224209051,0.00248156259945986,0.00248127418932165,0.00248124495800894,0.0024812420245145
0,0.00250696455209032,0.00247898634200483,0.00247616452729682,0.00247586872437988,0.00247583876320778,0.00247583575686616
0,0.00250250086952442,0.00247354607713812,0.00247064119110585,0.00247033791889395,0.00247030722039709,0.00247030414044402
0,0.00249757353193436,0.00246798030740092,0.0024649914664997,0.00246468064966998,0.00246464920649825,0.002464646052181
0,0.00249270776513921,0.00246228791442216,0.00245921425093987,0.00245889581536773,0.00245886362028869,0.00245886039086551
0,0.00248772267588127,0.0024564678017539,0.00245330846395475,0.00245298233672209,0.00245294938262031,0.00245294607736102
0,0.00248261705868524,0.00245051889510761,0.00244727304738934,0.0024469391567965,0.00244690543667403,0.00244690205486098
0,0.00247738972966149,0.0024444401426188,0.00244110696568767,0.00244076524126369,0.00244073074824247,0.00244072728916878
0,0.00247203950779529,0.00243823051514847,0.00243480920620553,0.00243445957872312,0.00243442430604501,0.00243442076901679
0,0.00246656522970456,0.00243188900661562,0.00242837877956048,0.00242802118105068,0.00242798512208031,0.00242798150641477
0,0.00246096575266097,0.00242541463436108,0.0024218147200098,0.00242144908378372,0.00242141223200898,0.00242140853703632
0,0.00245523995525765,0.00241880643954828,0.00241511608587219,0.00241474234653682,0.00241470469557181,0.00241470092063434
0,0.00244938673737016,0.00241206348759804,0.00240828195997278,0.00240790005345837,0.00240786159704398,0.00240785774149732
0,0.0024434050204869,0.00240518486865116,0.00240131145013311,0.00240092131371517,0.00240088204572342,0.00240087810893574
0,0.0024372937483973,0.0023981696980746,0.0023942036896879,0.00239380526201549,0.00239376517645118,0.00239376115780421
0,0.00243105188802084,0.0023910171169913,0.00238695783803911,0.00238655105916563,0.00238651015016889,0.00238650604905799
0,0.00242467843023542,0.00238372629284833,0.00237957308124515,0.0023791578926583,0.00237911615450881,0.00237911197034324
0,0.00241817239064512,0.00237629642001669,0.00237204863263762,0.00237162497729537,0.00237158240441437,0.00237157813661759
0,0.0024115328102553,0.00236872676200417,0.0023643837334747,0.00236395155584224,0.00236390814279663,0.00236390379080709
0,0.00240475875695001,0.00236101644311026,0.00235657765362296,0.00235613689970904,0.00235609264121617,0.00235608820448718
0,0.0023978493346779,0.00235316486961989,0.00234862969226846,0.00234818030966955,0.00234813520059929,0.00234813067859974
0,0.00239080363741029,0.00234517130722045,0.00234053917865606,0.00234008111659756,0.00234003515197778,0.00234003054419296
0,0.00238362082744736,0.00233703509500438,0.00233230547285501,0.00233183868223708,0.00233179185725874,0.00233178716318916
0,0.00237630007954748,0.00232875560318624,0.0023239279665499,0.0023234523999941,0.0023234047100138,0.00232339992917863
0,0.00236884059629461,0.0023203322339288,0.00231540608385028,0.00231492169575009,0.00231487313629675,0.00231486826823124
0,0.00236124160853557,0.00231176439329062,0.00230673928212743,0.00230624602869745,0.0023061965954766,0.00230619163973422
0,0.00235350237590692,0.00230305163830169,0.00229792705286236,0.00229742489219109,0.00229737458109025,0.00229736953724324
0,0.00234562218746126,0.00229419338168591,0.00228896892251362,0.00228845781461828,0.00228840662171215,0.0022884014893515
0,0.00233760036239028,0.00228518919243725,0.00227986445339801,0.00227934436027832,0.00227929228183354,0.00227928706057023
0,0.00232943625082727,0.00227603864508397,0.00227061324457944,0.00227008413027574,0.00227003116275837,0.00227002585222302
0,0.00232112923470695,0.00226674135125471,0.00226121493277021,0.00226067676341957,0.0022606229034986,0.00226061750334283
0,0.0023126787286577,0.00225729696057397,0.00225166919323239,0.00225112193712784,0.00225106718168266,0.00225106169157963
0,0.00230408418090389,0.00224770516156303,0.00224197574068496,0.00224141936833477,0.00224136371445993,0.00224135813410475
0,0.00229534507416129,0.0022379656825372,0.00223213433021008,0.00223156881439635,0.00223151225940821,0.00223150658851834
0,0.00228646092650464,0.00222807829250604,0.00222214475815241,0.00222157007399237,0.00222151261543502,0.002221506853751
0,0.00227743129221225,0.00221804492591704,0.00221200686301626,0.0022114229880219,0.00221136462367211,0.00221135877095868
0,0.00226825576257905,0.00220785869540796,0.0022017205263487,0.00220112744048673,0.00220106816836185,0.00220106222440763
0,0.00225893396670662,0.00219752659210215,0.00219128567361293,0.00219068335936456,0.00219062317772678,0.00219061714234603
0,0.00224946557227901,0.00218704607799636,0.00218070227504252,0.00218009071746372,0.00218002962482655,0.00218002349785829
0,0.00223985028633389,0.00217641713923022,0.00216997034647837,0.00216934953325776,0.00216928752839252,0.00216928130970251
0,0.00223008785603429,0.00216563980796169,0.00215908995018244,0.00215845987169982,0.00215839695364073,0.00215839064312195
0,0.00222017806945118,0.0021547141626409,0.00214806119562672,0.00214742184501016,0.00214735801305965,0.00214735161063151
0,0.00221012075635796,0.00214364032896142,0.00213688424025116,0.00213623561343235,0.00213617086716789,0.00213616437277842
0,0.002199955505648,0.00213241848088774,0.00212555929019498,0.00212490138596277,0.00212483572524169,0.00212482913886691
0,0.00218956286309968,0.00212104884111886,0.00211408660098578,0.00211341942104049,0.00211335284600467,0.00211334616764969
0,0.00217906244093191,0.00210953168189454,0.00210246647819989,0.00210179002720223,0.002101722538284,0.00210171576798424
0,0.00216841422167524,0.00209786732563333,0.00209069927807659,0.00209001356369698,0.00208994516162375,0.00208993829944348
0,0.0021576182850187,0.00208605614552282,0.00207878540808981,0.00207809044105522,0.0020780211268544,0.00207801417288878
0,0.00214667472243568,0.00207409856608787,0.00206672532747942,0.0020660211216168,0.00206595089661921,0.00206594385099446
0,0.0021355836768604,0.00206199506370941,0.00205451954772795,0.00205380612000527,0.00205373498585082,0.0020537278487246
0,0.00212434534034478,0.00204974616709397,0.00204216863299211,0.00204144600355771,0.00204137396219795,0.0020413667337591
0,0.00211295995362282,0.00203735245768433,0.00202967320047964,0.00202894139269683,0.00202886844640005,0.00202886112687006
0,0.00210142780730471,0.00202481457001646,0.00201703392077357,0.0020162929612545,0.00201621911260708,0.00201621170223953
0,0.00208974922827432,0.0020121331920171,0.00200425151809869,0.00200350143673156,0.00200342668864317,0.00200341918772429
0,0.00207792462096257,0.00199930906523771,0.00199132677053016,0.00199056760050798,0.0019904919562117,0.00199048436506088
0,0.00206595442607638,0.00198634298503275,0.00197826051014638,0.00197749228798594,0.00197741575104327,0.00197740807001257
0,0.00205383913188684,0.0019732358006751,0.00196505362311561,0.00196427638867847,0.00196419896297906,0.0019641911924545
0,0.00204157927976034,0.0019599884154119,0.00195170704972536,0.00195092084623238,0.00195084253599698,0.00195083467639767
0,0.00202917546348824,0.00194660178646078,0.00193822178434833,0.00193742665838981,0.00193734746817076,0.00193733951994945
0,0.00201662832889138,0.00193307692494571,0.00192459887534213,0.00192379487688676,0.00192371481156905,0.00192370677521181
0,0.00200393857404524,0.00191941489577285,0.00191083942489068,0.00191002660728656,0.0019099456720878,0.00190993754811564
0,0.001991106949633,0.00190561681744272,0.00189694458877521,0.00189612300875119,0.00189604120922215,0.00189603299818786
0,0.00197807774016512,0.00189168386180527,0.001882915576086,0.00188208529374467,0.00188200263576876,0.00188199433826031
0,0.00196502212098859,0.00187761725374658,0.00186875364886696,0.00186791472767656,0.00186783121746903,0.00186782283410736
0,0.00195176976787703,0.0018634182708166,0.00185446012169665,0.00185361262847905,0.001853528272585,0.00185351980402448
0,0.00193837911675143,0.00184908824279173,0.00184003636120933,0.00183918036612041,0.00183909517141456,0.00183908661834231
0,0.0019248511287091,0.00183462855117444,0.00182548378554803,0.00182461936205736,0.00182453333574095,0.00182452469887773
0,0.00191118688293568,0.00182004062862706,0.00181080386375931,0.00180993108862559,0.00180984423822361,0.00180983551832281
0,0.00189738750385871,0.00180532595835026,0.00179599811512843,0.00179511706836744,0.00179502940172727,0.00179502059957415
0,0.001883454162386,0.00179048607339349,0.00178106810845235,0.00178017887330517,0.00178009039859128,0.00178008151500397
0,0.00186938808018755,0.00177552255590951,0.00176601546125565,0.0017651181241507,0.00176502884984286,0.00176501988567068
0,0.00185519053093552,0.00176043703635353,0.00175084183895347,0.0017499364894652,0.00174984642435305,0.00174983738047663
0,0.00184086283960694,0.00174523119262382,0.00173554895395733,0.0017346356847594,0.00173454483793889,0.00173453571526971
0,0.00182640638159037,0.00172990674915285,0.00172013856472852,0.00171921747154735,0.00171912585241529,0.00171911665189473
0,0.00181182258198298,0.00171446547594645,0.00170461247478471,0.00170368365634488,0.00170359127459419,0.00170358199719478
0,0.00179711291494267,0.00169890918758331,0.00168897253165701,0.00168803608962642,0.00168794295524055,0.00168793360196251
0,0.00178227890300497,0.0016832397421338,0.00167322062580189,0.00167227666473191,0.00167218278797854,0.00167217335985181
0,0.00176732211636277,0.00166745904009458,0.0016573586894717,0.00165640731673555,0.00165631270816191,0.00165630320624333
0,0.00175224417211128,0.00165156902324792,0.0016413886955462,0.00164043002127334,0.00164033469169689,0.00164032511707191
0,0.00173704673346753,0.00163557167347284,0.00162531265632671,0.00162434679333334,0.00162425075383854,0.00162424110761816
0,0.00172173150894894,0.00161946901154442,0.00160913262229689,0.00160815968601657,0.0016080629479448,0.001608053231267
0,0.00170630025150775,0.00160326309588876,0.00159285068085191,0.00159187078926193,0.00159177336420679,0.00159176357823376
0,0.00169075475761193,0.00158695602131431,0.00157646895500407,0.00157548222854953,0.0015753841283469,0.00157537427426646
0,0.00167509686627088,0.00157054991771399,0.00155998960205983,0.00155899616357602,0.00155889740029835,0.00155888747932109
0,0.00165932845800609,0.0015540469487435,0.00154341481227882,0.00154241478691197,0.0015423153728592,0.00154230538621847
0,0.00164345145376921,0.00153744931048516,0.00152674680751475,0.00152574032264008,0.00152564027033242,0.00152563021928465
0,0.00162746781381129,0.00152075923008799,0.00150998783984235,0.00150897502498226,0.00150887434715097,0.00150886423297281
0,0.00161137953651302,0.00150397896440202,0.00149314019017233,0.00149212117691178,0.00149201988649228,0.00149200971048147
0,0.001595188657184,0.00148711079859809,0.00147620616686228,0.00147518108876421,0.00147507919888579,0.00147506896235972
0,0.00157889724683569,0.00147015704478504,0.00145918810431822,0.00145815709683794,0.00145805462081705,0.00145804432511121
0,0.00156250741093833,0.00145312004062093,0.00144208836160187,0.00144105156199925,0.00144094851332999,0.0014409381597984
0,0.00154602128816472,0.00143600214793072,0.0014249093210329,0.00142386686828866,0.00142376326063409,0.00142375285064711
0,0.00152944104912844,0.00141880575131881,0.00140765338680537,0.00140660542153059,0.00140650126871478,0.0014064908036594
0,0.00151276889511187,0.00140153325679826,0.00139032298360409,0.00138926964795749,0.00138916496395536,0.00138915444523413
0,0.00149600705679187,0.00138418709042198,0.0013729205552423,0.00137186199283879,0.00137175679176971,0.00137174622079905
0,0.00147915779296048,0.00136676969693428,0.00135544856330272,0.0013543849191322,0.00135427921524978,0.00135426859346
0,0.0014622233892374,0.00134928353842811,0.00133790948580936,0.00133684090614739,0.00133673471383156,0.00133672404266572
0,0.00144520615678212,0.00133173109303208,0.00132030581590781,0.0013192324482334,0.00131912578198212,0.00131911506289473
0,0.00142810843099683,0.0013141148536101,0.00130264006057401,0.00130156205348653,0.00130145492790756,0.00130144416236488
0,0.00141093257023173,0.00129643732648865,0.00128491473935244,0.00128383224248663,0.00128372467228832,0.00128371386176684
0,0.00139368095448722,0.00127870103020566,0.00126713238310927,0.00126604554705778,0.00126593754704263,0.00126592669302816
0,0.001376355984122,0.00126090849429561,0.00124929553283082,0.00124820450906249,0.00124809609411825,0.0012480851981046
0,0.00135896007856828,0.00124306225809256,0.00123140673844002,0.00123031167922361,0.00123020286431574,0.00123019192780593
0,0.00134149567505992,0.00122516486956803,0.00121346855765569,0.00121236961598403,0.0012122604161483,0.00121224944065212
0,0.00132396522737477,0.00120721888422681,0.0011954835548813,0.00119438088439749,0.00119427131473282,0.00119426030176617
0,0.00130637120460031,0.00118922686401512,0.00117745430013261,0.00117634805505862,0.00117623813071988,0.00117622708180465
0,0.00128871608992087,0.00117119137622401,0.00115938336800192,0.00115827370306898,0.00115816343925979,0.00115815235592343
0,0.00127100237942934,0.00115311499251824,0.0011412733366597,0.00114016040704257,0.00114004981900873,0.00114003870278256
0,0.00125323258096921,0.00113500028794489,0.00112312678689885,0.00112201074814966,0.00112189985117339,0.00112188870359287
0,0.00123540921300425,0.00111684983999427,0.00110494630121405,0.001103827309201,0.0011037161185945,0.00110370494119838
0,0.00121753480351705,0.0010986662277005,0.00108673446292473,0.00108561267377294,0.00108550120487139,0.00108548999920122
0,0.00119961188893691,0.001080452030782,0.00106849385533647,0.00106736942537111,0.00106725769352889,0.00106724646112766
0,0.0011816430131012,0.00106220982882066,0.00105022706094415,0.0010491001466344,0.00104898816721866,0.00104897690963202
0,0.00116363072624248,0.00104394220048154,0.0010319366606717,0.00103080741858208,0.00103069520696752,0.00103068392574124
0,0.00114557758401024,0.00102565172277058,0.00101362523315551,0.00101249381989454,0.00101238139145876,0.0010123700881397
0,0.00112748614652192,0.00100734097033328,0.000995295354063619,0.000994161926236692,0.000994049296356159,0.000994037972491868
0,0.00110935897744657,0.000989012514786447,0.000976949595451027,0.000975814309620016,0.000975701493665104,0.000975690150801789
0,0.00109119864312135,0.000970668924091811,0.00095859052515701,0.000957453537795638,0.000957340551126507,0.000957329190810485
0,0.00107300771170205,0.000952312761961172,0.000940220706231898,0.000939082173688099,0.000938969031651693,0.000938957655428174
0,0.00105478875234633,0.000933946587298062,0.000921842696401609,0.000920702774861115,0.000920589492786505,0.00092057810219992
0,0.00103654433442923,0.000915572953671617,0.00090345904756084,0.000902317893013871,0.000902204486209479,0.000902193082801372
0,0.0010182770268099,0.000897194408820523,0.000885072305300549,0.00088393007350851,0.000883816557259665,0.000883805142570471
0,0.000999989397101553,0.000878813494184949,0.0008666850084601,0.000865541854926932,0.000865428244491984,0.000865416820059806
0,0.000981684010998962,0.000860432744471118,0.000848299688706811,0.000847155768652019,0.000847042079260008,0.000847030646620506
0,0.00096336343163439,0.000842054687231641,0.000829918870141277,0.000828774338472837,0.000828660585320828,0.000828649146006999
0,0.000945016512227115,0.000823681842477941,0.000811545068920339,0.000810400080210827,0.000810286278462913,0.000810274834004421
0,0.000926687148003813,0.000805316722303551,0.000793180792901582,0.000792035501367527,0.000791921666150497,0.000791910218073899
0,0.000908336377802521,0.000786961830533728,0.000774828541303396,0.000773683100782852,0.000773569247185857,0.000773557797015378
0,0.000889980637666543,0.000768619662383174,0.000756490804378895,0.000755345368313232,0.00075523151138579,0.000755220060640438
0,0.000871622460948296,0.000750292704128408,0.000738170063100729,0.00073702478451465,0.000736910939264313,0.000736899489460541
0,0.000853264383558816,0.000731983432791128,0.000719893760209311,0.000718750970356119,0.000718637365296426,0.00071862593953409
0,0.000834908934622902,0.000713729162969856,0.000701649707855356,0.000700507374120141,0.000700393810013411,0.000700382388159559
0,0.000816558636638876,0.000695497900204955,0.000683429898845622,0.000682288172752066,0.000682174664457524,0.000682163248015455
0,0.000798216005013064,0.000677291560935933,0.000665236770873989,0.000664095803471154,0.000663982365802451,0.00066397095627041
0,0.000779883547616267,0.000659112578830057,0.000647072750782907,0.000645932692627249,0.000645819340348353,0.00064580793922081
0,0.000761630130274527,0.000640963376674242,0.000637098843952077,0.000637052885512412,0.000637047450041062,0.000637046948283315
0,0.000743255438921397,0.000636129509521133,0.000636237436580034,0.000636187318821979,0.000636181473361253,0.000636180931697872
0,0.000724972514659639,0.000635242199319153,0.000635299675126433,0.000635245326509215,0.00063523906431201,0.000635238482041001
0,0.000706740648248494,0.000634278291773094,0.000634284250693784,0.000634225598800886,0.000634218913036833,0.000634218289444821
0,0.000688531272063753,0.000633236452275976,0.000633189825177516,0.000633126796351691,0.000633119680069905,0.000633119014429251
0,0.00067034682364342,0.000632115315314652,0.000632015026417077,0.000631947545405354,0.000631939991499075,0.000631939283063487
0,0.000652189740230624,0.000630913479782669,0.000630758443596224,0.000630686433206795,0.000630678434377641,0.000630677682379954
0,0.00063406245081743,0.000629629504551199,0.000629418622919597,0.000629342003690969,0.000629333552416067,0.000629332756063306
0,0.000631310753636649,0.000628261904323468,0.000627994063585602,0.000627912753472515,0.00062790384197231,0.000627903000443963
0,0.00063042008336045,0.000626809145792717,0.000626483214084983,0.000626397128159706,0.000626387748367818,0.000626386860812289
0,0.000629452442727885,0.00062526964413312,0.000624884468841125,0.000624793519015454,0.000624783662549366,0.000624782728081419
0,0.00062840634864425,0.000623641759835925,0.000623196165216333,0.000623100259981579,0.000623089918117159,0.000623088935815364
0,0.000627280289937693,0.000621923795917634,0.000621416580901091,0.00062131562509149,0.000621304788738342,0.000621303757642133
0,0.000626072723258098,0.000620113995513649,0.000619543931703326,0.000619437826281488,0.000619426485960306,0.000619425405069263
0,0.000624782069329199,0.000618210539874653,0.00061757636975357,0.00061746501162091,0.000617453157444658,0.000617452025715337
0,0.000623406709559515,0.000616211546781653,0.000615511982138939,0.00061539526397103,0.000615382885627569,0.000615381701972839
0,0.000621944983012324,0.000614115069389687,0.000613348789978485,0.000613226600088113,0.000613213686825209,0.000613212450112255
0,0.000620395183735745,0.000611919095513003,0.000611084747947688,0.000610956970173937,0.000610943510788831,0.000610942219838817
0,0.000618755558416451,0.000609621547358608,0.000608717744262022,0.00060858425789001,0.000608570240719308,0.000608568894305994
0,0.000617024304351954,0.000607220281715781,0.000606245601123823,0.000606106280830743,0.000606091693744981,0.000606090290595107
0,0.000615199567726543,0.0006047130906085,0.000603666075635834,0.000603520791469303,0.000603505621870615,0.00060350416066296
0,0.000613279442193304,0.000602097702407434,0.000600976861183655,0.00060082547856849,0.000600809713389827,0.000600808192756042
0,0.00061126196777056,0.000599371783408298,0.000598175589286043,0.000598017969063169,0.000598001594771802,0.00059800001329624
0,0.000609145130072763,0.00059653293987183,0.000595259831910611,0.000595095830404624,0.000595078833008245,0.000595077189229576
0,0.000606926859896328,0.00059357872052257,0.000592227104248999,0.000592056573368471,0.000592038938424744,0.000592037230836118
0,0.000604605033187045,0.000590506619499553,0.000589074867946071,0.000588897655313003,0.000588879367941664,0.000588877594993431
0,0.000602177471414334,0.000587314079752932,0.00058580053477314,0.000585616483883833,0.000585597528782456,0.000585595688881946
0,0.000599641942368223,0.000583998496876292,0.000582401470733851,0.000582210421148699,0.000582190782610792,0.000582188874126588
0,0.000596996161395302,0.000580557223360589,0.000578875000590062,0.000578676788154819,0.000578656450091364,0.000578654471354245
0,0.000594237793079877,0.000576987573259413,0.000575218412794454,0.000575012869887537,0.000574991815851633,0.000574989765157019
0,0.000591364453366772,0.000573286827246999,0.00057142896480733,0.000571215920618373,0.000571194133831887,0.000571192009443722
0,0.000588373712120116,0.000569452238053825,0.000567503888786958,0.000567283169619681,0.000567260633003885,0.000567258433157247
0,0.000585263096103128,0.000565481036257143,0.000563440397625847,0.000563211827229571,0.000563188523437064,0.000563186246341163
0,0.000582030092363295,0.000561370436409081,0.000559235691313609,0.000558999091238466,0.000558975002688922,0.000558972646531541
0,0.000578672152002802,0.0005571176434776,0.000554886963605117,0.000554642153580476,0.000554617262497226,0.000554614825448552
0,0.000575186694315,0.000552719895042852,0.000550391408961459,0.000550138207298878,0.000550112495749766,0.000550109975965662
0,0.000571571111267877,0.000548174337064944,0.000545746229747346,0.000545484453761624,0.00054545790370053,0.000545455299328035
0,0.000567822772315429,0.000543478192916114,0.000540948643646066,0.000540678110098225,0.000540650703408752,0.000540648012589628
0,0.00056393902952101,0.000538628716511613,0.000535995891272623,0.000535716416828758,0.00053568813536975,0.000535685356246041
0,0.000559917222975215,0.000533623174703735,0.000530885243946788,0.000530596645653358,0.000530567471307031,0.000530564602025219
0,0.000555754686492826,0.000528458864292036,0.000525614011603392,0.000525316107375995,0.00052528602209595,0.000525283060811899
0,0.000551448753572492,0.000523133124753772,0.000520179550797306,0.000519872159923329,0.000519841145784961,0.000519838090669522
0,0.000546996763601482,0.000517643345899599,0.000514579272784754,0.000514262216432748,0.000514230255683978,0.000514227104927933
0,0.000542396068285156,0.00051198697505439,0.000508810651632552,0.00050848375337359,0.000508450828486773,0.000508447580306104
0,0.000537644037095497,0.000506161524974458,0.000502871232335556,0.000502534318666759,0.000502500412391527,0.00050249706503247
0,0.000532738068098115,0.00050016458213481,0.000496758638899308,0.000496411539773978,0.000496376635189477,0.00049637318693474
0,0.000527675590788423,0.000493993814999094,0.000490470582359848,0.000490113131717818,0.000490077212286555,0.000490073661459478
0,0.000522454073327905,0.00048764698215048,0.000484004868704591,0.000483636905002138,0.000483599954623437,0.000483596299593547
0,0.000517071031712224,0.000481121940245965,0.000477359406661826,0.000476980773399305,0.000476942776460432,0.000476939015650213
0,0.000511524036203248,0.000474416651766674,0.000470532215325892,0.000470142761569869,0.000470103703000158,0.000470099834888271
0,0.000505809971821369,0.000467529192523186,0.000463521431584901,0.000463121012483636,0.000463080877805833,0.000463076900933446
0,0.000499927714382009,0.000460457758890642,0.000456325317321482,0.000455913794610519,0.000455872569991467,0.000455868482966804
0,0.00049387463359829,0.000453200674754406,0.000448942266352059,0.000448519508848666,0.000448477181148488,0.000448472982652492
0,0.000487648603682445,0.000445756398163855,0.000441370811077424,0.000440936695162153,0.00044089325198382,0.000440888940773931
0,0.00048124753757417,0.000438123527677692,0.000433609628815446,0.000433164038896428,0.000433119468631449,0.000433115043547205
0,0.000474669485419521,0.000430300808400841,0.000425657547785951,0.000425200376747259,0.000425154668621752,0.000425150128588625
0,0.000467912600192633,0.000422287137693045,0.000417513552724291,0.000417044702353431,0.000416997846470923,0.000416993190504755
0,0.000460975144334463,0.000414081570585145,0.000409176790095944,0.000408696171490919,0.000408648158872982,0.000408643386084095
0,0.000453855499574662,0.000405683324632033,0.000400646572890406,0.000400154106842909,0.00040010492946968,0.00040010003906582
0,0.000446552173686721,0.00039709178460573,0.000391922384972709,0.000391418002326227,0.000391367653170271,0.00039136264446199
0,0.000439063805452444,0.000388306506679814,0.000383003884969313,0.000382487526952191,0.000382436000013753,0.000382430872415962
0,0.000431389169221696,0.000379327222117476,0.000373890909676988,0.000373362528204635,0.0003733098185425,0.000373304571577859
0,0.000423527179439165,0.000370153840487719,0.000364583476968883,0.000364043034919881,0.0003639891386788,0.00036398377198088
0,0.000415476895105016,0.000360786452377582,0.000360174879109942,0.000360994478697307,0.000361076596267551,0.00036108483814723
0,0.000407237524137849,0.000364289120675376,0.0003723116293608,0.000373123562516675,0.000373204929448423,0.000373213095124281
0,0.00039880842762563,0.000376387892859598,0.000384320085337453,0.000385124344812415,0.000385204960331897,0.00038521304971828
0,0.000390189123921303,0.000388358602621652,0.000396200487901122,0.000396997070810534,0.000397076934573914,0.000397084947628579
0,0.000381379292501149,0.000400201513299003,0.000407953148943596,0.000408742056783151,0.000408821168878137,0.000408829105602193
0,0.000372378777485138,0.000411916959033143,0.000419578451276326,0.000420359689932093,0.00042043805087838,0.000420445911316791
0,0.000363187590716241,0.000423505344625208,0.000431076848434575,0.000431850428185721,0.000431928038936102,0.000431935823177632
0,0.00035777093099798,0.000434967145308385,0.000442448864393319,0.00044321479991255,0.000443291661852308,0.000443299370029071
0,0.000369993524708956,0.000446302906436435,0.000453695093202533,0.000454453403547606,0.000454529518494728,0.000454537150782419
0,0.000382088070436826,0.00045751324308646,0.000464816198535389,0.000465566907138393,0.000465642277341249,0.000465649833959358
0,0.000394056715839253,0.000468598839581724,0.000475812913155627,0.0004765560478035,0.00047663067594006,0.000476638157151155
0,0.000405897899738661,0.000479560448929994,0.000486686038299933,0.000487421631114149,0.000487495520289705,0.000487502926399264
0,0.000417612526605826,0.000490398892181887,0.000497436442986665,0.000498164530391421,0.000498237684135205,0.000498245015491727
0,0.000429200975405608,0.00050111505771,0.000508065063238305,0.000508785685929269,0.000508858108191901,0.000508865365185907
0,0.000440663735464197,0.000511709900411494,0.00051857290123325,0.000519286104138095,0.000519357799287246,0.000519364982351778
0,0.000452001357487464,0.000522184440834128,0.000528961024382324,0.000529666856616096,0.000529737829432719,0.000529744939041676
0,0.000463214452495864,0.000532539764231066,0.000539230564332693,0.000539929079149959,0.000539999334822294,0.000540006371491375
0,0.000474303698491552,0.000542777019545082,0.00054938271590449,0.000550073970644438,0.000550143514764567,0.000550150479049272
0,0.000485269842135094,0.000552897418326981,0.000559418735960771,0.000560102791989758,0.000560171630545947,0.000560178523042631
0,0.000496113697576295,0.00056290223358918,0.000569339942215641,0.000570016864863743,0.000570085004235998,0.000570091825579211
0,0.000506836145051925,0.000572792798597843,0.00057914771198303,0.000579817570477537,0.000579885017429171,0.000579891768293039
0,0.000517438129763681,0.000582570505611446,0.000588843480869738,0.000589506348262936,0.000589573109935015,0.000589579791030914
0,0.000527920660835068,0.000592236804560997,0.000598428741416579,0.000599084694511198,0.000599150778414437,0.000599157390491434
0,0.000538284810236822,0.000601793201684075,0.000607905041691115,0.000608554160961561,0.000608619574968716,0.000608626118811295
0,0.000548531711702993,0.000611241258110462,0.000617273983837097,0.000617916353346959,0.000617981105684229,0.000617987582113622
0,0.000558662559660805,0.00062058258840636,0.000626537222583323,0.000627172929899666,0.000627237029138639,0.000627243439010217
0,0.00056867860818316,0.000629818859080866,0.000635696463715973,0.000636325599821297,0.000636389054870234,0.000636395399072842
0,0.000578581169943526,0.000638951787056419,0.000644753462519798,0.000645376121721108,0.000645438941815901,0.000645445221271634
0,0.000588371615152405,0.000647983138112429,0.000653710022193332,0.000654326302028052,0.000654388496722502,0.000654394712385264
0,0.000598051370455599,0.000656914725299607,0.000662567992238128,0.000663177993379171,0.000663239572535557,0.000663245725390504
0,0.000607621917770362,0.000665748407336186,0.000671329266831278,0.000671933092989185,0.000671994066769654,0.000672000157831476
0,0.000617084793050615,0.000674486086985837,0.000679995783184895,0.000680593541008023,0.00068065391986305,0.000680659950176188
0,0.000626441584972048,0.000683129709422359,0.000688569519890658,0.000689161318866871,0.000689221113526317,0.000689227084162525
0,0.00063569393353996,0.000691681260587884,0.000697052495265471,0.000697638447617888,0.000697697669081343,0.000697703581140019
0,0.000644843528628147,0.000700142765545086,0.000705446765689677,0.000706026986277253,0.000706085645802546,0.000706091500408568
0,0.00065389210846245,0.000708516286830774,0.00071375442395144,0.000714329030164995,0.000714387139259087,0.000714392937562647
0,0.000662841458065222,0.000716803922813813,0.0007219775975979,0.000722546709256922,0.000722604279665306,0.000722610022840853
0,0.000671693407677143,0.000725007806060163,0.000730118447294092,0.000730682186545373,0.000730739230241528,0.000730744919485993
0,0.000680449831172991,0.000733130101711943,0.000738179165200747,0.000738737656415189,0.000738794185591307,0.000738799822123826
0,0.000689112644481016,0.000741173005879558,0.00074616197336741,0.000746715343038329,0.000746771370094323,0.000746776955155071
0,0.000697683804016302,0.000749138744056632,0.000754069122148593,0.000754617498791577,0.000754673036325315,0.000754678571174339
0,0.000706165305132289,0.000757029569555534,0.000761902888645194,0.000762446402697792,0.000762501463495546,0.000762506949411712
0,0.000714559180588326,0.000764847761969889,0.000769665575174383,0.000770204358897963,0.000770258955923975,0.000770264394204523
0,0.000722867499036772,0.000772595625664119,0.000777359507770636,0.000777893695153742,0.000777947841541116,0.000777953233500273
0,0.000731092363520092,0.000780275488300619,0.000784987034721352,0.000785516761384886,0.000785570470426045,0.00078557581739408
0,0.000739235909982872,0.000787889699396083,0.000792550525139935,0.000793075928243736,0.000793129213380928,0.000793134516703153
0,0.000747300305787735,0.000795440628917343,0.000800052367575022,0.000800573585727882,0.000800626460544462,0.000800631721581235
0,0.000755287748241018,0.000802930665916579,0.000807494968666611,0.000808012141836678,0.000808064620048676,0.000808069840172954
0,0.000763200463128111,0.000810362217207594,0.000814880751838387,0.000815394021268678,0.000815446116714746,0.00081545129731303
0,0.000771040703257175,0.00081773770608573,0.000822212156039392,0.000822721664163695,0.000822773390798726,0.000822778533268453
0,0.000778810747022296,0.000825059571090803,0.000829491634530277,0.00082999752489249,0.000830048896778568,0.000830054002528946
0,0.000786512896985447,0.000832330264817771,0.000836721653714512,0.000837224070892095,0.000837275102190782,0.000837280172641008
0,0.000794149478487438,0.00083955225277188,0.000843904692021169,0.000844403781548819,0.000844454486514379,0.000844459523093366
0,0.000801722838290775,0.000846728012272147,0.000851043238830063,0.000851539147130265,0.000851589540102005,0.00085159454424738
0,0.000809235343257997,0.000853860031401754,0.000858139793450841,0.000858632667763648,0.000858682763159369,0.000858687736317421
0,0.000816689379075142,0.000860950808006355,0.000865196864146656,0.000865686852465131,0.000865736664774297,0.000865741608398474
0,0.000824087349012959,0.000868002848738447,0.000872216967205297,0.00087270421821295,0.000872753761991807,0.000872758677542607
0,0.000831431672734861,0.00087501866815104,0.000879202626060005,0.000879687289072617,0.000879736578935975,0.000879741467880557
0,0.000838724785149902,0.000882000787833792,0.000886156370453084,0.000886638595361366,0.000886687645979767,0.000886692509791231
0,0.000845969135306268,0.000888951735596388,0.000893080735646978,0.000893560672865112,0.000893609498957559,0.000893614339114224
0,0.000853167185327297,0.000895874044695988,0.000899978261677092,0.00090045606209227,0.000900504678423009,0.000900509496408186
0,0.000860321409389908,0.000902770253105034,0.000906851492647465,0.000907327307572869,0.000907375728945448,0.000907380526247004
0,0.000867434292738778,0.000909642902819752,0.000913702976064579,0.000914176957196533,0.000914225198449692,0.000914229976559489
0,0.00087450833074143,0.000916494539208834,0.000920535262210531,0.000921007561585863,0.000921055637590706,0.000921060398004436
0,0.000881546027978464,0.000923327710394439,0.00092735090355045,0.000927821673509188,0.000927869599164077,0.000927874343380652
0,0.000888549897370527,0.000930144966671154,0.000934152454172221,0.00093462184732096,0.000934669637548569,0.000934674367070121
0,0.000895522459341769,0.000936948859952325,0.000940942469255801,0.00094141063843417,0.000941458308178433,0.00094146302450937
0,0.000902466241019417,0.000943741943245868,0.000947723504571063,0.000948190602820476,0.000948238167042925,0.000948242871690264
0,0.000909383775466399,0.000950526770156113,0.000954498115995794,0.000954964296529692,0.000955011770207459,0.000955016464680492
0,0.000916277600950755,0.000957305894404736,0.000961268859057895,0.000961734275234827,0.00096178167335742,0.000961786359167272
0,0.000923150260246308,0.000964082735308958,0.000968063372867312,0.000968530177311355,0.000968577709926033,0.00096858240825376
0,0.000930004299965537,0.000970891531159646,0.000974867465740492,0.000975333813413082,0.000975381300507117,0.000975385993210787
0,0.000936842269922133,0.000977702257770496,0.000981675321350906,0.000982141365661993,0.000982188822228169,0.00098219351082024
0,0.000943666722519221,0.000984517460427825,0.000988489485215738,0.000988955379638334,0.000989002820673157,0.000989007506668138
0,0.000950480212161986,0.000991339682411996,0.000995312500407797,0.000995778398451441,0.000995825838954412,0.000995830523867758
0,0.000957285294692189,0.000998171464519637,0.00100214690708278,0.00100261296226817,0.00100266041723995,0.0010026651025869
0,0.000964084526838604,0.00100501534458286,0.0010089952420016,0.00100946160783766,0.00100950909227515,0.00100951377957254
0,0.000970880465682333,0.00101187385698187,0.00101586003804682,0.00101632686800296,0.00101637439690011,0.00101637908766361
0,0.000977706772510689,0.00101874953214609,0.00102274382372081,0.00102321127120425,0.00102325885954752,0.00102326355529386
0,0.000984537277769759,0.00102564489604401,0.0010296491226352,0.00103011734096337,0.00103016500373054,0.00103016970597569
0,0.000991372135982993,0.00103256246965416,0.00103657845297644,0.00103704759535206,0.00103709534750857,0.00103710005776764
0,0.000998212275479304,0.00103950476841563,0.00104353432695098,0.00104400454643344,0.00104405240293187,0.00104405712271932
0,0.0010050650814033,0.00104647430165811,0.00105051925020605,0.00105099069968351,0.00105103867545836,0.00105104340628781
0,0.0010119283054828,0.00105347357200142,0.0010575357212203,0.00105800855337879,0.00105805666334585,0.00105806140672882
0,0.00101880605100629,0.00106050507472927,0.00106458623066341,0.00106506059795664,0.00106510885700861,0.0010651136144556
0,0.00102570083369696,0.00106757129712903,0.00107167326072355,0.00107214931533867,0.00107219773834227,0.00107220251136148
0,0.00103261519895415,0.00107467471779621,0.00107879928439741,0.00107927717821843,0.00107932578001252,0.00107933057010906
0,0.00103955167998165,0.00108181780590461,0.00108596676473866,0.00108644664931151,0.00108649544470052,0.00108650025337803
0,0.00104651279744922,0.00108900302043374,0.00109317815407056,0.00109366018056034,0.00109370918431373,0.00109371401307162
0,0.00105350106453223,0.00109623280935511,0.00110043589315068,0.0011009202123009,0.00110096943914723,0.00110097428948153
0,0.0010605189877772,0.00110350960877909,0.00110774241029454,0.00110822917238085,0.00110827863700352,0.00110828351040643
0,0.00106756906586819,0.00111083584205024,0.00111510012044902,0.00111558947523166,0.00111563919226526,0.00111564409022386
0,0.00107465378841848,0.00111821391880224,0.00112251142422226,0.00112300352089534,0.0011230535049197,0.00112305842891675
0,0.00108177563512174,0.00112564623396116,0.00112997870686299,0.00113047369399921,0.001130523959535,0.00113052891104709
0,0.00108893707503754,0.00113313516670327,0.00113750433718923,0.00113800236268413,0.00113805292418701,0.00113805790468458
0,0.00109614056587048,0.00114068307936055,0.00114509066647023,0.00114559187748098,0.00114564274933565,0.00114564776028259
0,0.00110338855321768,0.00114829231628144,0.0011527400272566,0.00115324457013824,0.00115329576665246,0.00115330080950499
0,0.00111068346977816,0.00115596520263586,0.00116045473215992,0.00116096275239841,0.00116101428779689,0.00116101936400306
0,0.00111802773450487,0.00116370404317895,0.00116823707258409,0.00116874871472683,0.00116880060314326,0.00116880571414246
0,0.00112542375168545,0.00117151112095634,0.00117608931740856,0.00117660472498873,0.00117665698045993,0.00117666212768192
0,0.00113287390994254,0.00117938869597223,0.00118401371162025,0.00118453302708185,0.00118458566353905,0.00118459084840344
0,0.00114038058114946,0.00118733900380005,0.00119201247490311,0.0011925358395185,0.00119258887078103,0.00119259409469544
0,0.00114794611927083,0.00119536425415581,0.00120008780017805,0.00120061535396626,0.00120066879373193,0.0012006740580926
0,0.00115557285913337,0.00120346662942267,0.00120824185210344,0.00120877373374217,0.00120882759557911,0.0012088329017694
0,0.00116326311514209,0.00121164828313475,0.00121647676553119,0.00121701311226707,0.00121706740960562,0.00121707275899507
0,0.00117101917995352,0.00121991133842142,0.00122479464392544,0.00122533559148152,0.00122539033760422,0.00122539573154712
0,0.00117884332311466,0.00122825788641295,0.00123319755774384,0.00123374324022285,0.00123379844825586,0.00123380388809133
0,0.00118673778967968,0.00123668998461265,0.00124168754278503,0.00124223809257212,0.00124229377547491,0.00124229926252506
0,0.00119470479880399,0.00124520965523514,0.00125026659850644,0.00125082214616676,0.00125087831672288,0.00125088385229213
0,0.00120274654232436,0.00125381888351722,0.00125893668631397,0.00125949736049047,0.00125955403129602,0.00125955961666976
0,0.00121086518331245,0.00126251961600277,0.00126769972782723,0.00126826565513355,0.00126832283858858,0.00126832847503269
0,0.00121906285461285,0.0012713137588056,0.00127655760312576,0.00127712890803966,0.001277186616336,0.00127719230509526
0,0.00122734165734642,0.00128020317585301,0.00128551214897829,0.00128608895373131,0.00128614719884285,0.00128615294113985
0,0.00123570355195274,0.00128918968711703,0.00129456515705939,0.00129514758152685,0.00129520637519739,0.00129521217223208
0,0.00124415077440054,0.00129827506683367,0.00130371837215953,0.00130430653374622,0.00130436588748017,0.00130437174042719
0,0.00125268525439645,0.00130746104171686,0.00131297349038872,0.00131356750391745,0.00131362742896676,0.00131363333897608
0,0.00126130891878556,0.00131674928917072,0.00132233215738387,0.00132293213498047,0.00132299264233413,0.00132299861052909
0,0.00127002368891355,0.00132614143550408,0.00133179596651936,0.00133240201749749,0.00133246311787072,0.00133246914534624
0,0.00127883144223884,0.00133563905415288,0.00134136645712832,0.00134197868787522,0.00134204039169727,0.00134204647951991
0,0.0012877340102149,0.00134524366391395,0.00135104511273851,0.00135166362659969,0.00135172594400249,0.00135173209320869
0,0.00129673317959539,0.00135495672719649,0.00136083335932727,0.00136145825649225,0.00136152119729946,0.00136152740889417
0,0.00130583069222528,0.00136477964829276,0.00137073256360046,0.00137136394098883,0.00137142751470448,0.00137143378966043
0,0.00131502824329027,0.00137471377167747,0.0013807440313012,0.00138138198244939,0.00138144619824634,0.00138145253750285
0,0.00132432747914069,0.00138476038033553,0.00139086900555033,0.0013915136205005,0.00139157848720983,0.00139158489167132
0,0.00133372999514328,0.00139492069412572,0.00140110866522672,0.00140176003041703,0.00140182555651666,0.00140183202705191
0,0.00134323733358674,0.00140519586818671,0.00141146412339072,0.00141212232154603,0.00141218851515035,0.00141219505259135
0,0.00135285098164112,0.00141558699138331,0.00142193642575256,0.00142260153577992,0.0014226684046289,0.00142267500976984
0,0.00136257236942153,0.0014260950848056,0.00143252654919576,0.00143319864608007,0.00143326619752959,0.0014332728711253
0,0.00137240286819626,0.00143672110031903,0.00144323540035438,0.00144391455505821,0.00144398279606869,0.00144398953883493
0,0.00138234378875482,0.00144746591917413,0.00145406381425198,0.00145475009361781,0.0014548190307464,0.0014548258433571
0,0.00139239637993077,0.00145833035067511,0.00146501255300344,0.00146570601966009,0.00146577565904976,0.00146578254213769
0,0.00140256182723919,0.00146931513091736,0.00147608230458765,0.0014767830168588,0.00147685336423012,0.00147686031838462
0,0.00141284125160074,0.00148042092159079,0.00148727368168783,0.00148798169350692,0.00148805275414898,0.00148805977991642
0,0.00142323570811309,0.00149164830885914,0.00149858722061263,0.00149930258143874,0.00149937436020101,0.00149938145808293
0,0.00143374618483222,0.00150299780231306,0.00151002338028977,0.00151074613503141,0.00151081863631616,0.00151082580676931
0,0.00144437360155358,0.00151446983400369,0.00152158254134632,0.00152231273028675,0.00152238595804166,0.00152239320147626
0,0.00145511880857813,0.00152606475755768,0.00153326500526932,0.00153400266399878,0.00153407662171012,0.00153408393849008
0,0.0014659825854734,0.00153778284737707,0.00154507099365567,0.0015458161530077,0.00154589084369333,0.0015458982341357
0,0.00147696563984442,0.00154962429792671,0.00155700064754921,0.00155775333354277,0.00155782875974778,0.00155783622412087
0,0.00148806860613437,0.00156158922310873,0.00156905402686891,0.00156981426065569,0.00156989042444494,0.00156989796296972
0,0.00149929204448412,0.0015736776557308,0.00158123110993047,0.00158199890774691,0.00158207581070277,0.00158208342355073
0,0.00151063643967023,0.00158588954706318,0.00159353179305913,0.00159430716618597,0.00159438480940219,0.00159439249669585
0,0.0015221022001396,0.0015982247664926,0.00160595589029947,0.00160673884502585,0.00160681722910488,0.00160682499091711
0,0.00153368965715694,0.001610683101267,0.00161850313321951,0.00161929367081257,0.00161937279586205,0.00161938063221612
0,0.00154539906406201,0.00162326425633832,0.00163117317081024,0.00163197128749207,0.00163205115312304,0.0016320590639918
0,0.00155723059564411,0.00163596785429751,0.00164396556948115,0.00164477125641033,0.00164485186173507,0.00164485984704149
0,0.00156918434762121,0.00164879343540586,0.00165687981315168,0.00165769305641225,0.00165777440004305,0.00165778245965928
0,0.00158126033621672,0.00166174045772274,0.00166991530343658,0.00167073608403215,0.00167081816408021,0.00167082629782858
0,0.0015934584978248,0.00167480829732172,0.00168307135992635,0.00168389965378035,0.00168398246785686,0.00168399067550878
0,0.00160577868875575,0.0016879962486073,0.00169634722055995,0.00169718299852237,0.00169726654373856,0.0016972748250153
0,0.00161822068505388,0.00170130352471615,0.00170974204208921,0.00171058526994899,0.00171066954291682,0.00171067789748966
0,0.00163078418238752,0.00171472925801336,0.00172325490063269,0.00172410553913646,0.00172419053597134,0.0017241989634614
0,0.00164346879600813,0.00172827250067398,0.00173688479231748,0.00173774279719302,0.00173782851351548,0.00173783701349425
0,0.00165627406078436,0.00174193222535274,0.0017506306340051,0.00175149595599222,0.00175158238693152,0.00175159095892088
0,0.00166919943131322,0.00175570732593519,0.00176449126410277,0.00176536384898876,0.00176545098918549,0.00176545963265834
0,0.00168224428211405,0.00176959661837223,0.00177846544345076,0.00177934523211129,0.00177943307572226,0.00177944179010303
0,0.00169540790790804,0.00178359884159082,0.00179255185629021,0.0017934387847362,0.00179352732543811,0.00179353611010299
0,0.00170868952398959,0.00179771265848078,0.00180674911130174,0.00180764311073003,0.00180773234172621,0.00180774119600347
0,0.00172208826668743,0.00181193665695245,0.00182105574271543,0.00182195673956712,0.00182204665359112,0.00182205557676221
0,0.0017356031939155,0.00182626935106314,0.00183547021148778,0.00183637812750709,0.00183646871683019,0.00183647770813003
0,0.00174923328581233,0.00184070918220744,0.0018499909065379,0.00185090565884027,0.00185099691527707,0.00185100597389526
0,0.00176297744546444,0.00185525452036839,0.00186461614604683,0.00186553764718794,0.00186562956210451,0.0018656386871844
0,0.00177683449970592,0.00186990366542417,0.00187934417880722,0.00188027233685706,0.00188036490117691,0.00188037409181849
0,0.00179080319999295,0.00188465484850861,0.00189417318562468,0.00189510790424588,0.00189520110845864,0.00189521036371834
0,0.00180488222334618,0.00189950623341745,0.00190910128076471,0.00191004245929455,0.00191013629346382,0.00191014561235472
0,0.00181907017335334,0.00191445591806094,0.00192412651344098,0.00192507404697478,0.00192516850074648,0.00192517788224028
0,0.00183336558123284,0.00192950193595345,0.00193924686933875,0.00194020064881931,0.00194029571143045,0.00194030515445748
0,0.00184776690695065,0.00194464225773741,0.00195446027217247,0.00195542018447967,0.00195551584476747,0.00195552534821805
0,0.00186227254038959,0.00195987479274132,0.00196976458527032,0.00197073051331378,0.00197082675972476,0.00197083632245013
0,0.00187688080256818,0.00197519739055718,0.00198515761318033,0.00198612943599488,0.00198622625659409,0.00198623587740715
0,0.00189158994690497,0.00199060784264471,0.0020006371032959,0.00200161469613885,0.00200171207862027,0.0020017217562964
0,0.00190639816052943,0.00200610388394931,0.00201620074749706,0.00201718398194539,0.00201728191364087,0.00201729164691955
0,0.0019213035656323,0.00202168319453316,0.00203184618379779,0.00203283492784848,0.00203293339573826,0.00203294318332345
0,0.00193630422085581,0.0020373434012127,0.0020475709980004,0.00204856511617174,0.00204866410689383,0.00204867394745495
0,0.00195139812271738,0.00205308207920338,0.00206337272535148,0.00206437207878268,0.00206447157864378,0.00206448147081756
0,0.00196658320706533,0.00206889675375874,0.00207924885219379,0.00208025329874781,0.00208035329373266,0.00208036323612257
0,0.00198185735055906,0.00208478490180966,0.00209519681760967,0.00209620621197468,0.00209630668775682,0.00209631667893559
0,0.00199721837217171,0.00210074395359236,0.00211121401505654,0.00211222820884716,0.00211232915079845,0.00211233918930864
0,0.00201266403470896,0.00211677129426527,0.00212729779398452,0.00212831663584373,0.00212841802904462,0.002128428113399
0,0.00202819204634144,0.00213286426550963,0.00214344546143894,0.00214446879713728,0.00214457062638726,0.00214458075507049
0,0.00204380006214211,0.00214902016711241,0.00215965428363835,0.00216068195617486,0.00216078420600158,0.00216079437747119
0,0.00205948568563069,0.00216523625852452,0.00217592148753076,0.0021769533372305,0.00217705599190032,0.0021770662045868
0,0.00207524647031493,0.00218150976039738,0.00219224426232167,0.00219328012693282,0.00219338317045992,0.00219339342276917
0,0.00209107992123042,0.00219783785608865,0.00220861976097123,0.00220965947576168,0.00220976289191796,0.00220977318223062
0,0.00210698349647334,0.00221421769313918,0.00222504510166219,0.00222608849951161,0.00222619227183563,0.00222620259850925
0,0.00212295460872153,0.0022306463847177,0.00224151736923009,0.00224256428072336,0.00224266839252998,0.00224267875389889
0,0.00213899062674613,0.00224712101103086,0.00225803361656052,0.00225908387007667,0.00225918830446503,0.0022591986988425
0,0.00215508887690569,0.00226363862069695,0.00227459086594714,0.00227564428774682,0.00227574902761074,0.00227575945328826
0,0.00217124664462445,0.00228019623208309,0.00229118611041182,0.00229224252472345,0.00229234755275783,0.00229235800800737
0,0.00218746117584812,0.00229679083460334,0.00230781631498447,0.00230887554408657,0.00230898084279704,0.00230899132587087
0,0.00220372967847973,0.00231341938997726,0.00232447841794371,0.00232554028224483,0.00232564583395554,0.00232565634308753
0,0.0022200493237895,0.00233007883344964,0.00234116933201539,0.00234223365013274,0.00234233943699355,0.0023423499703997
0,0.00223641724779863,0.00234676607496917,0.00235788594553124,0.00235895253436536,0.00235905853835949,0.00235906909423873
0,0.0022528305526337,0.00236347800032718,0.00237462512354678,0.00237569379835338,0.00237580000130512,0.00237581057783989
0,0.00226928630785284,0.00238021147225638,0.00239138544033146,0.00239245885585572,0.0023925655193698,0.00239257614270209
0,0.00228578155173798,0.00239698059956062,0.00240820832323978,0.00240928347120127,0.00240939029885869,0.00240940093937092
0,0.00230231329255706,0.00241379575870714,0.00242504451477565,0.00242612120504114,0.00242622817814261,0.00242623883396406
0,0.00231887850979161,0.00243062320103936,0.00244189078478713,0.0024429688258872,0.00244307592560473,0.00244308659485096
0,0.00233547415533189,0.00244745969502391,0.00245874388545349,0.00245982308464024,0.00245993029202263,0.00245994097279624
0,0.0023520971546372,0.0024643019915755,0.00247560055214432,0.0024766807154475,0.0024767880114254,0.00247679870181726
0,0.00236874440786393,0.00248114682490497,0.00249245750424627,0.002493538436525,0.00249364580191709,0.00249365650000551
0,0.00238541279095816,0.0024979909133328,0.00250931144595258,0.00251039295094647,0.0025105003664634,0.00251051107031587
0,0.00240212361431681,0.0025148309600702,0.00252615906702464,0.00252724094740149,0.00252734839365133,0.00252735910132397
0,0.00241887274795369,0.0025316636539718,0.00254299704352422,0.00254407910092522,0.00254418655841707,0.00254419726795589
0,0.00243563379971452,0.00254848567026122,0.00255982203852077,0.00256090407360438,0.00256101152275325,0.00256102223219409
0,0.0024524035463489,0.00256529367123377,0.00257663070277653,0.00257771251525987,0.0025778199363905,0.00257783064375965
0,0.00246917874587559,0.00258208430693914,0.00259341967541343,0.00259450106411249,0.00259460843746337,0.00259461914077726
0,0.0024859561384684,0.0025988542158462,0.00261018558456433,0.00261126634743208,0.00261137365315865,0.00261138435042535
0,0.00250273244731379,0.00261560002549567,0.00262692504801308,0.00262800498217654,0.00262811220035523,0.00262812288957412
0,0.00251950437944261,0.00263231835314205,0.00264363467382499,0.00264471357562156,0.00264482068625294,0.00264483136541484
0,0.00253626862653898,0.00264900580638842,0.00266031106097504,0.00266138872598713,0.00266149570899969,0.00266150637608772
0,0.00255302186572849,0.0026656589838209,0.00267695079997338,0.00267802702306334,0.00267813385831606,0.0026781445113057
0,0.00256976076034771,0.00268227447564159,0.00269355047349469,0.00269462504883854,0.00269473171612503,0.00269474235298453
0,0.00258648196069974,0.00269884886430714,0.00271010665701403,0.00271117937813602,0.00271128585718683,0.0027112964758773
0,0.00260318210479557,0.00271537872517669,0.00272661591945385,0.00272768657925997,0.00272779284974622,0.00272780344822242
0,0.00261985781908765,0.00273186062716994,0.00274307482384366,0.00274414321465641,0.00274424925619342,0.00274425983240333
0,0.00263650571919627,0.00274829113344235,0.00275947992799933,0.00276054584159252,0.00276065163374249,0.00276066218562862
0,0.00265312241063317,0.0027646668020794,0.00277582778522224,0.00277689101285716,0.00277699653513271,0.00277700706063171
0,0.00266970448952551,0.00278098418681259,0.00279211494502395,0.00279317527748564,0.00279328050935364,0.0027932910063969
0,0.00268624854334278,0.0027972398377635,0.002808337953879,0.00280939518151534,0.00280950010240015,0.00280951056891414
0,0.0027027511516305,0.00281343030221406,0.00282449335600876,0.00282554726876948,0.00282565185805683,0.00282566229196345
0,0.00271920888675407,0.00282955212541308,0.00284057769419964,0.00284162808167836,0.00284173231871925,0.00284174271793641
0,0.00273561831465505,0.00284560185141453,0.00285658751065931,0.00285763416213644,0.00285773802625136,0.00285774838869328
0,0.00275197599562406,0.00286157602395648,0.00287251934791105,0.00287356205240021,0.00287366552288346,0.00287367584646102
0,0.00276827848509295,0.00287747118737892,0.00288836974973292,0.00288940829602821,0.00288951135215219,0.00288952163477367
0,0.00278452233444837,0.00289328388758632,0.00290413526213913,0.00290516943886596,0.00290527205988662,0.00290528229945786
0,0.00280070409187134,0.00290901067305302,0.00291981243440942,0.00292084203007816,0.00292094419523942,0.00292095438966478
0,0.00281682030320413,0.00292464809587784,0.00293539782016684,0.0029364226232286,0.00293652431176801,0.00293653445895049
0,0.00283286751284702,0.00294019271288611,0.00295088797850464,0.00295190777741053,0.00295200896856525,0.00295201906640714
0,0.00284884226468916,0.00295564108678179,0.00296627947516513,0.00296729405842842,0.00296739473144045,0.00296740477784474
0,0.00286474110307307,0.00297098978735025,0.00298156888377012,0.00298257804003189,0.00298267817415519,0.00298268816702474
0,0.00288056057379746,0.00298623539271488,0.00299675278710376,0.00299775630520178,0.00299785587970848,0.00299786581694798
0,0.00289629722515845,0.00300137449064339,0.00301182777844972,0.00301282544749062,0.00301292444167797,0.00301293432119433
0,0.00291194760903254,0.0030164036799087,0.00302679046298025,0.0030277820724154,0.00302788046561345,0.00302789028531633
0,0.0029275082820006,0.00303131957170241,0.00304163745919954,0.00304262279890435,0.00304272057048331,0.00304273032828595
0,0.00294297580651726,0.00304611879109924,0.00305636540043848,0.00305734426079482,0.00305744139017318,0.00305745108399362
0,0.00295834675212286,0.00306079797857536,0.00307097093640209,0.00307194310838521,0.00307203957503814,0.00307204920279947
0,0.00297361769670296,0.0030753537915751,0.00308545073476725,0.00308641601003484,0.00308651179350297,0.00308652135313499
0,0.0029887852277924,0.00308978290612909,0.00309980148282957,0.00310075965381545,0.00310085473371387,0.00310086422315321
0,0.00300384594392597,0.00310408201852005,0.00311401988919786,0.00311497074920869,0.00311506510523664,0.00311507452242822
0,0.00301879645603594,0.00311824784699408,0.00312810268553507,0.00312904602884984,0.0031291396407999,0.00312914898369811
0,0.00303363338889449,0.00313227713351706,0.00314204662834118,0.00314298225031481,0.0031430750980838,0.00314308436465313
0,0.00304835338260315,0.00314616664557273,0.00315584850077856,0.00315677619794795,0.00315686826154668,0.00315687744976278
0,0.00306295309412585,0.00315991317799995,0.0031695051145339,0.0031704246847275,0.00317051594429157,0.00317052505214295
0,0.00307742919886636,0.00317351355486657,0.00318301331171715,0.00318392455416663,0.00318401498996791,0.0031840240154563
0,0.00309177839228786,0.0031869646313765,0.00319636996679037,0.00319727268224589,0.00319736227470323,0.00319737121584511
0,0.00310599739157372,0.00320026329580698,0.00320957198852687,0.00321046597937387,0.00321055470906494,0.00321056356389282
0,0.00312008293732771,0.00321340647147261,0.00322261632199369,0.00322350139237271,0.00322358924004552,0.003223598006609
0,0.00313403179531065,0.00322639111871174,0.00323549995055578,0.00323637590648404,0.00323646285306911,0.00323647152943606
0,0.0031478407582121,0.00323921423689209,0.00324821989789696,0.00324908654739159,0.00324917257401416,0.00324918115827209
0,0.00316150664745551,0.00325187286643105,0.00326077323005315,0.00326163038325653,0.0032617154712485,0.00326172396150574
0,0.0031750263150313,0.00326436409082694,0.00327315705745465,0.00327400452676054,0.00327408865767337,0.00327409705206035
0,0.00318839664535794,0.00327668503869592,0.00328536853697131,0.00328620613715231,0.00328628929276953,0.0032862975894402
0,0.00320161455716648,0.00328883288581101,0.00329740487395783,0.00329823242229407,0.00329831458464357,0.0032983227817763
0,0.00321467700540493,0.00330080485713859,0.00330926332429367,0.00331008064070082,0.00331016179206815,0.00331016988786752
0,0.00322758098315978,0.00331259822886661,0.00332094119641159,0.00332174810357092,0.00332182822651141,0.00332183621920929
0,0.00324032352359085,0.00332421033042172,0.00333243585331363,0.00333323217679993,0.00333331125415205,0.00333331914200875
0,0.00325290170187595,0.00333563854646848,0.0033437447145649,0.00334453028297586,0.00334460829787361,0.00334461607917947
0,0.00326531263715939,0.00334688031888763,0.00335486525826473,0.00335563990334878,0.00335571683923434,0.00335572451231059
0,0.00327755349450468,0.00335793314872775,0.00336579502298796,0.00336655857977092,0.00336663442040741,0.00336664198360809
0,0.00328962148684245,0.00336879459812515,0.00337653160969215,0.00337728391660309,0.00337735864608697,0.00337736609779941
0,0.00330151387691244,0.00337946229218946,0.00338707268358574,0.00338781358258141,0.00338788718535474,0.00338789452400153
0,0.00331322797919507,0.00338993392084673,0.00339741597595405,0.00339814531264079,0.00339821777350331,0.00339822499754302
0,0.00332476116182675,0.00340020724063936,0.00340755928593607,0.00340827690969019,0.00340834821381134,0.00340835532173996
0,0.00333611084849598,0.00341028007647516,0.00341750048225034,0.00341820624633511,0.00341827637926578,0.00341828336961791
0,0.00334727452031621,0.00342015032332403,0.00342723750486285,0.00342793126654392,0.00342800021422753,0.00342800708557733
0,0.00335824971766972,0.00342981594785517,0.00343676836659548,0.0034374499872523,0.00343751773603641,0.00343752448699879
0,0.00336903404201969,0.00343927499001381,0.00344609115466948,0.00344676049990367,0.00344682703655017,0.00344683366578222
0,0.00337962515768494,0.00344852556453074,0.00345520403218041,0.00345586097192035,0.00345592628361636,0.0034559327898178
0,0.00339002079357465,0.00345756586236366,0.00346410523950062,0.00346474964810288,0.00346481372247046,0.00346482010438503
0,0.00340021874487802,0.00346639415206455,0.00347279309560804,0.00347342485195329,0.00347348767705934,0.00347349393347575
0,0.00341021687470489,0.00347500878107158,0.00348126599933438,0.00348188498692037,0.00348194655128563,0.00348195268103841
0,0.00342001311567369,0.00348340817692122,0.00348952243053358,0.00349012853756276,0.00349018883017069,0.00349019483214095
0,0.00342960547144381,0.00349159084837898,0.00349756095116543,0.00349815407062789,0.00349821308093273,0.0034982189540492
0,0.00343899201818651,0.00349955538648522,0.00350538020629317,0.00350596023604476,0.00350601795397955,0.00350602369721918
0,0.00344817090599445,0.0035073004655146,0.00351297892499237,0.00351354576782717,0.00351360218381095,0.0035136077961998
0,0.00345714036022302,0.00351482484384634,0.00352035592116946,0.00352090948488777,0.00352096458983235,0.00352097007044604
0,0.00346589868276309,0.00352212736474486,0.0035275100942887,0.00352805029175862,0.00352810407707456,0.00352810942503908
0,0.00347444425324042,0.00352920695704767,0.00353444043000552,0.00353496717921982,0.00353501963682228,0.00353502485131447
0,0.00348277553014139,0.00353606263576114,0.00354114600070632,0.00354165922483247,0.00354171034714642,0.00354171542739436
0,0.0034908910518596,0.00354269350256205,0.0035476259659528,0.00354812559337866,0.0035481753733429,0.00354818031862665
0,0.00349878943766443,0.00354909874620494,0.003553879572832,0.00355436553720422,0.00355441396827586,0.00355441877792735
0,0.00350646938858712,0.00355527764283516,0.00355990615621059,0.00356037839646801,0.0035604254726253,0.00356043014602928
0,0.0035139296882238,0.00356122955620686,0.00356570513889423,0.00356616359929486,0.00356620931504026,0.00356621385163401
0,0.00352116920345374,0.00356695393780797,0.00357127603169286,0.00357172066183514,0.0035717650121973,0.0035717694114711
0,0.00352818688507286,0.00357245032689015,0.00357661843339206,0.00357704918822987,0.00357709216876517,0.0035770964302624
0,0.00353498176833862,0.00357771835040804,0.00358173203063202,0.00358214887048411,0.00358219047727773,0.00358219460059494
0,0.0035415529734295,0.00358275772286533,0.00358661659769579,0.00358701948824882,0.00358705971791498,0.00358706370270188
0,0.00354789970581539,0.00358756824607273,0.00359127199620722,0.00359166090851362,0.0035916997581952,0.00359170360415481
0,0.00355402125654086,0.00359214980881658,0.00359569817474248,0.0035960730852117,0.00359611055257987,0.00359611425946813
0,0.00355991700242055,0.00359650238644215,0.00359989516835553,0.00360025605874037,0.00360029214199288,0.00360029570961872
0,0.00356558640614758,0.00360062604035297,0.00360386309802103,0.00360420995539802,0.00360424465325733,0.00360424808148224
0,0.00357102901631484,0.00360452091742883,0.00360760216999677,0.00360793498674114,0.00360796829845209,0.00360797158719025
0,0.00357624446735116,0.00360818724936516,0.00361111267510928,0.00361143144886476,0.0036114633741914,0.00361146652340898
0,0.00358123247937315,0.00361162535193725,0.00361439498796436,0.00361469972160793,0.0036147302608301,0.00361473327054517
0,0.00358599285795358,0.00361483562419115,0.00361744956608746,0.00361774026768883,0.00361776942159831,0.0036177722918803
0,0.00359052549380881,0.00361781854756656,0.00362027694899611,0.00362055363179996,0.00362058140166865,0.00362058413263781
0,0.00359483036240679,0.00362057468495265,0.00362287775720836,0.00362314043952221,0.00362316682715973,0.00362316941898679
0,0.00359890752349759,0.00362310467968331,0.0036252526911911,0.00362550139635517,0.00362552640407974,0.00362552885698533
0,0.00360275712056926,0.00362540925447289,0.00362740253025228,0.00362763728661232,0.00362766091721397,0.00362766323146808
0,0.00360637938023089,0.0036274892102982,0.00362932813138041,0.00362954897220649,0.00362957122896055,0.00362957340488165
0,0.00360977461152607,0.00362934542522993,0.00363103042803627,0.00363123739145712,0.0036312582781173,0.00363126031607207
0,0.00361294320517989,0.00363097885321765,0.00363251042890006,0.0036327035578341,0.00363272307862587,0.00363272497902818
0,0.00361588563278132,0.00363239052283273,0.00363376921657857,0.00363394855866207,0.00363396671827543,0.00363396848158584
0,0.0036186024459056,0.00363358153597279,0.00363480794627744,0.00363497355378916,0.00363499035737123,0.00363499198409609
0,0.00362109427517912,0.00363455306653288,0.00363562784444074,0.0036357797742247,0.00363579522737188,0.00363579671806265
0,0.00362336182929027,0.0036353063590462,0.00363623020736411,0.00363636852074969,0.00363638262949982,0.00363638398475227
0,0.00362540589394968,0.00363584272730015,0.00363661639978479,0.00363674116250457,0.00363675393332869,0.00363675515378207
0,0.00362722733080448,0.00363616355293022,0.00363678785345243,0.00363689913555872,0.00363691057535279,0.00363691166168898
0,0.00362882707630822,0.00363627028399705,0.00363674606568531,0.00363684394146474,0.0036368540575411,0.00363685501048367
0,0.0036302061405526,0.00363616443355031,0.00363649259791598,0.00363657714580297,0.0036365859458817,0.00363658676619536
0,0.00363136560606212,0.00363584757818296,0.00363602907422971,0.00363610037671901,0.00363610786891933,0.00363610855740874
0,0.00363230662655848,0.00363532135658043,0.00363535717990027,0.0036354153234588,0.00363542151629012,0.00363542207379908
0,0.00363303042569516,0.00363458746806774,0.00363447865992626,0.00363452373490421,0.0036345286372574,0.00363452906466818
0,0.00363353829576877,0.00363364767115907,0.00363339531757176,0.00363342741811375,0.00363343103925214,0.0036334313374844
0,0.00363383159640895,0.00363250378211191,0.0036321090129144,0.00363212823687048,0.00363213058642122,0.00363213075643116
0,0.00363391175325165,0.00363115767349056,0.00363062166140458,0.00363062811024162,0.00363062919818662,0.00363062924096617
0,0.00363378025659871,0.00362961127274098,0.00362893523243857,0.00362892901115179,0.00362892884781903,0.00362892876439492
0,0.00363343866006756,0.0036278665607805,0.00362705174794791,0.00362703296497349,0.00362703156102826,0.00362703135246125
0,0.00363288857923428,0.00362592557060465,0.00362497328100881,0.00362494204813708,0.00362493941457338,0.00362493908195729
0,0.00363213169027358,0.00362379038591455,0.00362270195447289,0.00362265838676266,0.00362265453489465,0.00362265407935565
0,0.00363116972859851,0.00362146313976563,0.00362023993962212,0.00362018415531608,0.0036201790967697,0.00362017851946537
0,0.00363000448750351,0.0036189460132416,0.00361758945484942,0.00361752157529142,0.00361751532199594,0.00361751462411457
0,0.00362863781681275,0.00361624123415382,0.00361475276436741,0.00361467291392057,0.00361466547810078,0.00361466466086046
0,0.00362707162153773,0.00361335107576868,0.00361173217694572,0.00361164048291271,0.00361163187708079,0.00361163094172865
0,0.00362530786054575,0.00361027785556443,0.00360853004467906,0.00360842663722402,0.0036084168741718,0.00360841582198342
0,0.00362334854524182,0.00360702393401753,0.00360514876178646,0.00360503377385867,0.00360502286665011,0.00360502169892855
0,0.00362119573826669,0.00360359171342071,0.00360159076344255,0.00360146433070235,0.003601452292666,0.00360145101074124
0,0.00361885155221238,0.00359998363673232,0.00359785852464148,0.00359772078538773,0.0035977076301099,0.00359770623533799
0,0.00361631814835727,0.00359620218645791,0.00359395455909321,0.00359380565419343,0.00359379139551089,0.00359378988927348
0,0.0036135977354226,0.00359224988356397,0.00358988141815306,0.00358972149097528,0.00358970614296869,0.00358970452667221
0,0.0036106925683511,0.00358812928642344,0.00358564168978315,0.00358547088612997,0.0035854544631173,0.00358545273819239
0,0.00360760494710968,0.00358384298979315,0.00358123799754596,0.00358105646559085,0.00358103898212113,0.00358103715002199
0,0.00360433721551633,0.00357939362382223,0.00357667299962896,0.00357648088985455,0.00357646236070178,0.00357646042290563
0,0.00360089176009274,0.00357478385309033,0.00357194938789932,0.00357174685303793,0.0035717272931951,0.00357172525120159
0,0.00359727100894243,0.00357001637567548,0.0035670698869876,0.00356685708196368,0.00356683650663723,0.00356683436196791
0,0.00359347743065489,0.00356509392224924,0.00356203725339875,0.00356181433527344,0.00356179275989555,0.00356179051409326
0,0.00358951353323627,0.00356001925519839,0.0035568542746492,0.00355662140256667,0.0035565988427414,0.00355659649736982
0,0.00358538186306533,0.0035547951677712,0.00355152376842756,0.00355128110356338,0.0035512575751,0.00355125513174323
0,0.00358108500387553,0.00354942448324631,0.00354604858177775,0.00354579628728876,0.00354577180619452,0.00354576926645644
0,0.00357662557576178,0.0035439100541224,0.00354043159030166,0.00354016983127759,0.00354014441374774,0.0035401417792517
0,0.0035720062342113,0.00353825476132612,0.00353467569737943,0.00353440464079603,0.00353437830320917,0.00353437557559747
0,0.00356722966915776,0.00353246151343624,0.0035287838334046,0.00352850364807806,0.00352847640699179,0.00352847358792526
0,0.0035622986040574,0.0035265332459214,0.00352275895503192,0.0035224698115745,0.0035224416837211,0.0035224387748787
0,0.00355721579498552,0.0035204729203886,0.00351660404443471,0.00351630611521143,0.00351627711749365,0.00351627412057205
0,0.0035519840297524,0.00351428352384029,0.00351032210856922,0.00351001556765543,0.00350998571714241,0.00350998263385554
0,0.00354660612703627,0.00350796806793659,0.00350391617844293,0.00350360120158267,0.00350357051550584,0.00350356734758459
0,0.00354108493553193,0.00350152958826034,0.00349738930838421,0.00349706607294889,0.00349703456869811,0.00349703131788984
0,0.00353542333311306,0.00349497114358168,0.0034907445753098,0.00349041326025755,0.00349038095537706,0.0034903776234453
0,0.00352962422600575,0.00348829581511939,0.00348398507798776,0.00348364586382258,0.00348361277600722,0.00348360936473121
0,0.00352369054797146,0.00348150670579593,0.0034771139362923,0.00347676700502342,0.00347673315211461,0.00347672966328897
0,0.00351762525949672,0.00347460693948341,0.0034701342904478,0.00346977982554877,0.00346974522553068,0.00346974166096498
0,0.00351143134698769,0.00346759966023719,0.00346304930025914,0.0034626874866264,0.00346265215762194,0.00346264851914031
0,0.00350511182196646,0.00346048803151435,0.00345586214432501,0.00345549316823594,0.00345545712850271,0.00345545341794343
0,0.00349866972026708,0.00345327523537438,0.0034485760192317,0.00344820006830182,0.00344816333622809,0.0034481595554432
0,0.00349210810122866,0.00344596447165892,0.00344119413872448,0.00344081140186361,0.00344077399596404,0.00344077014681896
0,0.00348543004688279,0.00343855895714795,0.00343371973285376,0.00343333040022105,0.00343329233913233,0.00343328842350543
0,0.00347863866113288,0.00343106192469002,0.00342615604709355,0.00342576031005104,0.00342572161254709,0.00342571763232912
0,0.00347173706892272,0.00342347662230372,0.00341850634142963,0.00341810439249438,0.00341806507746401,0.00341806103455763
0,0.00346472841539194,0.00341580631224796,0.00341077388941539,0.00341036592220977,0.00341032600858729,0.00341032190490673
0,0.00345761586501542,0.00340805427005937,0.0034029619771928,0.00340254818639282,0.00340250769325729,0.00340250353072772
0,0.00345040260072467,0.00340022378355403,0.00339507390247657,0.00339465448375845,0.00339461343028703,0.00339460921084409
0,0.00344309182300841,0.00339231815179205,0.00338711297350005,0.00338668812348423,0.00338664652894701,0.00338664225453619
0,0.0034356867489903,0.0033843406840032,0.00337908250792069,0.0033786524241137,0.00337861030786806,0.00337860598044422
0,0.00342819061148139,0.00337629469847195,0.0033709858316839,0.00337055071241784,0.00337050809390254,0.00337050371542926
0,0.00342060665800535,0.00336818352138069,0.00336282627784415,0.00336238632221334,0.00336234322094258,0.0033623387933915
0,0.00341293814979431,0.00336001048560998,0.00335460718534205,0.00335416259313728,0.00335411902869416,0.00335411455404445
0,0.00340518836075382,0.0033517789294949,0.00334633189773678,0.0033458828693766,0.00334583886140666,0.00334583434164416
0,0.00339736057639448,0.00334349219553674,0.00333800376189338,0.00333755049835267,0.00333750606655683,0.00333750150367345
0,0.0033894580927298,0.00333515362906985,0.00332962612662428,0.00332916882935983,0.0033291239934873,0.00332911938948028
0,0.00338148421513768,0.00332676657688312,0.00332120234128541,0.00332074121215859,0.0033206959919993,0.00332069134887037
0,0.0033734422571854,0.00331833438579627,0.0033127357543265,0.00331227099552306,0.00331222541089987,0.00331222073065448
0,0.00336533553941613,0.00330986040119115,0.00330422971179676,0.00330376152574343,0.00330371559650404,0.00330371088115041
0,0.00335716738809699,0.00330134796549895,0.00329568755580557,0.00329521614508383,0.00329516989109235,0.0032951651426409
0,0.00334894113392736,0.00329280041664309,0.00328711262294004,0.0032866381901969,0.00328659163132527,0.00328658685178735
0,0.00334066011070738,0.00328422108644003,0.00327850824264005,0.00327803099049586,0.00327798414661464,0.00327797933800183
0,0.00333232765396629,0.00327561329895837,0.00326987773553214,0.0032693978664854,0.00326935075745472,0.00326934592177787
0,0.00332394709955059,0.00326698036883798,0.00326122441172406,0.00326074212805367,0.00326069477371349,0.00326068991298171
0,0.00331552178217239,0.00325832559957072,0.0032525515690618,0.0032520670727262,0.00325201949288656,0.00325201460910623
0,0.00330705503391789,0.00324965228174519,0.00324386249135088,0.00324337598388492,0.00324332819831581,0.00324332329348946
0,0.00329855018271748,0.00324096369125678,0.00323516044654468,0.00323467212895359,0.00323462415737448,0.0032346192334999
0,0.00329001055077727,0.00323226308748603,0.00322644868490169,0.00322595875755286,0.00322591061962228,0.00322590567869119
0,0.00328143945297408,0.00322355371144793,0.00321773043711494,0.00321723909962733,0.00321719081493185,0.00321718585892895
0,0.00327284019521444,0.00321483878391422,0.00320900891241612,0.00320851636354733,0.00320846795159065,0.00320846298249247
0,0.00326421607275952,0.00320612150351203,0.00320028729665729,0.00319979373418916,0.00319974521438065,0.00319974023415431
0,0.00325557036851751,0.00319740504480247,0.00319156875037396,0.00319107437099584,0.00319102576263929,0.00319102077324146
0,0.00324690635130534,0.00318869255634122,0.00318285640683249,0.00318236140602316,0.00318231272830499,0.00318230773168057
0,0.00323822727408196,0.00317998715872552,0.00317415337006492,0.00317365794197303,0.00317360921395067,0.00317360421203172
0,0.00322953637215502,0.0031712919426308,0.00316546271289596,0.00316496705021934,0.00316491829080923,0.00316491328551364
0,0.00322083686136406,0.00316260996684014,0.00315678747496444,0.00315629176882828,0.00315624299679384,0.00315623799002432
0,0.00321213193624213,0.00315394425627086,0.0031481306607444,0.00314763510057882,0.00314758633451852,0.00314758132816107
0,0.00320342476815905,0.0031452978000021,0.00313949523756857,0.00313900001098554,0.00313895126932067,0.00313894626524356
0,0.00319471850344899,0.00313667354930623,0.00313088413365888,0.00313038942632886,0.0031303407272914,0.00313033572734385
0,0.00318601626152547,0.00312807441568966,0.00312230023616764,0.00312180623169621,0.0031217575933167,0.00312175259932756
0,0.00317732113298686,0.0031195032689455,0.00311374638923362,0.00311325326903833,0.00311320470913364,0.00311319972291039
0,0.00316863617771577,0.00311096293522305,0.00310522539205688,0.00310473333524449,0.00310468487140572,0.00310467989473286
0,0.00315996442297559,0.00310245619511723,0.00309673999699639,0.00309624918024091,0.00309620082982117,0.00309619586445953
0,0.0031513088615075,0.00309398578178326,0.00308829290769445,0.00308780350511584,0.0030877552852187,0.0030877503329037
0,0.00314267244963182,0.00308555437907863,0.00307988677723182,0.00307939896027643,0.0030793508877436,0.00307934595018438
0,0.00313405810535678,0.00307716461973814,0.00307152420631752,0.00307103814363956,0.00307099023503945,0.00307098531391754
0,0.00312546870649847,0.0030688190835846,0.00306320774151708,0.00306272359886191,0.00306267587047792,0.00306267096744624
0,0.00311690708881598,0.00306052029577925,0.00305495445568361,0.00305447476385524,0.0030544274644683,0.0030544226047983
0,0.00310837604416459,0.00305229470493854,0.00304677333670988,0.00304629584475749,0.00304624875309624,0.00304624391431157
0,0.00309987831867135,0.00304413217348182,0.00303864481209859,0.00303816967476043,0.00303812280602764,0.00303811798967217
0,0.00309141661093593,0.00303602280501205,0.00303057117199321,0.00303009854069294,0.00303005190976614,0.00303004711735093
0,0.00308299357026146,0.00302796886684204,0.00302255464505024,0.00302208466779594,0.00302203828921754,0.00302203352222003
0,0.0030746117949168,0.00301997256442391,0.00301459739701817,0.00301413021830409,0.0030140841062716,0.00301407936613431
0,0.00306627383043651,0.00301203603995452,0.00300670152937445,0.00300623729008643,0.00300619145844316,0.00300618674657302
0,0.00305798216795911,0.00300416137104138,0.00299886907802564,0.00299840791534959,0.00299836237757541,0.00299835769534267
0,0.00304975809707165,0.0029963505694308,0.00299110201207049,0.00299064405940432,0.00299059882860711,0.00299059417734458
0,0.00304160122720045,0.0029886055798007,0.00298340223262983,0.00298294761949959,0.00298290270840671,0.00298289808940892
0,0.0030334969817926,0.00298092827861988,0.00297577157174465,0.00297532042372396,0.00297527584467456,0.00297527125919684
0,0.00302544759732033,0.00297332047307608,0.00296821179134388,0.00296776422997792,0.00296771999491512,0.002967715444173
0,0.00301745524905341,0.00296578390007406,0.00296072458228404,0.00296028072501747,0.0029602368454813,0.00296023233064972
0,0.00300952204973937,0.00295832022530549,0.00295331156346174,0.00295287152354309,0.00295282801069141,0.00295282353290411
0,0.00300165004834001,0.00295093104239156,0.00294597428099982,0.00294553816749314,0.00294549503202054,0.00294549059236927
0,0.00299384122882815,0.00294361787209972,0.00293871420750879,0.00293828212517575,0.00293823937736656,0.00293823497690067
0,0.0029860975090454,0.00293638216163507,0.0029315327414239,0.00293110479067293,0.00293106244039215,0.0029310580801181
0,0.00297842073962357,0.00292922528400696,0.00292443120641756,0.0029240074832625,0.00292396553994292,0.00292396122082344
0,0.00297081270297055,0.00292214853747126,0.0029174108508891,0.00291699144690397,0.00291694991954134,0.00291694564249553
0,0.00296327511232305,0.00291515314504864,0.00291047284752999,0.00291005784980826,0.00291001674695789,0.0029100125128603
0,0.00295580961086656,0.0029082402541185,0.0029036182929651,0.00290320778408473,0.00290316711385746,0.00290316292353807
0,0.00294841777092383,0.00290141093608816,0.00289684820747043,0.0028964422654624,0.00289640203552158,0.00289639788976546
0,0.00294110109321356,0.00289466618613709,0.00289016353476474,0.00288976223308728,0.00288972245064655,0.00288971835019335
0,0.00293386100617832,0.00288800692303551,0.00288356514187639,0.0028831685493931,0.00288312922121378,0.00288312516675794
0,0.00292669886538385,0.00288143398903581,0.00287705381908212,0.00287666200004574,0.00287662313243538,0.00287661912462566
0,0.0029196159529889,0.00287494814983697,0.00287063027991899,0.00287024329395868,0.00287020489276996,0.00287020093220935
0,0.00291261347728572,0.00286855009461848,0.00286429516126546,0.00286391306337959,0.00286387513400933,0.00286387122125521
0,0.00290569257231241,0.00286224043614516,0.00285804902349212,0.00285767186404509,0.00285763441143421,0.00285763054699797
0,0.0028988542975342,0.00285601971093844,0.00285189235067919,0.00285152017540261,0.00285148320403618,0.00285147938838355
0,0.00289209963759614,0.00284988837951403,0.00284582555089893,0.00284545840089736,0.00284542191480505,0.00284541814835602
0,0.00288542950214419,0.00284384682668334,0.00283984895656097,0.00283948686832188,0.00283945087107901,0.00283944715420801
0,0.00287884472571481,0.00283789536191672,0.00283396282481879,0.00283360583022623,0.00283357032495535,0.00283356665799121
0,0.0028723460676922,0.00283203421976558,0.00282816733803393,0.00282781546438659,0.00282778045375905,0.0028277768369854
0,0.00286593421233101,0.0028262635603427,0.00282246260429669,0.00282211587432948,0.0028220813605677,0.00282207779422317
0,0.00285960976884437,0.00282058346985566,0.00281684865799933,0.00281650708990897,0.00281647307478897,0.00281646955906724
0,0.00285337327155465,0.00281499396119322,0.00281132546046083,0.00281098906793471,0.00281095555278876,0.00281095208783921
0,0.00284722518010527,0.00280949497456059,0.00280589290059857,0.00280556169284684,0.00280552867856733,0.00280552526449475
0,0.00284116587973339,0.00280408637816131,0.00280055079564564,0.00280022477743676,0.00280019226447888,0.00280018890134476
0,0.0028351956815985,0.00279876796892243,0.00279529889190982,0.00279497806360927,0.00279494605199557,0.00279494273981749
0,0.00282931482316797,0.00279353947326108,0.00279013686557226,0.00278982122318363,0.00278978971250773,0.00278978645126041
0,0.00282352346865538,0.00278840054788845,0.00278506432352189,0.00278475385873111,0.00278472284816229,0.00278471963777784
0,0.00281782170950971,0.00278335078064906,0.00278008080422393,0.00277977550444541,0.00277974499273317,0.00277974183310168
0,0.00281220956495393,0.00277838969139178,0.00277518577861759,0.00277488562704348,0.00277485561252238,0.00277485250349203
0,0.00280668698256938,0.00277351673287059,0.00277037865104258,0.00277008362669343,0.00277005410728823,0.00277005104866627
0,0.00280125383892396,0.0027687312916706,0.00276565876018909,0.00276536883796667,0.00276533981119775,0.00276533680275072
0,0.00279590994024211,0.00276403268915883,0.00276102538007006,0.00276074053081207,0.00276071199380053,0.00276070903525488
0,0.00279065502311275,0.00275942018245406,0.0027564777210119,0.00275619791154801,0.00275616986102162,0.00275616695206424
0,0.00278548875523366,0.0027548929654157,0.00275201493066159,0.00275174012387125,0.0027517125561699,0.00275170969644886
0,0.0027804107361896,0.0027504501696473,0.00274763609500734,0.00274736624987815,0.0027473391609599,0.00274733635008474
0,0.00277542049826041,0.00274609086551231,0.00274334023940956,0.00274307531109712,0.0027430486965443,0.00274304593408659
0,0.00277051750725877,0.00274181406316037,0.00273912632964073,0.00273886626952948,0.00273884012455417,0.00273883741004875
0,0.0027657011633918,0.00273761871356088,0.00273499327293094,0.0027347380286953,0.00273471234814605,0.00273470968109089
0,0.00276097080214706,0.00273350370954183,0.00273093991901752,0.00273068943468367,0.00273066421305138,0.00273066159290826
0,0.00275632569519901,0.00272946788683159,0.00272696506119559,0.00272671927720392,0.00272669450862803,0.00272669193482368
0,0.00275176505133284,0.00272551002510202,0.00272306743736901,0.00272282629063623,0.0027228019689111,0.00272279944083731
0,0.00274728801738452,0.00272162884901056,0.00271924573109827,0.00271900915508033,0.00271898527366111,0.0027189827906756
0,0.00274289367919443,0.00271782302923922,0.00271549857264478,0.00271526649739919,0.00271524304940848,0.00271524061083531
0,0.00273858106257173,0.00271409118352953,0.00271182454000961,0.00271159689225772,0.00271157387049172,0.00271157147562197
0,0.00273434913426795,0.00271043187771189,0.00270822215996488,0.00270799886315438,0.00270797626008853,0.00270797390818107
0,0.00273019680295751,0.00270684362672695,0.00270468990907752,0.00270447088344351,0.00270444869123924,0.00270444638152123
0,0.00272612292022315,0.00270332489563938,0.00270122621472235,0.00270101137734925,0.00270098958785991,0.0027009873195273
0,0.00272212628154486,0.00269987410064178,0.00269782945608683,0.00269761872096864,0.00269759732574539,0.00269759509796337
0,0.00271820562729001,0.00269648961004848,0.00269449796516248,0.00269429124326344,0.00269427023356127,0.00269426804546534
0,0.0027143596437037,0.00269316974527835,0.00269123002772707,0.00269102722704041,0.0026910065938241,0.00269100444452026
0,0.00271058696389712,0.00268991278182595,0.0026880238843124,0.00268782490991942,0.00268780464386935,0.00268780253243486
0,0.00270688616883343,0.00268671695022142,0.00268487773116091,0.00268468248528902,0.00268466257680677,0.00268466050229046
0,0.00270325578831004,0.00268358043697731,0.00268178972116984,0.00268159810324979,0.00268157854246391,0.0026815765038869
0,0.00269969430193481,0.00268050138552438,0.00267875796482303,0.0026785698715443,0.00267855064831608,0.00267854864467246
0,0.00269620014009726,0.00267747789713454,0.00267578053110869,0.0026755958564763,0.0026755769604048,0.00267557499066196
0,0.00269277168493251,0.00267450803183225,0.00267285544842845,0.00267267408381683,0.00267265550424459,0.00267265356734371
0,0.0026894072712787,0.00267158980929527,0.00266998070549182,0.00266980253969867,0.0026697842657171,0.0026697823605738
0,0.00268610518762585,0.00266872120974307,0.00266715425220226,0.00266697917150177,0.00266696119195593,0.00266695931746085
0,0.00268286367705682,0.00266590017481687,0.00266437400053116,0.00266420188872636,0.00266418419222061,0.00266418234723975
0,0.00267968093818134,0.00266312460844903,0.00266163782538463,0.00266146856385849,0.00266145113876147,0.00266144932213661
0,0.00267655512605962,0.00266039237772446,0.00265894356546063,0.00265877703322757,0.00265875986767673,0.00265875807822612
0,0.00267348435311975,0.00265770131373516,0.00265628902410013,0.00265612509785546,0.0026561081797626,0.00265610641628151
0,0.00267046669006617,0.00265504921242717,0.00265367197013146,0.00265351052430167,0.00265349384135743,0.00265349210261831
0,0.00266750016678122,0.00265243383544461,0.002651090138711,0.00265093104550253,0.00265091458518146,0.00265091286993462
0,0.00266458277321885,0.00264985291096748,0.00264855979907391,0.00264840456067032,0.00264838846977977,0.00264838679265972
0,0.00266171246029308,0.00264733228642448,0.00264607092639343,0.00264591780619945,0.00264590191493724,0.00264590025902248
0,0.00265888714075944,0.00264484284359115,0.00264361069546085,0.00264345955869347,0.00264344385385368,0.00264344221782485
0,0.00265610469009235,0.00264238125039516,0.00264117670440538,0.00264102741426056,0.00264101188243984,0.00264101026495756
0,0.00265336294735843,0.00263994509880459,0.0026387665218652,0.0026386189395645,0.00263860356716775,0.00263860196687235
0,0.00265065971608636,0.00263753195149757,0.00263637768780496,0.00263623167264104,0.00263621644588519,0.00263621486139801
0,0.00264799276513479,0.00263513934268327,0.00263400771433703,0.00263386312372076,0.00263384802863964,0.00263384645856304
0,0.00264536228527215,0.00263276477892929,0.00263165408655305,0.00263151077605933,0.00263149579850783,0.00263149424142546
0,0.00264279009222254,0.00263040573999726,0.00262931426336198,0.00262917208677721,0.00262915721243635,0.00262915566691398
0,0.00264024770804275,0.00262805967968992,0.00262698567834292,0.0026268444877115,0.00262682970209265,0.00262682816667852
0,0.00263773276027021,0.00262572402670914,0.0026246657406082,0.00262452538628127,0.00262451067473049,0.00262450914795574
0,0.00263524284610142,0.00262339618552865,0.00262235183568325,0.00262221216636656,0.00262219751407013,0.00262219599444893
0,0.00263277553325092,0.00262107353728293,0.00262004132640233,0.0026199021892058,0.00261988758119422,0.00261988606722498
0,0.00263032836081663,0.0026187534406719,0.00261773155382286,0.00261759279431059,0.00261757821546374,0.00261757670562922
0,0.00262789884015407,0.00261643323288605,0.00261541983815923,0.00261528130040087,0.00261526673545315,0.00261526522822042
0,0.00262548445576093,0.00261411023055129,0.00261310347973813,0.0026129650063613,0.00261295043990625,0.00261294893372831
0,0.00262308266617131,0.00261178173069553,0.00261077975997676,0.00261064119222057,0.00261062660871632,0.00261062510203172
0,0.00262069090486508,0.00260944501173892,0.00260844594238496,0.00260830712015478,0.00260829250392959,0.00260829099516309
0,0.00261830658119012,0.00260709733450824,0.00260609927359226,0.00260596003551603,0.00260594537077348,0.00260594385833726
0,0.0026159270813004,0.0026047359432767,0.00260373698440192,0.00260359716788819,0.00260358243871239,0.00260358092100604
0,0.00261354976911279,0.00260235806683091,0.00260135629087133,0.00260121573216837,0.00260120092253073,0.00260119939794157
0,0.00261117198728046,0.00259996091956433,0.00259895439542107,0.00259881292967847,0.00259879802344266,0.00259879649034714
0,0.002608791058187,0.0025975417026001,0.00259652848797311,0.00259638594930402,0.00259637093023242,0.00259636938699616
0,0.00260640428496182,0.00259509760494203,0.00259407574711755,0.00259393196866355,0.00259391682042372,0.00259391526540227
0,0.00260400895251718,0.0025926258046548,0.00259159334130919,0.00259144815530676,0.00259143286147757,0.00259143129301725
0,0.00260160232860759,0.00259012347007441,0.00258907843009526,0.00258893166794397,0.00258891621202237,0.00258891462846063
0,0.00259918166491464,0.00258758776104841,0.00258652816537154,0.00258637965770432,0.00258636402311251,0.00258636242277886
0,0.00259674419815512,0.00258501583020546,0.00258393969267054,0.00258378926942592,0.00258377343951742,0.00258377182073424
0,0.0025942871512151,0.00258240482425531,0.00258131015247742,0.00258115764297391,0.00258114160104189,0.00258113996212476
0,0.00259180773431028,0.00257975188531873,0.00257863668157807,0.00257848191458947,0.00257846564387354,0.00257846398313258
0,0.00258930314617224,0.00257705415228518,0.0025759164144343,0.00257575921826839,0.00257574270196212,0.00257574101770229
0,0.0025867705752607,0.00257430876220135,0.00257314648458745,0.00257298668716598,0.00257296990842536,0.00257296819894716
0,0.0025842072010045,0.00257151285168503,0.00257032402609203,0.00257016145503249,0.00257014439698303,0.00257014266058384
0,0.00258161019506772,0.00256866355836823,0.00256744617497316,0.00256728065767198,0.0025672633034176,0.00256726153839257
0,0.00257897672264303,0.0025657580223651,0.00256451007071144,0.00256434143443066,0.00256432376706175,0.00256432197170363
0,0.00257630394377227,0.00256279338776556,0.00256151285775187,0.00256134092970565,0.00256132293230757,0.00256132110490863
0,0.0025735890146926,0.00255976680415163,0.00255845168703506,0.00255827629447954,0.00255825795014145,0.00255825608899428
0,0.00257082908920833,0.00255667542813692,0.00255532371755196,0.00255514468787511,0.0025551259796988,0.00255512408309652
0,0.00256802132008843,0.00255351642492609,0.00255212611791553,0.00255194327873029,0.0025519241898395,0.00255192225607728
0,0.0025651628604878,0.00255028696989418,0.00254885606795352,0.00254866924719126,0.00254864976074033,0.00254864778811636
0,0.00256225086539244,0.00254698425018175,0.00254551076031558,0.00254531978632151,0.00254529988550498,0.00254529787232104
0,0.00255928249308614,0.00254360546630732,0.00254208740209576,0.00254189210372494,0.00254187177178744,0.00254186971635006
0,0.00255625490663998,0.00254014783379022,0.00253858321646648,0.00253838342318202,0.00253836264342711,0.00253836054404856
0,0.00255316527542028,0.00253660858478823,0.00253499544432334,0.00253479098629496,0.00253476974209504,0.00253476759709453
0,0.00255001077661607,0.00253298496974179,0.00253132134593732,0.00253111205414068,0.00253109032894723,0.0025310881366513
0,0.00254678859678337,0.00252927425902455,0.00252755820261254,0.00252734390892995,0.00252732168628302,0.00252731944502713
0,0.00254349593340501,0.00252547374460127,0.00252370331834742,0.00252348385566883,0.00252346111920665,0.00252345882733607
0,0.00254012999646422,0.00252158074168418,0.00251975402149612,0.00251952922382045,0.00251950595729028,0.00251950361316078
0,0.00253668801002981,0.00251759259039191,0.00251570766642856,0.00251547736896607,0.00251545355623334,0.00251545115821272
0,0.00253316721385324,0.00251350665740341,0.00251156163518601,0.00251132567446002,0.00251130129951885,0.00251129884598739
0,0.00252956486497026,0.00250932033760753,0.00250731333912951,0.00250707155307892,0.00250704660006212,0.00250704408941432
0,0.00252587823931252,0.00250503105574493,0.00250296022057964,0.00250271244866043,0.00250268690184988,0.00250268433249468
0,0.00252210463332073,0.00250063626803781,0.00249849975444291,0.00249824583773112,0.00249821968156663,0.00249821705192882
0,0.00251824136556006,0.00249613346380881,0.00249392944982535,0.00249366923111699,0.00249364245020792,0.00249363975872943
0,0.00251428577833587,0.00249152016708243,0.00248924685162699,0.00248898017554014,0.00248895275467403,0.0024889499998145
0,0.00251023523930535,0.00248679393816953,0.00248444954211843,0.00248417625519268,0.00248414817934559,0.00248414535958352
0,0.00250608714308556,0.0024819523752303,0.00247953514249394,0.00247925509328939,0.00247922634763639,0.00247922346146998
0,0.00250183891285335,0.0024769931158144,0.00247450131440025,0.00247421435359627,0.00247418492351942,0.00247418196946786
0,0.00249748800193569,0.00247191383837578,0.00246934576143848,0.00246905174193007,0.00246902161302973,0.00246901858963405
0,0.00249303189538827,0.00246671226375919,0.0024640662306368,0.00246376500763029,0.00246373416573339,0.00246373107155706
0,0.00248846811155948,0.00246138615665695,0.0024586605138899,0.00245835194499677,0.00245832037616667,0.00245831720979733
0,0.0024837942036377,0.00245593332703153,0.00245312644936685,0.00245281039469639,0.00245277808524164,0.00245277484529108
0,0.00247900776117993,0.00245035163150659,0.0024474619228812,0.00244713824512979,0.00244710518161365,0.00244710186671937
0,0.00247410641161944,0.00244463897471772,0.00244166486922229,0.00244133343376385,0.00244129960301201,0.00244129621183792
0,0.00246908782174801,0.00243879331062713,0.00243573327344937,0.00243539394841941,0.00243535933752989,0.00243535586876692
0,0.00246394969917521,0.00243281264379636,0.00242966517214013,0.00242931782852229,0.00242928242487189,0.00242927887723954
0,0.00245868979375807,0.00242669503061649,0.00242345865459861,0.00242310316630431,0.00242306695755864,0.00242306332980458
0,0.00245330589900111,0.00242043858049562,0.0024171118640163,0.00241674810796486,0.00241671108208527,0.00241670737298735
0,0.0024477958534242,0.00241404145699858,0.00241062299858619,0.00241025085478166,0.0024102130000323,0.00241020920839877
0,0.0024421575418978,0.0024075018789417,0.00240399031256969,0.00240360966417502,0.00240357096913099,0.00240356709380105
0,0.0024363888969399,0.00240081812143741,0.0023972121173142,0.00239682285072113,0.00239678330427529,0.00239677934412016
0,0.00243048789997866,0.00239398851689085,0.00239028678221867,0.00238988878711746,0.0023898483784868,0.00238984433241041
0,0.00242445258257232,0.002387011455944,0.00238321273564907,0.00238280590509329,0.00238276462382583,0.00238276049076483
0,0.00241828102759081,0.00237988538837064,0.00237598846580217,0.00237557269626981,0.00237553053225067,0.0023755263111763
0,0.00241197137035495,0.00237260882391643,0.00236861252151327,0.0023681877129679,0.00236814465642479,0.00236814034634183
0,0.00240552179972922,0.00236518033308822,0.00236108351301387,0.00236064956895857,0.00236060561046803,0.00236060121041676
0,0.00239893055917342,0.00235759854788783,0.00235340011263363,0.0023529569401651,0.00235291207065677,0.00235290757971277
0,0.00239219594774492,0.00234986216249428,0.00234556105544689,0.00234510856530443,0.00234506277606644,0.00234505819334135
0,0.00238531632105546,0.00234196993388996,0.00233756513986777,0.00233710324647915,0.00233705652916269,0.00233705185380453
0,0.00237829009218019,0.00233392068243327,0.00232941122818739,0.00232893984971161,0.00232889219633547,0.00232888742752893
0,0.00237111573251567,0.00232571329237768,0.00232109824705912,0.00232061730542649,0.0023205687083801,0.00232056384534718
0,0.00236379177259047,0.00231734671233572,0.00231262518792802,0.00231213460887594,0.00231208506092334,0.00231208010292377
0,0.00235631680282472,0.00230881995569029,0.00230399110740837,0.00230349082051348,0.00230344031479721,0.0023034352611285
0,0.00234868947423963,0.00230013210095176,0.00229519512760537,0.00229468506631425,0.00229463359635709,0.00229462844635514
0,0.0023409084991142,0.0022912822920633,0.00228623643638592,0.00228571653804133,0.00228566409774955,0.00228565885078832
0,0.00233297265159449,0.00228226973865289,0.00227711428760061,0.00227658449346113,0.00227653107712644,0.00227652573261888
0,0.00232488076824794,0.00227309371623527,0.00226782800124409,0.0022672882565074,0.00226723385880967,0.00226722841620738
0,0.002316631748569,0.00226375356636258,0.00225837696357747,0.00225782721739626,0.00225777183340359,0.00225776629219751
0,0.0023082245554332,0.00225424869672516,0.00224876062719528,0.00224820083268895,0.00224814445786062,0.00224813881758051
0,0.00229965830314269,0.00224457858120583,0.00223897851104518,0.00223840862531124,0.00223835125549721,0.00223834551571234
0,0.00229093187327181,0.00223474275988389,0.00222903020040127,0.00222845018452153,0.00222839181596446,0.00222838597628316
0,0.00228204454902822,0.00222474083899604,0.00221891534679203,0.002218325165837,0.00221826579517179,0.00221825985524182
0,0.00227299555265423,0.00221457249085077,0.00220863366788368,0.00220803329091446,0.00220797291516797,0.00220796687467656
0,0.00226378416795342,0.00220423745369985,0.00219818494732177,0.00219757434738679,0.00219751296397902,0.00219750682265263
0,0.00225440974410043,0.00219373553156837,0.00218756903453057,0.00218694818866247,0.00218688579540449,0.00218687955300931
0,0.00224487169772461,0.00218306659404358,0.00217678584447326,0.00217615473368135,0.00217609132877608,0.00217608498511671
0,0.00223516951001784,0.00217223057602622,0.00216583535737425,0.00216519396663531,0.00216512954867529,0.00216512310359576
0,0.00222530272579161,0.00216122747744246,0.00215471761840533,0.00215406593665074,0.00215400050461759,0.00215399395800148
0,0.00221527095395307,0.00215005736292348,0.00214343273733608,0.00214277075743818,0.00214270431070068,0.00214269766246988
0,0.002205073868144,0.00213872036144752,0.00213198088815206,0.00213130860690694,0.00213124114522031,0.00213123439533527
0,0.00219471120715783,0.00212721666595153,0.00212036230864218,0.00211967972675089,0.00211961125025337,0.00211960439871359
0,0.00218418277515797,0.00211554653291329,0.00210857729995431,0.00210788442200205,0.00210781493121376,0.00210780797805699
0,0.00217348844172346,0.00210371028190165,0.00209662622612558,0.00209592306055834,0.00209585255637934,0.00209584550168057
0,0.00216262814171742,0.00209170829510244,0.00208450951358391,0.00208379607268425,0.00208372455639091,0.00208371740026428
0,0.00215160187497865,0.00207954101681654,0.00207222765062726,0.00207150395048764,0.0020714314237309,0.00207142416632675
0,0.00214040970586504,0.00206720895293624,0.00205978118687794,0.00205904724737174,0.00205897371217387,0.00205896635368089
0,0.00212905176269806,0.0020547126703967,0.0020471707327166,0.00204642657746992,0.00204635203622125,0.00204634457686473
0,0.00211752823715416,0.00204205279660857,0.00203439695869631,0.00203364261505501,0.00203356707051197,0.00203355951055373
0,0.00210583938365702,0.00202923001887187,0.00202146059493849,0.0020206960939371,0.00202061954921776,0.00202061188895608
0,0.00209398551880016,0.00201624508376952,0.00200836243051164,0.0020075878068391,0.00200751026541995,0.00200750250518952
0,0.00208196702082145,0.00200309879654803,0.00199510331279554,0.00199431860476065,0.00199424007047372,0.00199423221064435
0,0.00206978432913285,0.00198979202048069,0.00198168414683131,0.00198088939632596,0.00198080987335483,0.00198080191433214
0,0.00205743794389629,0.00197632567621878,0.00196810589465823,0.0019673011471214,0.00196722063999774,0.00196721258222191
0,0.00204492842562337,0.00196270074113081,0.00195436957464043,0.00195355487902069,0.00195347339261973,0.00195346523656606
0,0.00203225639477794,0.0019489182486295,0.00194047626078267,0.00193965166949858,0.00193956920903676,0.00193956095521447
0,0.0020194225313552,0.00193497928748984,0.00192642708203752,0.00192559265093953,0.00192550922196891,0.00192550087092108
0,0.00200642757441799,0.00192088500115922,0.00191222322160414,0.00191137900993388,0.0019112946183395,0.00191128617064304
0,0.00199327232157953,0.00190663658705764,0.00189786591621999,0.00189701198657144,0.00189692663856658,0.00189691809483072
0,0.00197995762842759,0.00189223529587385,0.00188335645544835,0.00188249287372491,0.00188240657584696,0.00188239793671466
0,0.00196648440789243,0.00187768243085293,0.00186869618095653,0.00186782301633157,0.00186773577543867,0.00186772704158447
0,0.00195285362957387,0.00186297934708038,0.00185388648579449,0.00185300381066819,0.00185291563393458,0.00185290680606487
0,0.00193906631903479,0.00184812745076121,0.00183892881366396,0.0018380367036234,0.00183794759853453,0.00183793867738746
0,0.00192512355708044,0.00183312819849429,0.00182382465818975,0.00182292319196425,0.00182283316631424,0.00182282415265894
0,0.00191102647903729,0.00181798309654524,0.00180857556218261,0.00180766482160352,0.00180757388348951,0.00180756477812596
0,0.00189677627403501,0.00180269370011243,0.00179318311690432,0.00179226318686096,0.0017921713446796,0.00179216214843761
0,0.00188237418430864,0.0017872616125956,0.0017776489613264,0.00177671992972406,0.00177662719216704,0.00177661790590652
0,0.00186782150450931,0.00177168848485629,0.0017619747813894,0.00176103673910574,0.00176094311515565,0.0017609337397658
0,0.0018531195810316,0.00175597601448108,0.001746162309258,0.00174521535010097,0.00174512084902706,0.00174511138542632
0,0.00183826981134488,0.0017401259450372,0.00173021332257642,0.00172925754324046,0.0017291621745939,0.00172915262372897
0,0.00182327364332693,0.00172414006533239,0.00171412964371925,0.00171316514374195,0.00171306891735246,0.00171305928019844
0,0.0018081325745882,0.00170802020866559,0.00169791313904155,0.00169694002076101,0.0016968429467317,0.00169683322429137
0,0.00179284815178513,0.00169176825207973,0.00168156571812694,0.00168058408663771,0.00168048617534161,0.00168047636864496
0,0.00177742196991934,0.0016753861156108,0.00166508933303133,0.00166409929614147,0.00166400055821589,0.00166399066832024
0,0.00176185567161732,0.00165887576153284,0.00164848597752518,0.00164748764571171,0.00164738809205608,0.00164737812004459
0,0.00174615094639488,0.00164223919360054,0.00163175768633159,0.00163075117269845,0.00163065081446764,0.0016306407614502
0,0.00173030952991002,0.00162547845628802,0.00161490653436186,0.00161389195459366,0.00161379080319574,0.00161378067030715
0,0.00171433320320569,0.0016085956340233,0.0015979346359441,0.00159691210826429,0.00159681017535487,0.00159679996375578
0,0.00169822379194334,0.00159159285041824,0.00158084414405044,0.00157981378917593,0.00157971108665392,0.00157970079752964
0,0.00168198316564186,0.00157447226749313,0.00156363724951633,0.00156259919061302,0.00156249573061715,0.00156248536517711
0,0.00166561323690811,0.00155723608489508,0.00154631618025525,0.00154527054289355,0.00154516633779692,0.00154515589727472
0,0.00164911596067471,0.00153988653911188,0.00152888320046529,0.00152783011257518,0.00152772517498168,0.00152771466063406
0,0.00163249333343668,0.00152242590267576,0.00151134060983077,0.00151028020165633,0.00151017454439534,0.00151016395750248
0,0.00161574739248871,0.00150485648336252,0.00149369074271394,0.0014926231467674,0.00149251678289014,0.00149250612475466
0,0.00159888021515772,0.00148718062338055,0.00147593596733903,0.00147486131835467,0.00147475426112931,0.00147474353307608
0,0.00158189391803629,0.00146940069855117,0.00145807868496628,0.00145699711985386,0.00145688938276112,0.00145687858613669
0,0.00156479065620047,0.00145151911747987,0.00144012132905669,0.00143903298685505,0.00143892458358302,0.00143891371975491
0,0.00154757262242811,0.00143353832071558,0.00142206636442621,0.00142097138625397,0.00142086233069461,0.00142085140105147
0,0.00153024204639568,0.00141546077990184,0.0014039162863872,0.0014028148153965,0.0014027051216392,0.00140269412758987
0,0.00151280119387376,0.00139728899691283,0.0013856736198794,0.00138456580120505,0.00138445548353394,0.00138444442650731
0,0.00149525236590053,0.00137902550297908,0.0013673409185877,0.00136622689929899,0.00136611597218633,0.0013661048536302
0,0.00147759789795104,0.00136067285779951,0.00134892076404541,0.00134780069309559,0.00134768917119776,0.00134767799257918
0,0.00145984015909029,0.001342233648641,0.00133041576472659,0.00132928979290065,0.00132917769105323,0.00132916645385728
0,0.00144198155111774,0.00132371048942143,0.00131182855511952,0.00131069683498419,0.00131058416819602,0.001310572873926
0,0.00142402450769946,0.00130510601978068,0.00129316179479022,0.00129202448063931,0.00129191126408823,0.00129189991426476
0,0.00140597149349259,0.00128642290413422,0.00127441816742596,0.00127327541522793,0.00127316166425567,0.00127315026041575
0,0.00138782500325679,0.00126766383071353,0.00125560037986649,0.00125445234720967,0.00125433807731534,0.00125432662101271
0,0.00136958756095673,0.00124883151058763,0.00123671116111701,0.00123555800715319,0.00123544323398928,0.00123543172679319
0,0.00135126171885269,0.00122992867667016,0.00121775326134382,0.00121659514673328,0.00121647988609941,0.00121646832959443
0,0.00133285005657663,0.00121095808271093,0.00119872945085753,0.00119756653771025,0.00119745080554756,0.00119743920133242
0,0.00131435518019923,0.00119192250226724,0.00117964251907365,0.00117847497089096,0.00117835878327616,0.00117834713296472
0,0.00129577798354874,0.00117282472766128,0.00116049527346002,0.00115932325507551,0.00115920662821589,0.00115919493343403
0,0.00127712634214772,0.00115366756891927,0.00114129053846534,0.00114011421598331,0.00113999716621044,0.00113998542859806
0,0.00125839768158925,0.00113445385269395,0.00112203115443205,0.00112085069516676,0.00112073323892975,0.00112072146013792
0,0.00123959647912691,0.00111518642116942,0.00110271997649025,0.00110153554890158,0.00110141770276151,0.00110140588445434
0,0.001220725475086,0.00109586813094975,0.00108335987343633,0.00108217164706786,0.00108205342769219,0.00108204157154324
0,0.00120178740352606,0.0010765018519302,0.00106395372659518,0.00106276187200643,0.00106264329616179,0.00106263140385604
0,0.00118278502183777,0.00105709046615449,0.00104450442866433,0.00104330911736694,0.00104319020191251,0.00104317827514405
0,0.00116372111092999,0.00103763686665087,0.00102501488254375,0.00102381628693349,0.00102369704881505,0.00102368508928696
0,0.00114459846965642,0.00101814395625882,0.0010054880001506,0.00100428629343807,0.00100416674968085,0.00100415475910542
0,0.00112541991241211,0.000998614646435581,0.000985926701217388,0.000984722057359833,0.000984602225062636,0.000984590205158786
0,0.00110618826850045,0.000979051856051627,0.000966333912076567,0.000965126505707903,0.000965006402034507,0.000964994354528292
0,0.00108690638149522,0.000959458510169819,0.000946712564433572,0.000945502570791346,0.000945382212965251,0.000945370139589286
0,0.00106757710826438,0.000939837538812716,0.000927065594123144,0.000925853188977477,0.000925732594273643,0.00092572049676648
0,0.00104820331781202,0.000920191875716958,0.000907395939857114,0.000906181299437148,0.000906060485176219,0.000906048365279688
0,0.0010287878900499,0.000900524457076668,0.000887706541959299,0.000886489842879257,0.00088636882641846,0.000886356685880163
0,0.00100933371451556,0.000880838220275681,0.000868000341091468,0.000866781760275215,0.000866660559002252,0.00086664839957229
0,0.000989843689050696,0.000861136102609572,0.000848280276967872,0.000847059991574306,0.000846938622899862,0.000846926446330665
0,0.00097032071845643,0.000841421040001789,0.000828557327143653,0.000827338148780221,0.000827216889191573,0.000827204723310548
0,0.000950767713150946,0.000821717492526075,0.000808861627056345,0.000807641098281797,0.000807519706092441,0.000807507526580653
0,0.000931187587847992,0.000802028542701283,0.000789160767959374,0.000787939065078069,0.000787817557614867,0.000787805366216976
0,0.00091158326026386,0.000782335332125184,0.000769457654285932,0.000768234953518021,0.000768113348098398,0.000768101146558897
0,0.000891957649860442,0.000762640759719713,0.000749755182946898,0.000748531660352769,0.000748409974278608,0.000748397764340603
0,0.000872313676613945,0.000742947716468489,0.000730056242041477,0.000728832073442431,0.000728710323991744,0.000728698107396009
0,0.00085265425980674,0.000723259084122241,0.000710363709559236,0.000709139070459885,0.000709017274879709,0.000709005053364187
0,0.000832982316824826,0.000703577733908001,0.000690680452090087,0.000689455517599635,0.000689333693097482,0.000689321468396453
0,0.000813328478404207,0.000683906525239975,0.000671009323531535,0.000669784268286289,0.000669662432023765,0.000669650205866901
0,0.000793683148311464,0.000664248304430182,0.000651353163806045,0.000650128161889696,0.000650006330973119,0.000649994105085205
0,0.000774033912454286,0.000644605903409534,0.000631714797577621,0.000630490022443753,0.000630368213918209,0.000630355990017373
0,0.000754383650434176,0.000624982138449248,0.000612097032979431,0.000610872657373696,0.000610750888213663,0.000610738668011757
0,0.00073473523358053,0.000605379808894524,0.000592502660349603,0.000591278856230615,0.000591157143333743,0.000591144928534737
0,0.000715091523645905,0.00058580169590311,0.000572934450973894,0.000571711389436069,0.000571589749614854,0.000571577541914725
0,0.000695455371511278,0.000566250561196746,0.000553395155841685,0.000552173007039136,0.000552051457012981,0.000552039258097659
0,0.000675829615904566,0.000546729145823543,0.000533887504415465,0.000532666437482732,0.000532544993871786,0.000532532805418151
0,0.000656217082134314,0.000527240168932241,0.000514414203409475,0.00051319438638836,0.000513073065703751,0.000513060889378247
0,0.000636620580837799,0.000507786326562509,0.000494977935589835,0.00049375953535119,0.000493638353990189,0.000493626191446772
0,0.000617042906745358,0.000488370290449347,0.000475581358585497,0.000474364540756611,0.000474243514993089,0.000474231367874667
0,0.000597486837454975,0.000468994706845971,0.000456227103721119,0.000455012032610336,0.000454891178589156,0.000454879048525147
0,0.00057795513221931,0.000449662195363298,0.000436917774866818,0.000435704613391208,0.000435583947119789,0.000435571835726012
0,0.000558450530740995,0.000430375347830969,0.000417655947307971,0.000416444856921605,0.000416324394263479,0.000416312303141875
0,0.000538975751975868,0.000411136727176797,0.000398444166639422,0.000397235307261601,0.000397115063929865,0.000397102994666443
0,0.000519533492944202,0.000391948866330316,0.000387805555188608,0.000387743505734645,0.000387736451389092,0.000387735783809212
0,0.000500126427550984,0.000386922924576066,0.000386890249210542,0.00038682476905505,0.000386817376927862,0.000386816676091223
0,0.000480757205417792,0.000385977833032458,0.000385904830777578,0.000385835733841433,0.000385827985657894,0.000385827249717668
0,0.000461428450725443,0.000384961824981572,0.000384846410475592,0.000384773513151748,0.000384765390879727,0.000384764618014066
0,0.000442142761075737,0.000383872035249699,0.00038371215098576,0.000383635272316107,0.000383626758182987,0.000383625946596716
0,0.00042290270637102,0.000382705651519238,0.000382499269607872,0.000382418231455905,0.000382409307966763,0.000382408455892713
0,0.000403710827714732,0.000381459916794225,0.000381205040677568,0.000381119667894975,0.000381110317848987,0.000381109423549825
0,0.000384569636337984,0.000380132131758359,0.000379826797869798,0.000379736918457191,0.000379727124962925,0.000379726186733209
0,0.000382211035232366,0.00037871965701694,0.000378361936383326,0.000378267381644731,0.000378257128136439,0.000378256144303202
0,0.000381213967423716,0.000377219915220606,0.000376807915002136,0.000376708519691765,0.000376697789943758,0.000376696758868672
0,0.000380146436011725,0.000375630393063847,0.000375162258029305,0.000375057860492384,0.000375046638632748,0.000375045558713649
0,0.000379005641022584,0.000373948643155486,0.000373422557089748,0.000373312999395081,0.000373301269919579,0.000373300139590693
0,0.000377788834216575,0.000372172285759226,0.000371586472797447,0.000371471600862566,0.000371459348646186,0.000371458166380956
0,0.000376493321356058,0.000370299010395703,0.000369651736287363,0.00036953139999496,0.000369518610304764,0.00036951737461563
0,0.000375116464367747,0.000368326577313338,0.000367616150605932,0.000367490203913357,0.000367476862418337,0.000367475571858483
0,0.000373655683394952,0.000366252818813917,0.000365477591963037,0.00036534589300169,0.000365331985783396,0.000365330638947281
0,0.000372108458735698,0.000364075640445188,0.000363234010840041,0.000363096422008019,0.000363081935569387,0.000363080531094351
0,0.000370472332665767,0.000361793022045226,0.000360883432957843,0.000360739821002098,0.00036072474227597,0.000360723278842401
0,0.000368744911144497,0.000359403018653365,0.000358423960101384,0.000358274196192498,0.000358258512549003,0.000358256988881006
0,0.000366923865401825,0.000356903761273702,0.000355853770803077,0.000355697730600402,0.00035568142985351,0.000355679844720153
0,0.000365006933403494,0.000354324784855281,0.00035331421778767,0.000353163124178935,0.00035314733082481,0.000353145796610055
0,0.000362991921194683,0.000351780062526841,0.000350696106144244,0.000350538536170342,0.000350522106165041,0.000350520508503371
0,0.000360876704118995,0.000349121469236824,0.000347962810225311,0.000347798653363929,0.000347781575889883,0.000347779913686674
0,0.000358659227911701,0.000346347437933103,0.000345112811267256,0.000344941961492096,0.000344924226176158,0.000344922498381084
0,0.000356337509666155,0.000343456476830262,0.00034214466615301,0.000341967021958489,0.000341948618874155,0.000341946824481798
0,0.000353909639092459,0.000340447169437263,0.000339057007369303,0.0003388724717861,0.000338853391456118,0.000338851529505635
0,0.000351373777984221,0.000337318174474466,0.000335848542847406,0.000335657023451785,0.000335637256847932,0.000335635326423944
0,0.000348877833671046,0.000334068225677109,0.000332518055694897,0.000332319464611042,0.000332299003154957,0.000332297003386495
0,0.000346299167289232,0.00033069613149328,0.000329064403824297,0.000328858657718201,0.000328837493280276,0.000328835423341667
0,0.000343607900303355,0.000327200774678627,0.000325486519478502,0.000325273539545257,0.000325251664444415,0.000325249523554116
0,0.000340802484160574,0.000323581111793925,0.000321783408662013,0.000321563120607604,0.000321540527608133,0.000321538315029568
0,0.000337881442693311,0.000319836172609445,0.000317954150481525,0.000317726484495962,0.000317703166805905,0.000317700881846517
0,0.000334843372163496,0.00031596505942133,0.000313997896399909,0.000313762787126526,0.000313738738393909,0.000313736380404883
0,0.000331686941202503,0.00031196694628538,0.000309913869412037,0.00030967125590986,0.000309646470219083,0.000309644038595458
0,0.000328410890652941,0.000307841078175664,0.000305701363145894,0.000305451188847006,0.000305425660714842,0.000305423154894402
0,0.000325014033313753,0.000303586770070252,0.000301359740896567,0.000301101953557037,0.000301075677927698,0.00030107309739047
0,0.000321495253593262,0.000299203405972892,0.000296888434596632,0.000296622986244943,0.000296595958484025,0.000296593302752557
0,0.000317853507075028,0.000294690437875333,0.000292286943731956,0.000292013790611223,0.000291986006501321,0.000291983275139074
0,0.000314088261524126,0.000290047384668257,0.000290732791539683,0.000291753624921565,0.000291855392453078,0.00029186560516975
0,0.000310197342796414,0.000295898562717611,0.000306313789272927,0.000307327827014592,0.000307428926972997,0.000307439072395221
0,0.000306181103998493,0.000311439333820884,0.000321774997243895,0.000322782182938297,0.000322882609791797,0.000322892687352361
0,0.000302038405273819,0.000326860240873472,0.000337115730700999,0.000338116010908385,0.000338215759417226,0.000338225768578226
0,0.000297768604712867,0.000342160614299092,0.000352335354236344,0.000353328678478648,0.00035342774369429,0.000353437683946412
0,0.000293371046592661,0.000357339833730874,0.00036743328160288,0.000368419602357839,0.000368517979620731,0.000368527850484468
0,0.000288845150588801,0.000372397327819574,0.000382408975512671,0.000383388248204164,0.000383485933145744,0.000383495734170236
0,0.000286070010793671,0.000387332574029398,0.000397261947416572,0.000398234130407238,0.000398331118946438,0.000398340849709911
0,0.000301699007201228,0.000402145098415629,0.00041199175726836,0.000412956811848053,0.000413053100191241,0.000413062760300731
0,0.000317209463483237,0.000416834475382599,0.000426598013271495,0.000427555903646126,0.000427651488285885,0.00042766107737735
0,0.000332600661339333,0.000431400327431164,0.000441080371610003,0.000442031064888937,0.0004421259426034,0.000442135460340942
0,0.000347871931978383,0.000445842324885926,0.000455438536166919,0.000456382002349598,0.000456476170200004,0.000456485616276703
0,0.00036302265613497,0.000460160185612069,0.00046967225822675,0.00047060847018876,0.000470701925518124,0.000470711299655369
0,0.000378052263831141,0.000474353674715045,0.000483781336165834,0.000484710269642419,0.000484803010074863,0.000484812312022187
0,0.000392960234040174,0.000488422604231986,0.000497765615130763,0.000498687248701668,0.000498779272140426,0.00049878850167534
0,0.000407746094299388,0.000502366832806522,0.000511624986704373,0.000512539301776416,0.000512630606401665,0.000512639763329437
0,0.000422409420282877,0.00051618626535449,0.000525359388560853,0.000526266369350326,0.000526356953617912,0.000526366037772064
0,0.000436949835368627,0.000529880852719711,0.000538968804111861,0.000539868437626378,0.000539958300265708,0.000539967311506739
0,0.00045136701022841,0.000543450591316441,0.000552453262140151,0.000553345538159333,0.000553434678171538,0.000553443616387317
0,0.00046566066246051,0.000556895522766498,0.000565812836427204,0.000566697747482581,0.000566786164138855,0.000566795029244782
0,0.00047983055627504,0.000570215733522283,0.000579047645368758,0.000579925186724728,0.000580012879563552,0.000580021671501951
0,0.000493876502224877,0.000583411354486141,0.000592157851585784,0.000593028021217301,0.000593114990043553,0.000593123708783172
0,0.000507798356974121,0.000596482560617617,0.000605143661524254,0.000606006460097064,0.000606092704978134,0.000606101350514587
0,0.000521596023082715,0.00060942957053578,0.00061800532504952,0.000618860755896677,0.000618946277162247,0.000618954849517461
0,0.000535269448789455,0.000622252646111987,0.000630743135033307,0.000631591204133641,0.000631676002372572,0.000631684501594121
0,0.000548818627775061,0.000634952092056995,0.000643357426932001,0.000644198142887964,0.000644282218945358,0.000644290645107737
0,0.000562243598890122,0.000647528255500629,0.000655848578362705,0.000656681952376226,0.000656765307352314,0.000656773660554666
0,0.000575544445842346,0.000659981525564624,0.000668217008668037,0.000669043054517593,0.000669125689764349,0.000669133970132463
0,0.000588721296836292,0.000672312332932024,0.000680463178477864,0.000681281912494336,0.000681363829614645,0.0006813720372979
0,0.000601774324175575,0.000684521149404926,0.000692587589265381,0.000693399030307296,0.000693480231150456,0.000693488366324935
0,0.000614703743830047,0.000696608487460615,0.00070459078289431,0.000705394952324356,0.000705475438985137,0.000705483501850401
0,0.000627509814981719,0.000708574899802417,0.000716473341164203,0.000717270262823089,0.000717350037639064,0.000717358028419934
0,0.000640192839559517,0.000720420978899461,0.000728235885347484,0.000729025585528897,0.000729104651077173,0.000729112570022838
0,0.000652753161773545,0.000732147356527213,0.000739879075720984,0.000740661583146562,0.000740739942242163,0.000740747789624963
0,0.000665191167655677,0.000743754703297295,0.000751403611093604,0.000752178956885674,0.00075225661257855,0.000752264388695523
0,0.000677507284611023,0.000755243728183863,0.00076281022832525,0.000763578445981627,0.000763655401554042,0.000763663106725376
0,0.000689701980981894,0.000766615178042829,0.000774099701842779,0.000774860827209622,0.000774937086173266,0.000774944720742576
0,0.000701775765619639,0.000777869837125744,0.000785272843148055,0.000786026914392779,0.000786102480487272,0.000786110044820598
0,0.000713729187463985,0.000789008526588975,0.000796330500320741,0.000797077557904979,0.00079715243509354,0.00079715992958046
0,0.000725562835121318,0.000800032103993376,0.000807273557514809,0.000808013644166716,0.000808087836633997,0.000808095261686403
0,0.000737277368973277,0.000810941462799586,0.000818102934448839,0.000818836095134279,0.000818909607284923,0.000818916963336302
0,0.000748873398959016,0.000821737531857547,0.000828819585887763,0.00082954586778311,0.00082961870423659,0.000829625991743355
0,0.000760351657920266,0.000832421274887862,0.000839424501122066,0.000840143953584449,0.000840216119174508,0.000840223338613555
0,0.000771712885188403,0.000842993689955551,0.000849918703434815,0.000850631377973476,0.000850702877744247,0.000850710029614399
0,0.00078295786277377,0.000853455808939696,0.000860303249565597,0.000861009199811857,0.000861080039014195,0.000861087123835702
0,0.000794087407922028,0.000863808695025725,0.000870579229164337,0.000871278510842344,0.000871348694931939,0.000871355713246036
0,0.000805102374283606,0.000874053450578782,0.00088074776423952,0.000881440435134939,0.000881509969769712,0.000881516922136616
0,0.000816003651341823,0.000884191203603779,0.000890810008595921,0.00089149612852546,0.00089156501956128,0.000891571906562916
0,0.000826792163722778,0.000894223115097348,0.000900767147267112,0.000901446778046988,0.000901515031535405,0.000901521853773124
0,0.000837468870670988,0.000904150377670443,0.000910620395935979,0.000911293601351226,0.000911361223535745,0.000911367981630273
0,0.000848034765580929,0.000913974214510005,0.000920371000351583,0.000921037846121298,0.000921104843435272,0.000921111538027319
0,0.000858490875519147,0.000923695878611741,0.000930020235730356,0.000930680789478167,0.000930747168540691,0.000930753800288786
0,0.000868838260721538,0.000933316652240113,0.000939569406156415,0.000940223737373513,0.000940289504986258,0.000940296074568636
0,0.000879078014072221,0.000942837846360123,0.00094901984396345,0.000949668023977612,0.000949733187122381,0.000949739695234153
0,0.000889211260557077,0.000952260800015758,0.000958372909115601,0.000959015011055442,0.000959079576888788,0.000959086024245215
0,0.000899239156696707,0.000961586879683285,0.000967629988573249,0.000968266087333136,0.000968330063185197,0.00096833645051686
0,0.000909162889954518,0.000970817478617159,0.000976792495650414,0.000977422667854944,0.000977486061225386,0.000977492389281132
0,0.000918983678128482,0.000979954016193108,0.000985861869362892,0.000986486193331304,0.000986549011884108,0.000986555281430324
0,0.000928702768727752,0.000988997937245162,0.000994839573765782,0.000995458129474658,0.000995520381036452,0.000995526592855289
0,0.000938321438339662,0.000997950711397189,0.00100372709728147,0.00100433996632598,0.00100440165888216,0.00100440781377187
0,0.000947840991992965,0.00100681383238921,0.00101252595201451,0.00101313321757335,0.00101319435926317,0.00101320045803832
0,0.000957262762516509,0.00101558881739605,0.00102123767306128,0.00102183941985545,0.0010219000189694,0.00102190606245955
0,0.000966588109897915,0.00102427720633735,0.00102986381780523,0.00103046013205921,0.00103052019703465,0.0010305261860849
0,0.000975818420638763,0.00103288056118067,0.0010384059652031,0.00103899693460485,0.00103905647402269,0.00103906240949214
0,0.000984955107106833,0.00104140046522749,0.00104686571506096,0.0010474514287222,0.0010475104513018,0.00104751633406397
0,0.000993999606881957,0.00104983852239382,0.00105524468730012,0.0010558252357139,0.00105588375030974,0.00105588958125269
0,0.00100288483101851,0.00105819635647231,0.0010635445212136,0.00106411999621214,0.00106417801181002,0.00106418379183426
0,0.00101181582673471,0.00106647561038609,0.00107176687471022,0.00107233736942347,0.00107239489513555,0.00107240062515535
0,0.00102059299790602,0.00107467794542915,0.00107991342355285,0.00108047903236408,0.00108053607742586,0.00108054175836736
0,0.00102928394839885,0.00108280504049463,0.00108798586058334,0.00108854667908576,0.00108860325284987,0.00108860888565199
0,0.00103789027308065,0.00109085859129587,0.00109598589493953,0.00109654201989151,0.00109659813182506,0.00109660371743858
0,0.00104641354721602,0.00109884030957386,0.00110391525126374,0.00110446678054443,0.00110452244022441,0.00110452797961025
0,0.00105485536782857,0.00110675192230347,0.00111177566890364,0.00111232270146511,0.00111237791857266,0.0011123834127037
0,0.00106321734862147,0.00111459517088552,0.00111956890109821,0.00112011153692193,0.00112016632123912,0.00112017177109802
0,0.00107150112146459,0.00112237181033448,0.00112729671416578,0.00112783505421277,0.0011278894156177,0.00112789482219722
0,0.00107970833669191,0.00113008360846201,0.00113496088667553,0.00113549503284005,0.00113554898130197,0.00113555434560419
0,0.00108785404321887,0.00113773234504766,0.00114256320861472,0.00114309326367812,0.00114314680925165,0.00114315213228788
0,0.00109589977883118,0.00114531981100974,0.0011501054805515,0.00115063154812922,0.00115068470095259,0.00115068998374224
0,0.00110388734210254,0.00115284780756564,0.00115758951278655,0.00115811169728297,0.00115816446757022,0.00115816971114058
0,0.00111180512022391,0.00116031814538409,0.0011650171245029,0.00116553553106002,0.00116558792909693,0.00116559313448317
0,0.00111965484341126,0.00116773264373604,0.00117239014290715,0.00117290487735422,0.00117295691349473,0.00117296208173867
0,0.00112743825616535,0.00117509312963671,0.00117971040236842,0.00118022157117248,0.00118027325583203,0.00118027838798229
0,0.00113515711607359,0.00118240143697979,0.00118697974355142,0.00118748745376529,0.00118753879741684,0.00118754389452769
0,0.00114281319256204,0.00118965940567406,0.00119420001254467,0.00119470437175717,0.00119475538492564,0.00119476044805711
0,0.0011504082657311,0.00119686888076787,0.0012013730599898,0.00120187417627271,0.00120192486953041,0.00120192989974721
0,0.00115794412537695,0.0012040317115779,0.00120850074020273,0.00120899872205993,0.00120904910602093,0.00120905410439243
0,0.00116542257011154,0.00121114975080971,0.00121558491029716,0.00121607986661187,0.00121612995192788,0.00121613491952732
0,0.00117284540654261,0.00121822485368217,0.00122262742930546,0.00122311946928821,0.0012231692666419,0.0012231742045461
0,0.0011802144484957,0.00122525887704694,0.00122963015729738,0.00123011939043394,0.00123016891053529,0.00123017381982382
0,0.00118753151625861,0.00123225367851132,0.00123659495450257,0.0012370814905005,0.00123713074408049,0.00123713562583516
0,0.00119479843583403,0.00123921111555969,0.00124352368042946,0.00124400762916566,0.00124405662697236,0.00124406148227685
0,0.00120201703818579,0.00124613304467525,0.00125041819298866,0.00125089966445735,0.00125094841724893,0.0012509532471886
0,0.00120918915845791,0.00125302132046923,0.00125728034761841,0.00125775945187656,0.00125780797041819,0.00125781277607884
0,0.00121631663516575,0.00125987779480463,0.00126411199640974,0.00126458884352587,0.00126463713858327,0.00126464192105102
0,0.00122340130934928,0.00126670431592713,0.00127091498724019,0.00127138968724105,0.00127143776957495,0.00127144252993605
0,0.00123044502369407,0.00127350272759652,0.00127769116290632,0.00127816382572454,0.00127821170608677,0.00127821644542592
0,0.00123744962162897,0.00128027486823945,0.00128444236026581,0.00128491309568679,0.00128496078481399,0.00128496550421564
0,0.00124441694640831,0.00128702257008428,0.00129117040938242,0.00129163932699183,0.00129168683560199,0.00129169153614783
0,0.00125134884018696,0.00129374765829515,0.00129787713267715,0.0012983443418112,0.00129839168059542,0.00129839636336515
0,0.00125824714310629,0.00130045195014761,0.00130456434408843,0.00130502995377846,0.00130507713339989,0.00130508179947086
0,0.00126511369239157,0.00130713725418397,0.00131123384823806,0.00131169796716235,0.00131174499824749,0.00131174964869296
0,0.00127195032146943,0.00131380536938563,0.00131788743960559,0.00131835017603654,0.00131839706917214,0.00131840170506214
0,0.00127875885910911,0.00132045808435011,0.00132452690171203,0.00132498836346551,0.00132503512919446,0.00132503975159393
0,0.00128554112858292,0.00132709717648216,0.00133115400631401,0.00133161430070006,0.00133166094951376,0.00133166555948383
0,0.00129229894684746,0.00133372441118784,0.00133777051260553,0.00133822974637754,0.0013382762887133,0.00133828088730858
0,0.00129903412373766,0.00134034154108875,0.00134437816643207,0.00134483644573902,0.00134488289197376,0.00134488748024419
0,0.00130574846116993,0.0013469503052348,0.00135097869951761,0.00135143612985311,0.00135148249030048,0.00135148706928889
0,0.00131244375235107,0.00135355242834123,0.00135757382869928,0.00135803051485561,0.00135807679975919,0.00135808137050131
0,0.00131912178098659,0.00136014962002773,0.00136416525517691,0.00136462130119719,0.00136466752072639,0.00136467208425217
0,0.00132578432049169,0.00136674357407474,0.00137075466377734,0.00137121017290753,0.00137125633715429,0.00137126089448425
0,0.00133243313319753,0.00137333596769185,0.00137734372222675,0.00137779879687128,0.0013778449158437,0.00137784946799124
0,0.00133906996956257,0.00137992846079915,0.00138393408044224,0.001384388822117,0.00138443490573636,0.00138443945370614
0,0.00134569656738304,0.00138652269532225,0.00139052736983314,0.0013909818791229,0.00139102793721813,0.00139103248200567
0,0.00135231465101304,0.00139312029450267,0.00139712520262103,0.00139757957913333,0.00139762562143797,0.00139763016402872
0,0.00135892593059317,0.00139972286222034,0.00140372917117004,0.00140418351349425,0.00140422954964103,0.00140423409101098
0,0.00136553210129198,0.00140633198233442,0.00141034084733649,0.00141079525300103,0.00141084129251801,0.00141084583363338
0,0.00137213484256415,0.00141294921803659,0.00141696178183193,0.00141741634726256,0.00141746239957041,0.00141746694138545
0,0.00137873581742542,0.00141957611122168,0.00142359350360377,0.00142404832408316,0.00142409439848878,0.00142409894194762
0,0.00138533667174434,0.00142621418187228,0.00143023751922799,0.00143069268885798,0.0014307387945528,0.00143074334058735
0,0.00139193903355483,0.00143286492746364,0.0014368953123246,0.00143735092398478,0.0014373970700402,0.00143740161957084
0,0.0013985445123833,0.00143952982237916,0.0014435799446485,0.00144403740572141,0.00144408372963956,0.0014440882966259
0,0.00140515469859337,0.00144622714216924,0.00145029029947752,0.00145074836613279,0.001450794746369,0.00145079931847525
0,0.00141177116274449,0.0014529451787183,0.00145701838814982,0.00145747714886624,0.00145752359405915,0.00145752817216183
0,0.0014183954549658,0.00145968129082719,0.00146376558931938,0.00146422513122502,0.00146427164988017,0.00146427623484358
0,0.00142502910434184,0.00146643684753445,0.00147053325623814,0.00147099366507675,0.00147104026556344,0.00147104485823824
0,0.00143167361831043,0.00147321319237559,0.0014773227162691,0.00147778407636778,0.0014778307669161,0.00147783536813861
0,0.00143833048207653,0.00148001164290079,0.00148413527041813,0.00148459766465625,0.00148464445335428,0.00148464906394663
0,0.00144500115803425,0.00148683349021383,0.00149097219288175,0.00149143570265942,0.00149148259744936,0.00149148721821979
0,0.00145169967088032,0.00149367999852323,0.00149783473061094,0.00149829943581992,0.0014983464444962,0.00149835107623786
0,0.00145842263777396,0.00150055240471569,0.00150472410289271,0.00150519008188843,0.00150523721209372,0.00150524185558487
0,0.00146516331389634,0.00150745191793977,0.0015116415009474,0.001512108830521,0.00151215608974575,0.00151216074574867
0,0.00147192305753796,0.00151437971919333,0.00151858808754468,0.00151905684289688,0.00151910423847346,0.00151910890773566
0,0.00147870320176891,0.00152133696100953,0.00152556499663326,0.00152603525134809,0.00152608279045152,0.00152608747370409
0,0.00148550505396239,0.00152832476700504,0.00153257333298951,0.00153304515901043,0.00153309284865333,0.00153309754661202
0,0.00149232990470505,0.00153534423157875,0.0015396141718802,0.00154008763948665,0.00154013548651954,0.00154014019988313
0,0.00149917899844587,0.00154239641957798,0.00154668855874396,0.0015471637365283,0.00154721174763517,0.00154721647708556
0,0.00150605355858657,0.00154948236598007,0.00155379750888629,0.00155427446373257,0.00155432264542965,0.00155432739163319
0,0.00151295478637881,0.00155660307559247,0.00156094200719215,0.00156142080425603,0.00156146916288979,0.00156147392649486
0,0.00151988385581503,0.00156375952276955,0.00156812300785281,0.00156860371054113,0.00156865225228686,0.00156865703392484
0,0.00152684191263408,0.00157095265114693,0.0015753414341102,0.0015758241040621,0.00157587283492089,0.0015758776352065
0,0.00153383007349406,0.00157818337338367,0.00158259817801287,0.00158308287508357,0.00158313180088232,0.00158313662041187
0,0.00154084942584154,0.00158545257092979,0.00158989410019272,0.00159038088243502,0.00159043000882297,0.00159043484817545
0,0.00154790102761249,0.00159276109380047,0.00159723002964984,0.0015977189532993,0.00159776828574698,0.00159777314548415
0,0.0015549859068571,0.0016001097603684,0.00160460676355689,0.00160509788301599,0.0016051474268155,0.00160515230748004
0,0.00156210506142762,0.00160749935716997,0.00161202506707525,0.00161251843490096,0.00161256819516176,0.00161257309727891
0,0.0015692594587563,0.00161493063872675,0.00161948567318759,0.00161998134007557,0.00162003132172539,0.00162003624580209
0,0.00157639571575785,0.00162240432737604,0.00162698928254035,0.00162748729731443,0.00162753750509781,0.00162754245162222
0,0.00158367708215956,0.00162992111312255,0.00163453656330326,0.00163503697290457,0.00163508741137985,0.00163509238082216
0,0.00159094273116989,0.00163748165349664,0.00164212815104248,0.00164263100051643,0.00164268167405768,0.00164268666686906
0,0.00159824722938395,0.00164508657343054,0.001649764648603,0.00165026998109097,0.00165032089388462,0.00165032591049785
0,0.00160559136027993,0.00165273646514275,0.00165744662600664,0.00165795448273698,0.0016580056387816,0.00165801067961102
0,0.00161297589511789,0.00166043188803866,0.00166517462036331,0.00166568504064235,0.00166573644374957,0.00166574150918897
0,0.00162040158249765,0.00166817336862346,0.00167294913579297,0.00167346215699771,0.00167351381078862,0.0016735189012147
0,0.00162786914324131,0.00167596140042348,0.00168077064335803,0.00168128630092956,0.0016813382088362,0.00168134332460612
0,0.00163537926533697,0.0016837964439228,0.00168863958101262,0.00168915790845037,0.00168921007371392,0.00168921521516507
0,0.00164293260349269,0.00169167892651101,0.00169655635355759,0.0016970773824132,0.00169712980808479,0.00169713497553603
0,0.00165052977960034,0.00169960924244006,0.00170452133261156,0.00170504509248492,0.00170509778142325,0.00170510297517446
0,0.00165817138282143,0.00170758775279312,0.00171253485658907,0.00171306137512384,0.00171311432999732,0.00171311955032849
0,0.00166585796947782,0.00171561478546689,0.00172059723069373,0.00172112653357459,0.00172117975685881,0.00172118500403107
0,0.00167359006298951,0.00172369063515942,0.00172870872691766,0.00172924083786785,0.00172929433184632,0.00172929960610135
0,0.00168136815387709,0.00173181556337265,0.00173686958405572,0.00173740452483362,0.00173745829159822,0.00173746359315874
0,0.00168919269979906,0.00173998979842227,0.00174508000772555,0.00174561779812599,0.00174567183957552,0.00174567716864438
0,0.00169706412558768,0.00174821353545895,0.00175334017040318,0.00175388082825445,0.00175393514609501,0.00175394050285582
0,0.00170498282327081,0.00175648693649744,0.00176165021146246,0.00176219375262721,0.00176224834837313,0.00176225373299033
0,0.00171298748788817,0.00176481013045926,0.00177001023722889,0.00177055667560488,0.00177061155057712,0.0017706169631958
0,0.00172096362507879,0.00177318780174329,0.00177842032104147,0.00177896966856184,0.00177902482388959,0.00177903026463577
0,0.00172902615075166,0.00178160675466155,0.00178688050332365,0.00178743276995952,0.00178748820658026,0.00178749367555975
0,0.00173713716513357,0.00179007985131607,0.00179539079166446,0.00179594598542598,0.00179600170408445,0.00179600720138473
0,0.00174529691717507,0.00179859979800101,0.00180395116090748,0.00180450928784825,0.00180456528909856,0.00180457081478724
0,0.00175350560086118,0.00180717580125989,0.00181256155325182,0.00181312261747091,0.00181317890167509,0.00181318445580103
0,0.00176176337819456,0.00181579873581472,0.00182122187835909,0.00182178588200499,0.00182184244933559,0.00182184803192709
0,0.00177007037725496,0.00182447145387288,0.0018299320134697,0.00183049895674647,0.00183055580718361,0.00183056141825211
0,0.00177842669328021,0.00183319382565761,0.00183869180353147,0.00183926168470183,0.001839318818038,0.00183932445757318
0,0.00178683238882582,0.00184196568649997,0.00184750106133258,0.00184807387672381,0.00184813129256034,0.00184813696053532
0,0.00179528749370039,0.00185078681478956,0.0018563595676464,0.00185693531165732,0.00185699300940767,0.00185699870577427
0,0.00180379200500691,0.00185965705600322,0.0018652670713829,0.00186584573648896,0.00186590371537909,0.00186590944007181
0,0.00181234588725543,0.00186857607745294,0.0018742232897514,0.00187480486651348,0.00187486312558116,0.0018748688785144
0,0.00182094907249031,0.00187754361115922,0.00188322790842954,0.00188381238550006,0.00188387092359632,0.00188387670466683
0,0.00182960146042588,0.00188655933394011,0.00189228058174196,0.00189286794587451,0.00189292676166486,0.00189293257074974
0,0.0018383029185155,0.00189562289133971,0.00190138093284953,0.00190197116890467,0.00190203026087032,0.00190203609782824
0,0.00184705328212376,0.00190473389782764,0.00191052855394158,0.00191112164490015,0.00191118101133747,0.00191118687600855
0,0.0018558523546377,0.0019138919369871,0.0019197230064455,0.0019203189334146,0.00192037857243721,0.00192038446464327
0,0.00186469990759197,0.0019230965617163,0.00192896382123731,0.00192956256346177,0.00192962247300121,0.00192962839254551
0,0.00187359568079959,0.00193234729444736,0.00193825049886354,0.00193885203373823,0.00193891221154507,0.0019389181582119
0,0.00188253938249461,0.00194164362736637,0.00194758250977556,0.00194818681285314,0.00194824725649789,0.00194825323005432
0,0.00189153068948511,0.00195098502265401,0.00195695929456574,0.00195756633957167,0.00195762704644586,0.00195763304664076
0,0.00190056924732118,0.00196037091272661,0.0019663802642188,0.00196699002306144,0.00196705099037997,0.00196705701694355
0,0.00190965467047421,0.00196980074655873,0.00197584480036839,0.00197645724315243,0.00197651846795344,0.00197652452059849
0,0.00191878654252919,0.00197927376082996,0.00198535225556351,0.00198596735060408,0.00198602882975007,0.00198603490817195
0,0.0019279644163902,0.00198878943587932,0.0019949019535449,0.00199551966738054,0.00199558139756073,0.00199558750143669
0,0.00193718781449392,0.00199834704297364,0.00200449318952833,0.00200511348693488,0.00200517546466661,0.00200518159365681
0,0.00194645622903222,0.00200794586972541,0.00201412523049926,0.00201474807450508,0.00201481029613493,0.00201481644988244
0,0.00195576912218176,0.00201758517564632,0.00202379731551428,0.00202442266741698,0.00202448512912146,0.00202449130725124
0,0.00196512592633624,0.00202726419242938,0.00203350865601315,0.00203413647539386,0.00203419917318304,0.00203420537530374
0,0.00197452604434634,0.00203698212427383,0.00204325843614095,0.00204388868088068,0.00204395161059723,0.00204395783630096
0,0.00198396884976026,0.00204673814821099,0.00205304581307442,0.0020536784393731,0.00205374159669636,0.00205374784555779
0,0.00199345368707005,0.00205653141443074,0.00206286991736515,0.00206350487975671,0.00206356826020315,0.00206357453178063
0,0.00200297987196452,0.00206636104662461,0.00207272985328444,0.00207336710465711,0.00207343070358101,0.00207343699741735
0,0.00201254669158324,0.00207622614233327,0.0020826246991823,0.00208326419079607,0.00208332800339461,0.00208333431901497
0,0.00202215340478396,0.00208612577330614,0.00209255350785342,0.00209319518935958,0.00209325921067149,0.00209326554758638
0,0.00203179924241081,0.00209605898587295,0.00210251530691308,0.00210315912637382,0.00210322335128277,0.00210322970898658
0,0.00204148340757471,0.00210602480132027,0.00211250909918137,0.00211315500309073,0.00211321942632725,0.00211322580429818
0,0.00205120507593892,0.0021160222162816,0.0021225338630767,0.00212318179638105,0.00212324641252459,0.00212325281022618
0,0.00206096339601247,0.00212605020313439,0.00213258855302045,0.00213323845914004,0.00213330326262073,0.00213330967950132
0,0.00207075748945007,0.00213610771040673,0.00214267209984675,0.00214332392069794,0.00214338890579902,0.00214339534129149
0,0.002080586451357,0.00214619366319013,0.00215278341122394,0.00215343708724203,0.00215350224810151,0.00215350870162445
0,0.00209044933689373,0.00215630696356828,0.00216292137208562,0.00216357684224699,0.00216364217286136,0.00216364864381846
0,0.002100345185023,0.00216644649104247,0.00217308484506673,0.00217374204691412,0.00217380754113849,0.00217381402891992
0,0.00211027305323142,0.00217661110297851,0.00218327267095308,0.00218393154061791,0.00218399719217155,0.00218400369615257
0,0.00212023190948152,0.00218679963505009,0.00219348366913552,0.00219414414136565,0.00219420994382991,0.00219421646337226
0,0.00213022072057811,0.00219701090169933,0.00220371663807517,0.00220437864625656,0.00220444459308189,0.00220445112753409
0,0.00214039423291001,0.00220724369660141,0.00221397035577509,0.0022146338319613,0.00221469991646694,0.00221470646516397
0,0.00215029649662368,0.00221749679313776,0.0022242435802623,0.00222490845519852,0.00222497467057625,0.00222498123283965
0,0.00216037078018394,0.00222776894487775,0.00223453505007543,0.00223520125322674,0.00223526759254267,0.00223527416768221
0,0.00217047088693989,0.0022380588860722,0.00224484348476184,0.00224551094434033,0.00224557740053899,0.00224558398785091
0,0.0021805956130605,0.00224836533214534,0.00225516758538258,0.00225583622837555,0.0022559027942809,0.00225590939304943
0,0.00219074381077999,0.00225868698020526,0.00226550918052526,0.00226618002548207,0.00226624680134935,0.00226625342157549
0,0.0022009142940963,0.00226903259298039,0.00227588029540726,0.00227655219153322,0.00227661906411458,0.00227662569450571
0,0.00221110585956719,0.00227940037788898,0.00228626332695303,0.00228693619729048,0.00228700315902619,0.00228700979882723
0,0.00222131728624342,0.00228977960298826,0.00229665689962422,0.00229733066609983,0.00229739770932047,0.00229740435776526
0,0.00223154733441133,0.00230016888958817,0.0023070596219199,0.00230773420537245,0.00230780132230313,0.00230780797861529
0,0.00224179474565445,0.00231056684322895,0.00231747008692484,0.00231814540713815,0.00231821258990061,0.00231821925329267
0,0.00225205824341179,0.0023209720542342,0.00232788687286678,0.00232856284860061,0.00232863008921691,0.00232863675889083
0,0.00226233653343377,0.00233138309827063,0.00233830854367867,0.00233898509269881,0.00233905238309418,0.00233905905824305
0,0.00227264266824234,0.0023417985369123,0.00234873364956567,0.00234941068867822,0.00234947802068375,0.0023494847004899
0,0.00228296614129964,0.00235221691821041,0.00235916072757869,0.00235983817266083,0.00235990553801768,0.00235991222165488
0,0.00229330066488909,0.00236263677727122,0.00236958830219336,0.00237026606822577,0.00237033345858795,0.00237034014522075
0,0.00230368487433041,0.00237305663683396,0.00238001488589201,0.00238069288699316,0.00238076029393008,0.00238076698271494
0,0.00231399739409366,0.00238347500785951,0.00239043897975155,0.00239111712920836,0.00239118454420972,0.00239119123429365
0,0.00232435657143082,0.00239389039011939,0.0024008590740342,0.0024015372843379,0.00240160469881534,0.00240161138933825
0,0.00233472123836154,0.0024043012727919,0.00241127364878368,0.00241195183166043,0.00241201923695222,0.00241202592704637
0,0.00234508995233751,0.00241470613506045,0.00242168117442176,0.00242235924086809,0.00242242662824121,0.00242243331703129
0,0.00235546127047748,0.00242510344671643,0.00243208011235196,0.00243275797266584,0.00243282533332079,0.0024328320199245
0,0.00236583373617438,0.00243549166876855,0.00244246891556121,0.00244314647937582,0.00244321380444956,0.00244322048797818
0,0.00237620588113618,0.00244586925404877,0.00245284602922768,0.00245352320554393,0.0024535904861126,0.0024535971656714
0,0.00238657622555727,0.0024562346478314,0.0024632098913282,0.00246388658854635,0.00246395381562958,0.0024639604903175
0,0.00239694327851103,0.00246658628844409,0.00247355893324797,0.00247423505919908,0.00247430222376332,0.00247430889267397
0,0.00240730553853574,0.00247692260789045,0.00248389158039186,0.00248456704236744,0.00248463413532962,0.00248464079755129
0,0.00241766149425782,0.00248724203247097,0.00249420625279606,0.00249488095757711,0.00249494796980776,0.00249495462442439
0,0.00242800962499323,0.00249754298340721,0.00250450136573965,0.00250517521962501,0.00250524214195191,0.00250524878804226
0,0.00243834840133594,0.00250782387746862,0.00251477533035926,0.00251544823918803,0.00251551506240022,0.00251552169903924
0,0.00244867628575196,0.0025180831276006,0.00252502655425857,0.00252569842343564,0.00252576513828584,0.00252577176454494
0,0.0024589917331671,0.00252831914355789,0.00253525344212358,0.00253592417663651,0.00253599077384625,0.00253599738879307
0,0.00246929319155842,0.00253853033253681,0.00254545439633247,0.00254612390076625,0.00254619037102843,0.00254619697372793
0,0.00247957910254715,0.00254871509981125,0.00255562764785255,0.00255629599611507,0.00255636233009737,0.00255636891961153
0,0.00248989267591493,0.00255887184937342,0.00256577207226083,0.00256643886188879,0.00256650505023814,0.00256651162562649
0,0.0025000992801133,0.0025689989845733,0.00257588561974598,0.00257655089681241,0.00257661693015665,0.0025766234904776
0,0.00251032889475389,0.00257909490876707,0.00258596683064283,0.00258663049972541,0.00258669636868014,0.00258670291298924
0,0.00252053669534613,0.00258915802596227,0.00259601410469679,0.00259667607018066,0.00259674176534841,0.00259674829270073
0,0.0025307210711808,0.0025991618232617,0.00260602584278569,0.00260668600903136,0.0026067515210092,0.00260675803045907
0,0.00254088044154821,0.00260917691107998,0.00261600049953092,0.00261665871902261,0.00261672403840296,0.00261673052900357
0,0.00255101322056206,0.00261913183216278,0.00262593633457642,0.00262659260537201,0.00262665772274751,0.00262666419355206
0,0.00256111782153678,0.00262904752660564,0.00263583189386118,0.00263648607635003,0.00263655098231586,0.00263655743237778
0,0.00257119265696881,0.00263892241927211,0.0026456855455288,0.00264633754385135,0.00264640222901003,0.00264640865738341
0,0.00258123613873884,0.00264875492209515,0.00265549570551527,0.00265614542396753,0.00265620987893067,0.00265621628466994
0,0.00259124667859656,0.00265854345264749,0.00266526079453944,0.0026659081375443,0.00266597235293842,0.00266597873509988
0,0.00260125032743019,0.0026682933338511,0.00267497923859372,0.00267562411074596,0.0026756880772123,0.00267569443485316
0,0.00261116530789585,0.00267798232643224,0.00268464946950464,0.00268529177559951,0.002685355483801,0.00268536181598034
0,0.0026210676070203,0.0026876294499717,0.00269426992547606,0.00269490957054452,0.00269497301116717,0.0026949793169464
0,0.00263093065419151,0.00269722632266767,0.00270383905162763,0.00270447594097001,0.00270453910472557,0.00270454538316922
0,0.00264075285379484,0.00270677138695141,0.00271335530052852,0.0027139893397452,0.00271405221737631,0.00271405846755068
0,0.00265053263487591,0.00271626309563711,0.00272281713271916,0.00272344822774517,0.00272351081002753,0.00272351703100271
0,0.00266026842921763,0.00272569990875315,0.00273222301723175,0.00273285107436905,0.0027329133521139,0.00273291954296306
0,0.00266995867440456,0.00273510024200363,0.00274157143209897,0.00274219635804751,0.0027422583221054,0.0027422644819064
0,0.00267960181415039,0.00274440492385875,0.00275086086485743,0.00275148256674795,0.0027515442080126,0.0027515503358464
0,0.00268919629868059,0.00275366833773816,0.00276008981304288,0.00276070819846785,0.00276076950787796,0.00276077560283039
0,0.00269874058523467,0.00276287085829174,0.00276925678467799,0.00276987176172216,0.00276993273026493,0.00276993879142629
0,0.00270793940935699,0.0027720109857724,0.00277836029875156,0.00277897177602182,0.00277903239473587,0.00277903842120164
0,0.0027176550340996,0.00278108724599824,0.00278739888569102,0.00278800677234503,0.00278806703232293,0.00278807302319406
0,0.00272703970917754,0.00279009817468956,0.00279637108782393,0.00279697529359935,0.0027970351859915,0.00279704114037393
0,0.00273636786150855,0.00279904231948203,0.00280527545983478,0.00280587589507664,0.00280593541109275,0.00280594132809908
0,0.00274563815093276,0.00280791824047488,0.00281411056921166,0.00281470714489784,0.00281476627581034,0.00281477215455905
0,0.00275484905022227,0.00281671672231065,0.00282287499668288,0.00282346762445151,0.00282352636159888,0.00282353220121467
0,0.00276399906054781,0.00282545955430935,0.00283156733664924,0.00283215592882191,0.00283221426361013,0.00283222006322459
0,0.00277308668857434,0.00283412226225199,0.00284018619760384,0.00284077066720967,0.0028408285911159,0.00284083434986715
0,0.00278211044996679,0.00284271111883727,0.00284873020254628,0.00284931046334369,0.00284936796791813,0.00284937368495208
0,0.00279106887190861,0.00285122475404398,0.00285719804052609,0.0028577739558836,0.00285783103275228,0.00285783670722251
0,0.00279996049407705,0.00285966181212027,0.00286558822187177,0.00286615979881566,0.00286621643968321,0.00286622207074994
0,0.00280878386893479,0.00286802095284089,0.00287389955013118,0.00287446666183766,0.00287452285848899,0.00287452844532132
0,0.00281753756173064,0.0028763008518421,0.00288213066810994,0.00288269323073609,0.00288274897503915,0.00288275451681463
0,0.00282622015024447,0.00288450020096154,0.00289028027742844,0.00289083820775637,0.00289089349166538,0.00289089898756922
0,0.00283515533166556,0.00289261770861382,0.0028983470966264,0.00289890031196249,0.00289895512751859,0.00289896057674466
0,0.00284338394465333,0.00290065210016843,0.00290632986150574,0.00290687827958835,0.00290693261892294,0.00290693802067521
0,0.0028518474476118,0.002908602118328,0.00291422732551538,0.00291477086438319,0.00291482471971949,0.0029148300732097
0,0.00286023473462704,0.00291646652351885,0.00292203823796278,0.00292257683794439,0.00292263020160055,0.00292263550605032
0,0.00286854428704875,0.00292424409424397,0.00292976145043222,0.00293029499004693,0.00293034785443658,0.00293035310907708
0,0.00287677481145487,0.00293193362750899,0.00293739571352936,0.00293792412896021,0.00293797648659566,0.00293798169066817
0,0.00288492500634729,0.00293953393921997,0.00294493987351818,0.00294546308176036,0.00294551492525441,0.00294552007800963
0,0.00289299358648376,0.00294704386457278,0.00295239277801074,0.00295291069463188,0.0029529620166997,0.0029529671173989
0,0.00290097928347499,0.0029544622584714,0.00295975329474762,0.00296026583316322,0.00296031662662399,0.00296032167453841
0,0.00290888084579266,0.00296178799595548,0.00296702031213858,0.00296752738263428,0.00296757764041289,0.00296758263482477
0,0.00291669703908759,0.00296901997264454,0.0029741927398359,0.002974694248294,0.00297474396342423,0.00297474890362581
0,0.002924426646713,0.00297615710520671,0.00298126950937994,0.00298176535563432,0.00298181452125812,0.00298181940655362
0,0.00293206847090466,0.00298319833185523,0.00298824578224233,0.00298873965065372,0.00298878826002547,0.00298879308972921
0,0.00293962133255854,0.00299014261288388,0.00299513083469338,0.00299561610011312,0.00299566414659969,0.002995668920038
0,0.00294708406903132,0.00299698893125322,0.0030019141482901,0.00300239369178812,0.00300244116887116,0.00300244588538123
0,0.00295445589251864,0.00300373629322737,0.00300859767122641,0.00300907143470908,0.00300911833598638,0.00300912299491718
0,0.00296165112490443,0.00301038372908369,0.00301518043314608,0.00301564835939871,0.00301569467858576,0.00301569927929812
0,0.00296891863050341,0.00301693029389438,0.00302166148241179,0.00302212351809961,0.00302216924903143,0.00302217379089775
0,0.00297600930117548,0.00302332905418479,0.0030280398887963,0.00302849598499721,0.00302854112162865,0.00302854560403409
0,0.00298300432551779,0.00302971101322558,0.00303431474312865,0.00303476485643428,0.00303480939284373,0.00303481381518456
0,0.00298990267632981,0.00303594856804756,0.00304048515717736,0.00304092925112032,0.00304097318150864,0.00304097754319477
0,0.00299670333466062,0.00304208147786622,0.00304655221598615,0.00304698831033479,0.00304703162902775,0.00304703592948063
0,0.0030034053044492,0.00304810890668095,0.00305250983968597,0.00305294119812149,0.00305298389957187,0.00305298813822563
0,0.00301000761176329,0.00305403001379279,0.00305836202409893,0.00305878707863627,0.0030588291573842,0.0030588333336824
0,0.00301650930499442,0.00305986591417584,0.00306410648981159,0.00306452522566203,0.00306456667648569,0.00306457078989431
0,0.00302290945537054,0.00306555057721736,0.00306974246754599,0.0030701548128873,0.00307019563059274,0.00307019968058231
0,0.00302920715752875,0.00307114779722006,0.00307526921335421,0.00307567511595896,0.00307571529551498,0.00307571928157191
0,0.00303540153005522,0.00307663556223803,0.00308068600681122,0.00308108541542962,0.00308112495193857,0.00308112887356093
0,0.00304149171601409,0.00308201312642375,0.00308599215140892,0.00308638501564051,0.00308642390433533,0.00308642776103696
0,0.00304747688347284,0.00308727977632883,0.00309118697475086,0.00309157324488873,0.00309161148114001,0.00309161527244617
0,0.00305335622601988,0.00309243738439746,0.00309626977203281,0.00309664945557597,0.00309668703488641,0.00309669076033736
0,0.00305912896325611,0.00309751951800918,0.00310124007995427,0.00310161302434486,0.00310164994235651,0.00310165360150483
0,0.0030647943412565,0.0031024149343658,0.00310609714699195,0.00310646335221809,0.00310649960470821,0.00310650319712147
0,0.00307035163298663,0.00310723305469141,0.00311084044805665,0.00311119986472586,0.00311123544761061,0.00311123897286991
0,0.00307580013866915,0.00311193738660154,0.00311547037248372,0.00311582201202998,0.00311585692136473,0.00311586037906497
0,0.00308113918607844,0.00311652736878087,0.00311998386222623,0.00312032926905892,0.00312036350102196,0.00312036689077189
0,0.00308636813074881,0.0031210024990711,0.00312438275948745,0.00312472113545315,0.00312475468649642,0.00312475800791967
0,0.00309148635606638,0.00312536229873417,0.00312866587915273,0.00312899714888382,0.00312903001293741,0.00312903326567271
0,0.00309649327321271,0.0031295939455499,0.00313282500572742,0.00313315682433835,0.00313318900179616,0.0031331921854918
0,0.00310138832091844,0.00313373380134607,0.00313688132725332,0.00313719976914928,0.0031372312549689,0.00313723436929303
0,0.00310596595868762,0.00313767345325688,0.00314081413063461,0.00314112557224566,0.00314115636487089,0.0031411594095041
0,0.00311080182866119,0.00314163121947286,0.00314462943984217,0.00314493386072401,0.00314496395591357,0.00314496693055077
0,0.00311535277045172,0.00314540708058242,0.00314832902357931,0.00314862428512253,0.00314865368051798,0.0031486565848684
0,0.00311978896213128,0.00314906506808688,0.00315190622667949,0.00315219652194665,0.00315222521492287,0.0031522280487124
0,0.00312411002534319,0.00315260489852431,0.00315536703242669,0.00315565027326203,0.003155678261336,0.00315568102430197
0,0.00312831544806247,0.00315602627403533,0.00315870908442906,0.00315898526675928,0.003159012547579,0.00315901523947693
0,0.00313240475705923,0.0031593289277142,0.00316193063897008,0.00316220125580757,0.00316222782715303,0.00316223044775055
0,0.00313637749726869,0.00316251261775746,0.00316504115786975,0.00316529801950927,0.00316532387927759,0.00316532642835965
0,0.00314023323138335,0.00316558205735018,0.00316802104355329,0.00316827536274633,0.00316830050894168,0.00316830298630633
0,0.00314397153949408,0.00316852088933128,0.00317088602533522,0.0031711331157509,0.00317115754693365,0.00317115995239481
0,0.00314759201831749,0.00317134606090197,0.0031736312929842,0.00317387113597722,0.00317389484983011,0.00317389718321648
0,0.00315109431082283,0.00317405151661021,0.00317625499556518,0.00317648930487868,0.00317651230015903,0.00317651456131474
0,0.00315447800566271,0.00317663714311023,0.00317876216608903,0.00317898753130375,0.0031790098062825,0.00317901199506643
0,0.00315774274645919,0.00317910284789558,0.00318114765980182,0.00318136574931271,0.00318138730241624,0.0031813894187025
0,0.00316088819387472,0.00318144856384506,0.00318341311490966,0.00318362391905014,0.00318364474868305,0.00318364679236172
0,0.00316391401209171,0.00318367424873289,0.003185558516827,0.0031857620266037,0.00318578213109588,0.00318578410207093
0,0.00316682000928792,0.0031857798848911,0.00318758387598161,0.00318778008401321,0.00318779946154224,0.00318780135973362
0,0.00316960565449331,0.0031877654789807,0.00318948922884943,0.00318967812927162,0.00318969677777292,0.00318969860311602
0,0.00317227064585002,0.00318963106190295,0.0031912746378242,0.003191456226325,0.00319147414337728,0.00319147589582314
0,0.0031748147822519,0.00319137668885139,0.00319294019120597,0.00319311446506454,0.00319313164775603,0.003193133327269
0,0.00317779212834668,0.0031930024395036,0.00319448600318295,0.00319465296131305,0.00319466940607793,0.00319467101264048
0,0.00317963092518847,0.00319458203358969,0.00319591221380522,0.00319607185680049,0.00319608755924472,0.00319608909285229
0,0.00318183006503314,0.00319590335129372,0.00319721898894076,0.0031973713191269,0.00319738627383137,0.00319738773449607
0,0.00318391030019416,0.00319717194039348,0.00319840652021486,0.00319855090580279,0.00319856574203214,0.00319856712978051
0,0.00318587124010139,0.00319832147951982,0.00319947502492401,0.00319961254627754,0.00319962618159164,0.00319962749646618
0,0.00318769361522375,0.00319935214284672,0.0032004247459213,0.00320055491839122,0.00320056783573253,0.00320056907779043
0,0.00318944040245284,0.0032002339345486,0.00320125594225662,0.00320137877497606,0.00320139097297956,0.00320139214229354
0,0.00319086661582735,0.00320105736510712,0.00320196891995872,0.00320208440561287,0.0032020958874418,0.00320209698410012
0,0.00319252725008567,0.00320173313714311,0.00320256399536578,0.00320267213047221,0.00320268289816972,0.00320268392227552
0,0.0031938944512403,0.00320229117263648,0.00320304150995898,0.00320314229382068,0.00320315234938851,0.00320315330106002
0,0.00319412447065115,0.00320273183364717,0.00320340183154721,0.00320349526468144,0.00320350461032126,0.0032035054896915
0,0.00319615877245694,0.003203055492212,0.00320363340193675,0.0032037314369654,0.00320374007505719,0.00320374088227537
0,0.00319716391873826,0.00320324157823193,0.00320377099319857,0.00320385122935329,0.00320385916242572,0.00320385989765459
0,0.00319805776025106,0.00320335288556928,0.00320378203485649,0.00320385508516541,0.00320386231585412,0.003203862979273
0,0.00319882075819378,0.00320332789940569,0.0032036775843568,0.00320374347222352,0.00320375000322615,0.00320375059502809
0,0.00319947261064701,0.00320318764510552,0.0032034581365834,0.00320351689900833,0.0032035227167253,0.00320352323711814
0,0.00320000683324517,0.00320293262958027,0.00320312420584135,0.00320317583452068,0.0032031809709685,0.00320318142017595
0,0.00320042412067667,0.00320256337232638,0.00320267633134441,0.00320272086492535,0.00320272531163368,0.00320272568989355
0,0.00320072482767275,0.00320208041868231,0.00320211507612345,0.00320215304006155,0.00320215629712883,0.00320215660469325
0,0.00320090933604289,0.0032014843378706,0.00320144455074656,0.00320147151992112,0.00320147451711372,0.00320147475425003
0,0.00320129520487855,0.00320081093219438,0.00320065478238696,0.00320067827653925,0.00320068058267997,0.0032006807496695
0,0.00320093145670586,0.00319995506652559,0.00319975697101949,0.00319977351015244,0.00319977512812075,0.00319977522525938
0,0.0032007675331539,0.00319902297942454,0.00319874826570676,0.00319875787753821,0.00319875879815246,0.00319875882575271
0,0.00320048929671968,0.00319798028011886,0.00319762934412537,0.0031976320586723,0.00319763231525072,0.00319763227363168
0,0.00320009696262424,0.00319682764083773,0.00319640090796813,0.00319639675601202,0.00319639633310309,0.0031963962226057
0,0.00319959136730052,0.00319556577266522,0.00319506368072653,0.0031950526943233,0.00319505159622113,0.00319505141719889
0,0.00319894664766629,0.00319419540594634,0.0031936184077126,0.0031936006204385,0.00319359885146075,0.0031935986042787
0,0.00319824027111526,0.00319271729303439,0.00319206585579002,0.00319204130300388,0.00319203889040898,0.00319203857543882
0,0.0031973982340433,0.00319113220792666,0.00319040681312088,0.00319037553222024,0.00319037242171138,0.00319037203936823
0,0.00319649474424866,0.00318944094587392,0.00318864208894487,0.00318860411957567,0.00318860035777335,0.00318859990844911
0,0.00319538558186583,0.00318764432306773,0.00318677251337796,0.00318672789756913,0.00318672348578564,0.00318672296990108
0,0.00319421319785884,0.00318574317639209,0.00318479893722279,0.00318474771942701,0.00318474266198643,0.00318474207997688
0,0.00319293202351012,0.00318373836319907,0.0031827222317764,0.00318266445880955,0.00318265875828361,0.00318265811059237
0,0.00319154273883393,0.00318163076109168,0.00318054328862527,0.00318047900951324,0.00318047266995558,0.00318047195661342
0,0.00319004609283069,0.00317942126769999,0.00317826301941559,0.00317819228516181,0.00317818531222835,0.00317818453275098
0,0.00318844285167075,0.00317711080044192,0.0031758823555923,0.00317580521889083,0.00317579761583942,0.0031757967722591
0,0.00318673380625212,0.00317470029625566,0.00317340224810192,0.00317331876302707,0.00317331053472969,0.00317330962752527
0,0.00318491977260993,0.00317219071129982,0.00317082366705812,0.00317073388875844,0.0031707250401829,0.00317072407003383
0,0.00318300159165297,0.00316958302062176,0.00316814760137674,0.00316805158579925,0.00316804212200883,0.00316804108939228
0,0.00318098012836243,0.00316687821779571,0.00316537505838155,0.00316527286204737,0.00316526278820417,0.00316526169370446
0,0.00317885627057346,0.00316407731453994,0.00316250706339283,0.00316239830548937,0.00316238806460556,0.00316238690881765
0,0.00317663092751164,0.00316118134031684,0.00315954465930512,0.00315943032172616,0.0031594189945332,0.00315941778097539
0,0.00317430502826721,0.00315819134192907,0.00315648890616216,0.00315636855263546,0.00315635663843183,0.00315635536695047
0,0.00317187952035969,0.00315510838311461,0.0031533408807356,0.00315321456883166,0.00315320207350522,0.00315320074216463
0,0.00316935536852603,0.003151933544149,0.00315010167611041,0.00314996946433943,0.00314995639334004,0.00314995500266568
0,0.0031666917622557,0.00314866792145474,0.00314677240128058,0.00314663434873352,0.00314662071096672,0.00314661925809689
0,0.00316401728605042,0.00314531262722151,0.00314335418075462,0.00314321034724729,0.00314319614510039,0.00314319463375645
0,0.0031612028864455,0.00314186878903078,0.00313984815416624,0.00313969860031105,0.00313968383909546,0.00313968227021266
0,0.00315829381050681,0.00313835817611174,0.00313625209466795,0.00313610026316335,0.00313608494870177,0.0031360833229076
0,0.00315531019645632,0.0031347200878411,0.00313257740288464,0.00313241650545681,0.00313240064381082,0.00313239896174511
0,0.00315219436875314,0.00313098457714645,0.00312881496523354,0.00312864851086125,0.00312863210834713,0.0031286303706598
0,0.003149007739353,0.00312723222609534,0.00312496942284768,0.00312479747666083,0.00312478051719434,0.00312477872453598
0,0.0031457309644034,0.00312336345030473,0.00312104198609875,0.00312086460076533,0.00312084713634786,0.0031208452894026
0,0.00314236493129227,0.00311944489654481,0.00311703387694584,0.00311685114572557,0.0031168331419047,0.0031168312413451
0,0.00313891076471851,0.00311535055366463,0.00311294633002834,0.00311275830637947,0.0031127397835008,0.0031127378300162
0,0.00313536960164396,0.00311127292279922,0.00310878059445785,0.00310858734549146,0.00310856830896455,0.00310856630325018
0,0.00313174259365023,0.00310708561975559,0.00310454724831799,0.0031043395201672,0.00310431997755589,0.00310431792031585
0,0.0031280309064573,0.00310282179716637,0.00310021837579466,0.00310001610145683,0.0030999960596646,0.0030999939516112
0,0.00312423571935772,0.00309848273478497,0.00309582578503642,0.00309561837078676,0.00309559783637559,0.00309559567822659
0,0.00312035822465462,0.0030940030284089,0.00309136008060429,0.00309114761928331,0.00309112659898203,0.00309112439146431
0,0.00311639367736238,0.00308958817384819,0.00308682256293891,0.00308660514788273,0.00308658364856673,0.00308658139241225
0,0.0031123621930621,0.00308503006637117,0.00308221454461532,0.00308199226688555,0.00308197029555524,0.00308196799150384
0,0.00310794715252161,0.00308040198958903,0.00307753734650162,0.00307731029550928,0.00307728785927464,0.00307728550807207
0,0.0031040586974026,0.00307570528931567,0.00307279229791713,0.00307256090814323,0.00307253766750415,0.00307253526990381
0,0.00309978986092974,0.00307096844456844,0.00306798073606263,0.0030677443116045,0.00306772105602915,0.00306771861278954
0,0.00309544606757794,0.00306611022301073,0.00306310400546383,0.00306286308616222,0.00306283936818674,0.00306283688007358
0,0.00309102866463951,0.00306121544300897,0.0030581634574729,0.00305791812278644,0.00305789395441636,0.00305789142220103
0,0.0030867133300122,0.00305625733914683,0.00305316044981863,0.00305291077946368,0.00305288617180421,0.00305288359626366
0,0.00308197727279103,0.0030512372576228,0.00304809634618497,0.00304784242026024,0.0030478173836278,0.00304781476554483
0,0.00307734777236712,0.00304615655952445,0.00304297419828614,0.00304271441478265,0.00304268895890092,0.00304268629906246
0,0.0030726497997301,0.00304101660973133,0.00303779032206364,0.00303752813778024,0.00303750227191235,0.00303749957111121
0,0.00306788462237861,0.00303581877860049,0.0030325511768271,0.00303228496870833,0.00303225870177193,0.0030322559608047
0,0.00306378304922927,0.00303058007910639,0.00302725644172219,0.00302698629129128,0.00302695963194877,0.00302695685161547
0,0.00305756612963926,0.00302525423647892,0.00302190276433167,0.00302163349332651,0.0030216064498112,0.00302160363091541
0,0.00305316846857295,0.00301989123250024,0.0030165064134865,0.0030162279649748,0.00301620054616558,0.00301619768951622
0,0.00304814263183251,0.00301447586166192,0.00301105394245271,0.00301077110093195,0.00301074331480078,0.00301074042120775
0,0.00304305655329962,0.00300900950682226,0.0030055495341077,0.00300526429726478,0.00300523615202042,0.00300523322229818
0,0.00303787709819314,0.00300349356474672,0.00299999765671288,0.00299970895237189,0.00299968045618781,0.00299967749115271
0,0.00303271843089348,0.00299792943180166,0.00299439856897388,0.00299410646623466,0.00299407762748527,0.00299407462795631
0,0.0030274590958016,0.00299231850587367,0.00298875366827334,0.00298845823996297,0.00298842906632402,0.00298842603312321
0,0.00302214535193268,0.00298666218596888,0.00298306435416773,0.00298276567533684,0.00298273617517475,0.00298273310912522
0,0.00301677848854054,0.00298096187177732,0.00297733202680195,0.00297703017434914,0.0029770003557883,0.00297699725771527
0,0.00301135980970302,0.00297521896321529,0.00297155808648764,0.00297125313874724,0.00297122300990893,0.00297121988063942
0,0.00300589062715861,0.00296941630970804,0.0029657439329539,0.00296543596951671,0.00296540553857449,0.00296540237893683
0,0.00300037226060035,0.00296362384928173,0.00295989096570681,0.00295958006670072,0.00295954934167908,0.00295954615250149
0,0.00299480609684433,0.00295774931529003,0.00295400058199757,0.00295368682031005,0.00295365581747997,0.00295365259959246
0,0.00298919334171677,0.00295185019093924,0.00294807417751575,0.00294775765282629,0.00294772636204466,0.00294772311627756
0,0.00298353541943464,0.00294591545791689,0.00294211124201615,0.00294179392924276,0.00294176236941535,0.002941759096598
0,0.00297783369455495,0.00293994650477936,0.00293611894277146,0.00293579705092029,0.00293576522987316,0.00293576193083578
0,0.00297208952100436,0.00293394471965269,0.00293009283428902,0.00292976840506587,0.00292973633079008,0.00292973300636268
0,0.00296630430985789,0.00292796739438406,0.00292404157590864,0.00292370937500086,0.00292367705551366,0.00292367370652358
0,0.00296047942304012,0.00292184218861458,0.00291794969908754,0.00291762133971585,0.00291758878304516,0.0029175854103205
0,0.00295461624986193,0.00291571599209706,0.00291183653529781,0.00291150567341691,0.00291147288759652,0.00291146949196319
0,0.00294871617723458,0.00290963474703687,0.00290569688292774,0.00290536374491568,0.00290533073813559,0.0029053273204187
0,0.00294278059073849,0.00290348900606996,0.00289953227079287,0.00289919691800966,0.00289916369794319,0.00289916025896542
0,0.00293681087279463,0.00289731870031362,0.00289334401069674,0.00289300654931568,0.00289297312416403,0.00289296966474595
0,0.00293080840134663,0.00289112519349222,0.00288713345958436,0.00288679398961111,0.00288676036736257,0.00288675688832318
0,0.00292477454907203,0.00288490982540113,0.00288090196591329,0.00288056058246089,0.00288052677108241,0.00288052327323696
0,0.00291871068305782,0.0028786739333424,0.00287465086954575,0.00287430766396957,0.00287427367140036,0.00287427015556196
0,0.00291261816482324,0.00287241884713407,0.00286838150158208,0.00286803656234036,0.00286800239649032,0.00286799886346911
0,0.00290649835054591,0.002866145888484,0.00286209505080415,0.00286174859743715,0.00286171426618498,0.00286171071678643
0,0.00290035259133881,0.00285985637055575,0.00285579325915852,0.00285544508034885,0.0028554105915356,0.00285540702656328
0,0.00289428483290732,0.00285355159762191,0.00284947546282222,0.00284912731295228,0.00284909268200029,0.00284908910225201
0,0.0028879699845894,0.00284723286475141,0.00284314791796147,0.00284279659464803,0.00284276180568288,0.00284275821195412
0,0.00288175667318513,0.00284090145751204,0.00283680675609432,0.00283645418446232,0.00283641927017197,0.00283641566325243
0,0.00287552245658274,0.00283455794254306,0.00283045512651137,0.00283010138020934,0.00283006633805449,0.00283006271872943
0,0.00286926867451986,0.00282820584300969,0.00282409428771546,0.00282373943103353,0.00282370427001399,0.00282370063906312
0,0.00286299669882562,0.0028218440086033,0.00281772548659243,0.0028173695876591,0.00281733431537778,0.00281733067357615
0,0.00285670787583925,0.00281547454333231,0.00281134995919208,0.00281099308768751,0.00281095771169315,0.00281095405981024
0,0.00285040353825561,0.00280909867929391,0.00280496892989301,0.00280461115652275,0.00280457568430892,0.00280457202310802
0,0.00284408500498023,0.00280271763655071,0.00279858356058238,0.00279822500695559,0.00279818944595622,0.0027981857761944
0,0.00283775358065985,0.00279631528515623,0.00279219520773111,0.00279183583874587,0.00279180019633252,0.00279179651876182
0,0.00283141055541025,0.00278994552901479,0.00278580489397207,0.00278544483821275,0.00278540912169378,0.00278540543705796
0,0.00282505720483373,0.00278355622625515,0.00277941384889435,0.00277905317782257,0.00277901739443853,0.00277901370347566
0,0.00281869479022401,0.00277720037788531,0.00277302323096917,0.00277266201578308,0.00277262617270413,0.00277262247614496
0,0.00281232455884983,0.00277077361935907,0.00276663418410694,0.00276627249563721,0.00276623659996245,0.00276623289852973
0,0.00280594774423537,0.00276438685484193,0.00276024783725026,0.00275988574586261,0.00275984980461585,0.00275984609902569
0,0.00279956556636818,0.00275800298985984,0.0027538653039556,0.0027535028794734,0.00275346689960154,0.00275346319056158
0,0.00279317923178557,0.00275162314577915,0.00274748768198652,0.00274712499362351,0.00274708898199472,0.00274708527020429
0,0.00278678993351267,0.00274524843032087,0.00274111787389331,0.00274075316921585,0.00274071713261559,0.0027407134187668
0,0.00278039885084636,0.00273887992958677,0.00273475108326582,0.00273438847051255,0.00273435241564357,0.00273434870041889
0,0.00277400714900133,0.00273251871091829,0.00272839469066477,0.00272803194475058,0.00272799587822892,0.00272799216230268
0,0.00276761597865693,0.00272616582302387,0.00272204741833171,0.00272168462175981,0.00272164855011392,0.00272164483415027
0,0.00276131053821382,0.00271982229581424,0.0027157102826616,0.00271534751358582,0.00271531144325254,0.0027153077279074
0,0.00275483959944445,0.00271348914017766,0.00270938429799639,0.00270902161411501,0.00270898555143839,0.00270898183735802
0,0.00274845712620075,0.00270716734777732,0.00270307039156981,0.00270270789870664,0.00270267184993545,0.00270266813775522
0,0.00274207960979311,0.00270085789086516,0.00269676957622167,0.00269640732382548,0.00269637129510936,0.00269636758545644
0,0.00273570813734669,0.00269456172209459,0.00269048277260686,0.0026901208266823,0.00269008482407262,0.00269008111756197
0,0.00272934376238365,0.0026882797743174,0.00268421772539451,0.00268385691363593,0.0026838210309581,0.00268381733714484
0,0.00272298752019429,0.00268202346461544,0.0026779749800584,0.00267761460836924,0.00267757876203656,0.00267757507240773
0,0.00271664041021047,0.00267578580647709,0.00267174864927622,0.00267138877299478,0.00267135296870902,0.00267134928384505
0,0.00271030348511669,0.00266956475850377,0.00266553958520255,0.00266518025914042,0.00266514450249489,0.00266514082296487
0,0.00270397767645836,0.0026633611648833,0.00265934861923145,0.00265898989752655,0.00265895419400342,0.00265895052036513
0,0.00269766396137927,0.00265717584909997,0.00265317656163777,0.00265281849763943,0.00265278285260706,0.00265277918540718
0,0.00269136328434105,0.00265100961356535,0.00264702420123852,0.00264666684740666,0.00264663126611819,0.00264662760589118
0,0.0026850765694213,0.00264486323926272,0.00264089230505837,0.00264053571288236,0.00264050020047346,0.0026404965477419
0,0.00267881350031529,0.00263873748539323,0.00263478161800879,0.00263442583793572,0.00263439039942226,0.00263438675469663
0,0.00267257045977787,0.00263263308903494,0.0026286928625715,0.00262833794394668,0.00262830258422342,0.00262829894800176
0,0.00266634374296892,0.00262654295757703,0.00262262673849356,0.00262227272950988,0.00262223745334733,0.00262223382611504
0,0.00266013418914979,0.00262049134648257,0.00261658392248898,0.00261623087014151,0.00261619568218496,0.00261619206441488
0,0.00265394261670238,0.00261445524270421,0.00261056508960777,0.00261021301799624,0.00261017792276386,0.00261017431491506
0,0.00264801438164264,0.00260844321899922,0.00260457080185617,0.00260421980159053,0.00260418480347002,0.00260418120598971
0,0.00264160296293114,0.00260245589472052,0.00259860173632165,0.00259825182553164,0.00259821692878004,0.00259821334210131
0,0.00263546941048054,0.00259649386773209,0.00259265844958956,0.0025923096702567,0.00259227487899805,0.00259227130354001
0,0.00262935689991484,0.00259055771172556,0.00258674149903482,0.00258639389177662,0.00258635920999972,0.00258635564616838
0,0.00262326612267649,0.00258464797593627,0.00258085141737896,0.00258050502143092,0.0025804704529877,0.00258046690117508
0,0.00261719778872438,0.00257876518490474,0.00257498871244466,0.00257464356564741,0.00257460911425134,0.00257460557483558
0,0.00261122884720177,0.00257290983826275,0.0025691538669298,0.0025688100057123,0.00256877567493774,0.00256877214828188
0,0.0026051309914219,0.0025670824105094,0.00256334733818453,0.0025630047975489,0.00256297059082689,0.0025629670772811
0,0.00259913436895642,0.00256130157322421,0.00255756955800002,0.00255722837150341,0.0025571942921232,0.00255719079202166
0,0.00259316267531984,0.00255551163676582,0.00255182093240136,0.00255148113214054,0.00255144718324563,0.00255144369690907
0,0.00258721649927374,0.00254977058834482,0.0025461018414541,0.00254576345804824,0.00254572964263644,0.00254572617036941
0,0.00258129639418025,0.00254405909445299,0.00254041263907578,0.00254007570165138,0.0025400420225723,0.00254003856466556
0,0.00257540287918512,0.00253837750026065,0.00253475365285938,0.00253441818903444,0.00253438464898914,0.00253438120571758
0,0.00256953644773827,0.00253272612751332,0.00252912518390536,0.00252879121977467,0.00252875782131357,0.0025287543929372
0,0.00256369756890151,0.00252710526955202,0.00252352750666229,0.00252319506678422,0.00252316181230605,0.00252315839906969
0,0.0025578866869217,0.00252151519294208,0.00251796086877887,0.00251762997616189,0.00251759686791275,0.00251759347004532
0,0.00255210422080154,0.00251595613740774,0.00251242549096498,0.00251209616705672,0.00251206320712838,0.00251205982484304
0,0.00254635056409724,0.00251042831570647,0.00250692156686372,0.00250659383153851,0.00250656102186742,0.00250655765536278
0,0.0025406260847497,0.00250493191350842,0.00250144926293228,0.00250112313448225,0.00250109047684965,0.00250108712630692
0,0.00253493112486669,0.00249946708928206,0.00249600871833666,0.0024956842134608,0.00249565170948984,0.00249564837507554
0,0.0025292660004681,0.00249404073507831,0.00249060004485169,0.00249027717864869,0.00249024482980464,0.00249024151166866
0,0.0025236600560723,0.00248863265404353,0.00248522332677936,0.002484902112736,0.00248486992032593,0.00248486661860214
0,0.00251803755935431,0.00248326328473358,0.00247987866995703,0.00247955907085573,0.00247952703602605,0.00247952375083293
0,0.00251246071140088,0.00247792585003637,0.00247456594927808,0.00247424808051777,0.00247421620425492,0.00247421293569372
0,0.00250691496780908,0.00247262037308338,0.00246928532795998,0.00246896914155825,0.00246893742468735,0.00246893417284377
0,0.0025014004471795,0.00246734684797179,0.00246403672309137,0.00246372222609625,0.00246369066928154,0.00246368743422376
0,0.00249591724943987,0.00246210524024248,0.00245882008069109,0.00245850727850561,0.00245847588224801,0.00245847266402965
0,0.00249046549120024,0.00245687336934186,0.00245363531903808,0.00245332421539401,0.0024532929800325,0.00245328977868908
0,0.00248504526645499,0.00245171910596387,0.00244848232863371,0.0024481729255964,0.00244814185130648,0.002448138666858
0,0.00247965664046368,0.00244657241748514,0.00244336097221165,0.00244305327017824,0.00244302235697236,0.00244301918942202
0,0.00247429965040524,0.00244145727489631,0.00243827108475447,0.00243796508245142,0.00243793433017814,0.0024379311795123
0,0.00246900358763791,0.00243637349582626,0.00243321247351813,0.00243290816800001,0.00243287757634425,0.00243287444253315
0,0.00246367836402228,0.00243132087221731,0.00242818478983298,0.00242788230471858,0.0024278518732016,0.00242784875619828
0,0.00245841665348756,0.00242629917254222,0.00242318818774301,0.0024228872428631,0.00242285697084133,0.00242285387058316
0,0.00245318640880876,0.00242130813841002,0.00241822196834651,0.00241792270511054,0.00241789259177672,0.002417889508184
0,0.00244798753921394,0.00241634748401198,0.00241328597849,0.00241298838663162,0.00241295843101519,0.00241295536399155
0,0.00244281992689976,0.0024114168963224,0.00240837988747533,0.002408083955177,0.00240805415614298,0.0024080511055754
0,0.00243768342182926,0.00240651603506337,0.00240350333728967,0.00240320905117064,0.00240317940742085,0.0024031763731801
0,0.0024325778464529,0.00240164453287162,0.00239865594273714,0.00239836328781806,0.00239833379789112,0.00239833077983154
0,0.00242750299742889,0.00239680199536352,0.00239383729153175,0.0023935462512249,0.00239351691349654,0.00239351391145548
0,0.00242245864450841,0.00239198800124663,0.00238904694442144,0.00238875750052658,0.00238872831321035,0.00238872532700884
0,0.00241744453056225,0.00238720210245269,0.00238428443532723,0.00238399656802968,0.00238396752917691,0.00238396455862011
0,0.00241246037185183,0.00238244382429675,0.00237954927149442,0.00237926295936397,0.00237923406686513,0.0023792311117411
0,0.00240750585776606,0.00237771266564124,0.00237484093365425,0.00237455615364601,0.00237452740523059,0.00237452446531206
0,0.00240258065072918,0.00237300809906371,0.00237015887619751,0.00236987560365509,0.00236984699689302,0.00236984407193563
0,0.00239772839320007,0.00236832957103494,0.00236550252735768,0.00236522073601653,0.00236519226831811,0.00236518935806185
0,0.00239281576062533,0.00236367650209246,0.00236087128940676,0.00236059095139896,0.00236056262001705,0.0023605597241857
0,0.00238797654438094,0.00235904828702449,0.00235626453886195,0.00235598562472361,0.00235595742675265,0.002355954545054
0,0.00238316498785085,0.00235444429505705,0.00235168162670141,0.00235140410537849,0.00235137603775704,0.00235137316988321
0,0.0023783806280514,0.00234986387004998,0.00234712187859099,0.00234684571744825,0.00234681777696044,0.00234681492258748
0,0.0023736229737471,0.00234530633070518,0.00234258459512493,0.00234230975995542,0.00234228194322972,0.00234227910201845
0,0.00236889150017117,0.00234077097078689,0.00233806905207012,0.00233779550710422,0.00233776781061734,0.0023377649822125
0,0.00236418565579066,0.0023362570593588,0.0023335745006271,0.00233330220854444,0.00233327462861976,0.00233327181265164
0,0.0023595048636994,0.00233176384103506,0.00232910016769516,0.0023288290896365,0.00232880162244919,0.00232879881853165
0,0.00235484852180079,0.00232729053624714,0.00232464525615406,0.00232437535173347,0.00232434799330761,0.00232434520103963
0,0.00235021600288621,0.00232283634152586,0.00232020894514773,0.00231994017246651,0.00231991291867994,0.00231991013764621
0,0.00234560665482653,0.00231840042979381,0.00231579039038421,0.00231552270604518,0.00231549555262867,0.00231549278239818
0,0.00234101980077395,0.00231398195067356,0.0023113887244397,0.00231112208356243,0.00231109502610238,0.00231109226623005
0,0.00233645473933164,0.00230958003079806,0.00230700305707598,0.00230673741331289,0.00230671044725272,0.00230670769727792
0,0.00233191074470152,0.00230519377413851,0.00230263247556362,0.00230236778111514,0.00230234090175685,0.00230233816120595
0,0.00232738706683944,0.00230082226232886,0.0022982760450162,0.00229801225064896,0.0022979854531554,0.00229798272153936
0,0.00232288293163108,0.00229646455500543,0.00229394174464814,0.00229367954540605,0.00229365289789896,0.00229365018209404
0,0.00231839754110408,0.00229213371421833,0.00228962506669794,0.00228936368519239,0.00228933711145063,0.002289334403764
0,0.00231393007368053,0.00228781513118026,0.00228531991348824,0.00228505929601308,0.00228503279076309,0.00228503009066194
0,0.00230947968446771,0.00228350770820696,0.00228102525948248,0.002280765350963,0.00228073890879732,0.0022807362157351
0,0.00230508578168354,0.00227921041497881,0.00227674005866763,0.00227648080267961,0.00227645441806046,0.00227645173147706
0,0.0023006266770017,0.00227492220083103,0.00227246324493968,0.00227220458373023,0.00227217825099046,0.00227217557031256
0,0.00229622246293826,0.00227064199513627,0.00226819373249543,0.00226793560700467,0.00226790932035048,0.00226790664499221
0,0.00229183784584519,0.00226636870769548,0.00226393041623352,0.00226367276611572,0.00226364651962907,0.00226364384899125
0,0.00228747358839088,0.00226210122914261,0.00225967217216072,0.00225941493580717,0.00225938872344644,0.002259386056918
0,0.0022831211791664,0.00225783843135352,0.00225541785780592,0.00225516097236755,0.00225513478797201,0.00225513212492867
0,0.00227877961342449,0.00225357916786961,0.00225116631264122,0.00225090971405195,0.00225088355134129,0.00225088089114789
0,0.002274447866632,0.00224932227432184,0.0022469163585086,0.00224665998150875,0.0022466338340883,0.0022466311760968
0,0.00227012489444722,0.00224506656886747,0.00224266680005414,0.00224241057821517,0.00224238443957592,0.00224238178312675
0,0.00226580963299827,0.00224081085262651,0.00223841642516687,0.00223816029091506,0.00223813415443785,0.00223813149886076
0,0.0022615009992708,0.00223655391012612,0.00223416400542531,0.00223390789006839,0.0022338817490245,0.00223387909363726
0,0.00225719789144019,0.00223229450974871,0.00222990829654934,0.00222965213029991,0.00222962597785492,0.0022296233219653
0,0.00225289918916016,0.00222803140418404,0.00222564803885583,0.00222539175085845,0.00222536558007502,0.00222536292297859
0,0.00224860375384839,0.00222376333088492,0.00222138195772303,0.00222112547608067,0.0022210992799182,0.00222109662090264
0,0.00224431042899975,0.00221948901252944,0.00221710876405812,0.00221685201585697,0.00221682578717863,0.00221682312551885
0,0.00224001804053564,0.00221520715748436,0.00221282715477,0.00221257006610776,0.00221254379767899,0.00221254113264169
0,0.00223572539719519,0.0022109164602796,0.0022085358132472,0.00220827830926018,0.00220825199375407,0.00220824932459573
0,0.00223158050124173,0.00220661560208402,0.00220423340984244,0.0022039754147315,0.00220394904472976,0.0022039463706981
0,0.00222712420257509,0.00220230325118564,0.00219991860235791,0.00219966003941907,0.0021996336074156,0.00219963092774866
0,0.00222282328557444,0.00219797806348232,0.0021955900365398,0.00219533082818946,0.00219530432659343,0.00219530164052029
0,0.00221851713527688,0.00219363868297262,0.00219124634657375,0.00219098641437943,0.0021909598355162,0.00219095714225825
0,0.0022142045046093,0.0021892837422578,0.00218688615558615,0.00218662542029402,0.00218659875640992,0.00218659605518001
0,0.00220988413169232,0.00218491186303771,0.00218250807614884,0.00218224645771381,0.00218221970097754,0.00218221699098042
0,0.00220555472586048,0.0021805216566253,0.00217811071078922,0.00217784812840283,0.00217782127091015,0.0021778185513428
0,0.00220121497961112,0.00217611172445231,0.00217369265250245,0.00217342902462436,0.00217340205839744,0.0021733993284504
0,0.00219686357131144,0.00217168065858719,0.00216925248526856,0.00216898772965501,0.00216896064664973,0.00216895790550542
0,0.00219249916601794,0.00216722704224936,0.00216478878457393,0.00216452281830792,0.00216449561041299,0.00216449285724751
0,0.00218812041570438,0.00216274945033479,0.002160300117933,0.00216003285745581,0.00216000551649786,0.00216000275048078
0,0.00218372595978567,0.00215824644993523,0.00215578504541869,0.00215551640655909,0.0021554889243055,0.00215548614460026
0,0.00217931442594665,0.0021537166008686,0.0021512421201918,0.00215097201819781,0.0021509443863581,0.0021509415921227
0,0.00217488443107883,0.00214915850223174,0.00214666988903578,0.00214639823860485,0.00214637044883481,0.00214636763922116
0,0.00217043458220756,0.00214457056173423,0.00214206689289242,0.00214179360820366,0.00214176565210977,0.00214176282626466
0,0.00216596347735398,0.00213995146110235,0.00213743166740599,0.00213715666215086,0.00213712853128978,0.00213712568835545
0,0.00216146970629438,0.00213529968895987,0.00213276274346219,0.00213248593087667,0.00213245761676117,0.00213245475587487
0,0.00215695185119869,0.00213061377679813,0.00212805864773769,0.00212777994063307,0.0021277514347352,0.00212774855502995
0,0.00215240848715281,0.00212589225203752,0.00212331790324805,0.0021230372140445,0.00212300850779579,0.00212300560840106
0,0.00214783818257513,0.00212113363860178,0.00211853902989956,0.00211825627065654,0.00211822735545475,0.00211822443549581
0,0.00214323950983275,0.00211633645747566,0.00211372054504277,0.00211343562749378,0.00211340649470315,0.00211340355330247
0,0.00213861100306101,0.00211149922725606,0.00210886096403173,0.00210857379961404,0.00210854444057096,0.00210854147684769
0,0.00213395122425675,0.002106620464711,0.00210395880078162,0.00210366930067118,0.00210363970668503,0.00210363671975566
0,0.00212925871882974,0.00210169868533749,0.00209901256833012,0.00209872064347394,0.00209869080583147,0.00209868779481037
0,0.00212453202699403,0.00209673240392438,0.0020940207794039,0.00209372634055205,0.00209369625052003,0.0020936932145198
0,0.00211976968463079,0.00209172010833869,0.00208898194698115,0.00208868490472147,0.00208865455355201,0.00208865149168247
0,0.00211497022376561,0.00208666039557015,0.00208389458486391,0.00208359484965481,0.00208356422858469,0.00208356113995589
0,0.00211013217321054,0.00208155169826274,0.00207875720824624,0.00207845469044954,0.00207842379070644,0.00207842067442676
0,0.00210525405922479,0.00207639256231573,0.00207356833428607,0.0020732629442014,0.00207323175700747,0.00207322861218406
0,0.00210033440618607,0.00207118150747798,0.00206832648268096,0.00206801813057922,0.00206798664715202,0.00206798347289261
0,0.00209537173726393,0.00206591705620585,0.00206303017624287,0.00206271877240072,0.00206268698395862,0.00206268377937013
0,0.00209036457507461,0.0020605977342395,0.00205767794147571,0.00205736339620888,0.0020573312939729,0.00205732805816372
0,0.00208531144230928,0.00205522207118147,0.00205226830915528,0.00205195053285245,0.00205191810805117,0.00205191484012968
0,0.00208021086232857,0.00204978860107241,0.00204679981490774,0.00204647871806674,0.00204644596193804,0.00204644266101373
0,0.00207506135972724,0.00204429312439591,0.00204127099979401,0.00204094649305342,0.00204091339684942,0.00204091006203322
0,0.00206986146087063,0.00203874710471186,0.00203568041088986,0.00203535240506625,0.00203531896005527,0.00203531559045989
0,0.00206460969441713,0.00203312641882847,0.00203002660187179,0.00202969500799233,0.00202966120546333,0.00202965780020403
0,0.00205930459183279,0.00202744715207515,0.00202430813360155,0.00202397286293976,0.0020239386942057,0.00202393525239997
0,0.00205394468791198,0.00202170283503111,0.00201852357471155,0.00201818453882197,0.00201814999522243,0.00201814651598986
0,0.00204852852130899,0.00201589204095087,0.00201267150219009,0.00201232861294343,0.0020122936858491,0.0020122901683135
0,0.00204305463508714,0.00201001335210937,0.00200675050197119,0.00200640367158889,0.0020063683524042,0.00200636479569249
0,0.0020375215772892,0.00200406535926601,0.00200075916951881,0.0020004083106081,0.00200037259077546,0.00200036899401823
0,0.00203192790152362,0.00199804666272463,0.00199469611041525,0.0019943411360055,0.00199430500700781,0.00199430136934031
0,0.00202627216756834,0.00199195587302181,0.00198855994094971,0.00198820076452533,0.00198816421789083,0.00198816053845252
0,0.00202055294198189,0.00198579161153467,0.00198234928870289,0.00198198582424214,0.00198194885154568,0.0019819451294818
0,0.00201476879872187,0.00197955251106119,0.00197606279313722,0.00197569495514371,0.00197565754801377,0.00197565378247311
0,0.00200891831975891,0.00197323721640685,0.0019696991061805,0.00196932680972151,0.00196928895984005,0.00196928514997918
0,0.00200300009568688,0.00196684438498484,0.0019632568928134,0.00196288005355383,0.00196284175266215,0.00196283789764229
0,0.00199705121048221,0.00196037268741533,0.00195673483165326,0.00195635336589139,0.00195631460579282,0.00195631070478208
0,0.00199095461811005,0.00195382080812379,0.00195013161553781,0.00194974544024162,0.00194970621280521,0.00194970226497848
0,0.00198482484829521,0.00194718744593814,0.00194344595210849,0.00194305498495007,0.00194301528211405,0.00194301128665297
0,0.00197862177220243,0.00194047131467479,0.00193667656439012,0.00193628072378149,0.00193624053755714,0.00193623649365104
0,0.0019723440610393,0.00193367114372245,0.00192982219137017,0.00192942139649899,0.00192938071897353,0.00192937662582005
0,0.00196599036393585,0.00192678567861826,0.0019228815885759,0.00192247575944082,0.00192243458278185,0.00192243043958562
0,0.00195955934721848,0.00191981368161898,0.00191585352864898,0.001915442586095,0.00191540090255282,0.00191539670852847
0,0.00195304969165844,0.00191275393226631,0.00190873680191717,0.00190832066767144,0.00190827846958419,0.00190827422395379
0,0.00194646009200627,0.00190560522795102,0.00190153021696449,0.00190110881367067,0.00190106609346674,0.00190106179546257
0,0.00193978925722627,0.00189836638447272,0.00189423260119681,0.00189380585245136,0.00189376260265217,0.00189375825151583
0,0.00193303591113636,0.00189103623659836,0.00188684280140428,0.00188641063179129,0.00188636684501697,0.00188636244000007
0,0.00192619879308731,0.00188361363862088,0.0018793596843224,0.00187892201944795,0.0018788776884191,0.00187887322878344
0,0.00191927665858649,0.00187609746491557,0.00187178213718575,0.00187133890371372,0.00187129402125596,0.00187128950627391
0,0.00191226827989388,0.00186848661049355,0.00186410906827983,0.00186366019396633,0.001863614753012,0.00186361018196757
0,0.00190517244769539,0.00186077999155676,0.00185633940748808,0.00185588482121579,0.00185583881481055,0.00185583418699797
0,0.00189798795699059,0.00185297654604311,0.00184847210683348,0.00184801173864735,0.00184796515994978,0.00184796047467539
0,0.00189071364888427,0.0018450752341741,0.00184050614101594,0.00184003992215498,0.00183999276444324,0.00183998802102658
0,0.00188329281446831,0.00183707503899055,0.00183244050794373,0.00183196837087762,0.00183192062755111,0.00183191582532216
0,0.00187589165504232,0.00182897496688794,0.00182427422925835,0.00182379610772054,0.00182374777230376,0.0018237429106065
0,0.00186834090431331,0.00182077404813874,0.00181600635085688,0.00181552217987691,0.0018154732460226,0.00181546832421364
0,0.00186069586966586,0.0018124713374128,0.00180763594340283,0.00180714565934115,0.00180709612083418,0.00180709113828348
0,0.00185295542528507,0.00180406591428584,0.00179916210283415,0.00179866564341513,0.00179861549417504,0.0017986104502663
0,0.00184511853058367,0.00179555688374455,0.00179058395086495,0.00179008125520852,0.00179003048929283,0.00179002538342388
0,0.00183718416021239,0.00178694337667862,0.0017819006354749,0.00178139164413049,0.00178134025573862,0.00178133508732148
0,0.00182915130661621,0.00177822455037191,0.00177311133139824,0.0017725959863748,0.0017725439698506,0.00177253873831207
0,0.00182101898495102,0.00176939958898037,0.00176421524059711,0.00176369348539751,0.00176364083523284,0.00176363554001457
0,0.00181278623508696,0.00176046770400573,0.00175521159273495,0.00175468337238482,0.00175463008322252,0.00175462472378118
0,0.00180445212180735,0.00175142813475992,0.00174609964563333,0.00174556490671418,0.00174551097335018,0.00174550554915853
0,0.00179601573485344,0.00174228014882416,0.00173687868572658,0.00173633737640433,0.00173628279379268,0.0017362773043389
0,0.00178747618919994,0.00173302304249545,0.00172754802850295,0.00172700009855964,0.00172694486181324,0.00172693930660239
0,0.00177883262544043,0.00172365614123438,0.00171810701893838,0.00171755241980076,0.00171749652419584,0.00171749090274853
0,0.00177008421020741,0.00171417880007296,0.00170855503191969,0.00170799371668928,0.00170793715766804,0.00170793146952197
0,0.00176123013662466,0.00170459040406079,0.001698891472659,0.0016983233961394,0.00169826616931223,0.00169826041402277
0,0.00175226962479746,0.00169489036867276,0.00168911577709618,0.00168854089582271,0.00168848299697077,0.00168847717410936
0,0.0017432019223349,0.00168507814019836,0.00167922741229087,0.00167864568455733,0.0016785871096362,0.00167858121879316
0,0.0017340263048875,0.00167515319613676,0.0016692258768054,0.00166863726269095,0.00166857800783304,0.00166857204861559
0,0.00172474207667739,0.00166511504557187,0.00165911070107538,0.00165851516247151,0.00165845522398744,0.00165844919602121
0,0.00171534857101263,0.0016549632295414,0.00164888144776709,0.00164827894840225,0.0016482183227855,0.00164821222571432
0,0.00170584515076355,0.00164469732139039,0.00163853771212696,0.00163792821759345,0.00163786690152068,0.00163786073500727
0,0.00169623120880669,0.00163431692711147,0.00162807912231511,0.00162746260009283,0.0016274005904271,0.00162739435415271
0,0.00168650616842392,0.00162382168567954,0.00161750533973049,0.00161688175921026,0.00161681905300393,0.00161681274666903
0,0.00167666948367162,0.00161321126936675,0.00160681605932089,0.00160618539182789,0.00160612198632382,0.0016061156096483
0,0.00166672063971895,0.00160248538404961,0.00159601100987961,0.00159537322869707,0.00159530912133166,0.00159530267405472
0,0.00165665915317115,0.00159164376950327,0.00158508995433437,0.00158444503472366,0.0015843802231279,0.00158437370500819
0,0.00164648457237926,0.00158068619968044,0.00157405269001587,0.00157340060923783,0.00157333509124069,0.00157332850205738
0,0.00163619647775415,0.00156961248298038,0.00156289904891815,0.00156223978625492,0.00156217355988431,0.00156216689943578
0,0.001625794482077,0.00155842246250271,0.00155162889794525,0.00155096243471764,0.0015508954982022,0.00155088876630838
0,0.00161527823081875,0.00154711601629021,0.00154024213914095,0.00153956845872849,0.00153950081049981,0.00153949400700026
0,0.00160464740246125,0.00153569305755241,0.001528738709908,0.00152805779776666,0.0015279894364606,0.00152798256121511
0,0.00159390170881757,0.00152415353488311,0.00151711858321113,0.0015164304268902,0.00151636135134925,0.00151635440423992
0,0.001583040895347,0.00151249743245607,0.0015053817677686,0.00150468635692735,0.0015046165662006,0.00150460954712905
0,0.00157206474145999,0.00150072477021412,0.00149352830822591,0.0014928256346477,0.00149275512799474,0.00149274803688459
0,0.00156097306080671,0.00148883560403479,0.00148155828531771,0.00148084834292672,0.00148077711981665,0.00148076995661195
0,0.00154976570154497,0.0014768300258915,0.00146947181601464,0.00146875460088802,0.00146868266100153,0.00146867542566842
0,0.00153844254658919,0.00146470816399169,0.00145726905365517,0.00145654456403632,0.00145647190726705,0.00145646459979321
0,0.00152700351383306,0.00145247018290451,0.00144495018806223,0.00144421842437281,0.00144414505082879,0.0014441376712232
0,0.0015154485563541,0.00144011628367402,0.00143251544564704,0.0014317764104983,0.0014317023205016,0.00143169486879524
0,0.00150377766259824,0.00142764670391549,0.00141996508949516,0.00141921878769735,0.00141914398178755,0.00141913645803271
0,0.00149199085654728,0.00141506171789885,0.00140729941944084,0.0014065458580127,0.0014064703369443,0.0014064627412157
0,0.00148008819787271,0.001402361636615,0.00139451877212193,0.00139375796030006,0.00139368172504628,0.00139367405744062
0,0.00146806978207781,0.00138954680782954,0.00138162352102589,0.00138085547027034,0.00138077852202179,0.00138077078265786
0,0.00145593574063185,0.00137661761612051,0.00136861407651456,0.00136783880051683,0.00136776114068293,0.00136775332970163
0,0.00144368624109081,0.0013635744829007,0.00135549088583786,0.00135470840052565,0.0013546300307351,0.00135462214829929
0,0.00143132148721314,0.00135041786642609,0.00134225443312974,0.00134146475667196,0.00134138567877296,0.00134137772506782
0,0.00141884171906159,0.0013371482617861,0.00132890523939289,0.0013281083922021,0.00132802860826287,0.00132802058349624
0,0.00140624721309501,0.00132376620088326,0.00131544386246218,0.00131463986719971,0.00131455937950764,0.00131455128390923
0,0.00139353828224487,0.00131027225239566,0.00130187089695932,0.00130105977853467,0.00130097858959854,0.00130097042341981
0,0.00138071527597805,0.00129666702172149,0.00128818697422861,0.00128736875980084,0.00128728687234858,0.00128727863586497
0,0.00136777858034121,0.00128295115091459,0.00127439276225805,0.00127356748123686,0.00127348489821633,0.0012734765917245
0,0.0013547286179908,0.00126912531859813,0.00126048896558706,0.00125965664962968,0.00125957337420968,0.00125956499802826
0,0.00134156584819989,0.00125519023986942,0.00124647632519659,0.00124563700820801,0.00124555304377583,0.00124554459824666
0,0.0013282907668557,0.00124114666618491,0.00123235561838864,0.00123150933651572,0.00123142468667858,0.00123141617216549
0,0.00131490390643119,0.00122699538523374,0.00121812765864349,0.00121727445027475,0.00121718911885826,0.00121718053574671
0,0.00130140583594851,0.00121273722078741,0.00120379329547138,0.00120293320122766,0.0012028471922767,0.00120283854097492
0,0.00128779716092176,0.00119837303256642,0.00118935341424098,0.00118848647697423,0.00118839979475005,0.00118839107568847
0,0.00127407852328909,0.00118390371604149,0.00117480893599931,0.00117393520078146,0.00117384784976371,0.00117383906339463
0,0.00126025060132851,0.00116933020225074,0.00116016081727233,0.00115928033139145,0.00115919231627504,0.00115918346307264
0,0.00124631410956266,0.00115465345760968,0.00114541004985591,0.00114452286280409,0.00114443418849985,0.00114442526896019
0,0.00123226979864799,0.00113987448368758,0.00113055766058567,0.00112966382405255,0.00112957449568518,0.00112956551032684
0,0.00121811845525266,0.00112499431698065,0.0011156047111005,0.00111470427896054,0.0011146143018691,0.00111460525123097
0,0.00120386090191915,0.00111001402866473,0.00110055229758466,0.0010996453258868,0.00109955470562151,0.00109954559026515
0,0.00118949799691404,0.00109493472433742,0.00108540155049974,0.00108448809745454,0.00108439683977712,0.00108438766028629
0,0.00117503063406021,0.00107975754374512,0.0010701536343013,0.00106923376026824,0.00106914187115048,0.00106913262812824
0,0.00116044600699106,0.00106448366049705,0.00105480974714089,0.00105388351461411,0.00105379100023584,0.00105378169430814
0,0.00114578650501518,0.00104911428176058,0.00103937112055519,0.00103843859414865,0.00103834546089654,0.00103833609270976
0,0.00113101153096495,0.00103365064794991,0.00102383901914194,0.00102290026557272,0.00102280652003883,0.00102279709026054
0,0.00111613603441285,0.00101809403239639,0.00100821474021928,0.00100726982829114,0.0010071754772718,0.00100716598658979
0,0.00110116107588254,0.00100244574100372,0.000992499613473585,0.000991548614060811,0.000991453664553332,0.000991444113676687
0,0.00108608775817143,0.000986707111895857,0.000976695000594607,0.000975737986620873,0.000975642445824043,0.000975632835481965
0,0.00107091721769548,0.000970879515044487,0.000960802294894814,0.000959839341316604,0.000959743216626285,0.000959733547568509
0,0.00105565062474633,0.000954964351886911,0.000944822920917354,0.000943854104701769,0.000943757403711665,0.000943747676707019
0,0.0010402891831095,0.000938963054930131,0.000928758334029611,0.000927783734133825,0.00092768646463115,0.000927676680469336
0,0.00102483412973386,0.000922877087341289,0.000912610020003757,0.000911629717354034,0.000911531887317962,0.000911522046808111
0,0.00100928673440859,0.000906707942526119,0.000896379494585209,0.000895393572052983,0.000895295189654366,0.00089528529362376
0,0.000993714217001118,0.000890457143691903,0.000880068303046821,0.000879076845425764,0.000878977919021584,0.000878967968318989
0,0.000977916542932111,0.000874126243399997,0.000863678019730973,0.000862681113713848,0.000862581651847438,0.000862571647338495
0,0.000962099868405231,0.000857716823104759,0.000847210247580055,0.000846207981730573,0.000846107993129064,0.000846097935698786
0,0.000946196225305784,0.000841230492680367,0.000830666617650577,0.000829659082381418,0.000829558575951295,0.000829548466503349
0,0.000930207063542188,0.000824668889933211,0.000814048788620125,0.000813036076162565,0.000812935060989395,0.000812924900445433
0,0.000914133852202625,0.000808033680103237,0.00079735844627643,0.000796340650655869,0.000796239136000132,0.000796228925299791
0,0.000897978084076156,0.000791326555353522,0.000780597302999009,0.0007795745200051,0.00077947251530025,0.000779462255400543
0,0.000881741278729531,0.000774549234245969,0.000763767097224199,0.000762739424381875,0.000762636939231898,0.000762626631107099
0,0.000865424983953089,0.000757703461205961,0.000746869592901822,0.000745837129442428,0.00074573417361723,0.000745723818258937
0,0.000849030775826931,0.000740791005973185,0.000729906578936346,0.000728869425766387,0.00072876600920091,0.000728755607617815
0,0.000832560258165138,0.000723813663044137,0.000712879868619287,0.00071183812829001,0.000711734261080343,0.000711723814296572
0,0.000816015062059361,0.000706773251097914,0.000695791299048065,0.000694745075721925,0.000694640768122201,0.00069463027717892
0,0.000799396845579892,0.000689671612413956,0.000678642730532308,0.000677592129952664,0.000677487392371667,0.000677476858325199
0,0.000782707293511931,0.000672510612275967,0.000661436045991226,0.000660381175446589,0.000660276018445427,0.000660265442367858
0,0.000765948117046333,0.000655292138366126,0.000644173150336713,0.000643114118627885,0.000643008552915769,0.000642997935894229
0,0.000749121053400414,0.000638018100145799,0.000626855969846074,0.000625792887251397,0.000625686923682645,0.000625676266819142
0,0.000732227865359925,0.000620690427595494,0.000609486451524976,0.000608419429764029,0.000608313079334843,0.000608302383745651
0,0.000715270340737317,0.000603311074245938,0.000592066562455917,0.00059099571465393,0.000590888988499072,0.000590878255314176
0,0.000698250291758129,0.000585882008923178,0.000574598289139361,0.000573523729790082,0.000573416639178481,0.000573405869541632
0,0.000681169554385963,0.000568405221560431,0.000557083636820166,0.000556005481748889,0.000555898038079372,0.000555887233148811
0,0.000664029987612447,0.000550882721143342,0.000539524628807797,0.000538442995131228,0.000538335209932406,0.000538324370877419
0,0.000646833472726427,0.000533316534348571,0.000521923305780492,0.000520838311869887,0.000520730196791663,0.000520719324795527
0,0.000629581912588273,0.000515708704903417,0.000504281725083378,0.000503193490524301,0.000503085057337094,0.000503074153594796
0,0.000612277230916947,0.000498061292965868,0.00048660196001421,0.000485510605565898,0.000485401866155977,0.000485390931873553
0,0.000594921371603385,0.000480376374418834,0.000468886099099286,0.000467791746653845,0.000467682713018891,0.000467671749414478
0,0.000577516298047698,0.000462656040126797,0.00045113624535853,0.000450039017899639,0.000449929702145246,0.000449918710447861
0,0.00056006399251618,0.000444902395181468,0.000433354515562145,0.000432254537123034,0.00043214495145838,0.00043213393290692
0,0.000542566455515758,0.000427117558155832,0.000415543039476718,0.000414440435096919,0.000414330591830825,0.000414319547674569
0,0.000525025705163051,0.00040930366035169,0.000397703959101658,0.000396598854783992,0.000396488766319703,0.000396477697817976
0,0.000507443776552041,0.000391462845040325,0.000379839427896544,0.000378731950562705,0.000378621629395226,0.000378610537815571
0,0.000489822692819719,0.000373597266697057,0.0003619516099993,0.000360841887446062,0.000360731346156384,0.000360720232775724
0,0.000472164565450572,0.000355709090224476,0.000344042679436107,0.000342930840289024,0.000342820091540241,0.000342808957643825
0,0.000454471454096272,0.000337800490167073,0.000326114819320822,0.000325000992989655,0.000324890049522464,0.000324878896402647
0,0.000436745464753474,0.000319873649914482,0.000308170221049175,0.000307054537680151,0.000306943412308247,0.000306932241265545
0,0.000418988704040391,0.000301930760894853,0.000290211083479597,0.000289093673910223,0.000288982379515801,0.000288971191857001
0,0.000401203293426633,0.000283974021753342,0.000272239612112979,0.000271120607823083,0.000271009157352065,0.000270997954390451
0,0.000383391366663099,0.000266005637528599,0.000254258018258346,0.000253137551323168,0.000253025957780151,0.000253014740835056
0,0.000365555068527645,0.000248027818812946,0.000236268518194804,0.000235146721236201,0.000235034997680406,0.000235023768076215
0,0.000347696553999743,0.000230042780906825,0.000218273332325825,0.000217150338462813,0.000217038498002364,0.00021702725706868
0,0.000329817987540504,0.000212052742969537,0.000200274684325596,0.000199150627125277,0.000199038682913322,0.000199027431984133
0,0.000311921542339832,0.00019405992716226,0.000193225746346226,0.000193106114975028,0.000193093486754392,0.000193092266068895
0,0.00029400939951707,0.000192190743823484,0.00019151930208372,0.000191398704606549,0.000191385980632286,0.000191384750343193
0,0.000276083747293709,0.000190469469564636,0.000189785157696687,0.000189663456788614,0.000189650623492466,0.000189649382219825
0,0.000258146780153734,0.000188719826855588,0.000188021010825434,0.000187898068885639,0.000187885112665487,0.000187883859027016
0,0.000240200697992077,0.000186939515752993,0.000186224560440207,0.000186100239643994,0.000186087146869018,0.000186085879480991
0,0.000222247705256473,0.000185126238041178,0.000184393507855818,0.00018426767020685,0.000184254427223751,0.000184253144700663
0,0.000204290010085595,0.000183277698198203,0.000182525557761604,0.000182398065146416,0.000182384658285406,0.000182383359241145
0,0.000189790484434571,0.000181391604484327,0.000180618419272693,0.00018048913351626,0.000180475549096282,0.000180474232144956
0,0.000188059823735154,0.000179465669986945,0.000178669806997711,0.000178538589919619,0.000178524814255843,0.000178523478011339
0,0.00018630295519273,0.000177497613660815,0.000176677442123852,0.000176544155597314,0.000176530175005685,0.00017652881808411
0,0.000184517589253919,0.000175485161387379,0.000174639053519943,0.000174503559530359,0.000174489360336039,0.000174487981354221
0,0.000182701436074739,0.000173426047060499,0.000172552378854829,0.000172414539560906,0.00017240010810321,0.000172398705680754
0,0.000180852209766602,0.000171318013693855,0.000170415165731241,0.000170274843526663,0.000170260166166947,0.000170258738926898
0,0.000178967628415461,0.000169158814549819,0.00016822517283499,0.000168082230411815,0.000168067293539964,0.000168065840108533
0,0.000177045415006682,0.000166946214292141,0.000165980171097091,0.000165834471510473,0.000165819261551736,0.000165817780560185
0,0.000175083298293577,0.000164677990160289,0.000163677944869545,0.000163529351603575,0.000163513855026165,0.000163512345110084
0,0.000173079013647492,0.000162351933159832,0.000161316293112335,0.000161164670146263,0.000161148873468464,0.000161147333269829
0,0.000171030303934505,0.000159965849268195,0.000158893030591134,0.00015873824246837,0.000158722132265476,0.000158720560433034
0,0.000168934920449781,0.000157517560649911,0.000156405989084285,0.000156247900981232,0.000156231463894096,0.000156229859082868
0,0.000166790623928381,0.000155004906878586,0.000157009120394402,0.000158126161172945,0.000158237395104288,0.000158248563659036
0,0.000164595185638439,0.000162968278148712,0.000174570352118375,0.000175685639740297,0.000175796700071396,0.000175807850521292
0,0.000162346388551726,0.000180510138625134,0.000192087085554959,0.000193200489880307,0.000193311363800075,0.000193322494848325
0,0.000160042028572671,0.000198006918345872,0.00020955726716182,0.000210668658832291,0.000210779333607969,0.000210790443966213
0,0.000157679915805009,0.000215456571457495,0.000226978861606997,0.000228088112102065,0.00022819857508416,0.000228209663471535
0,0.000155257875834092,0.000232857070573023,0.0002443498526572,0.000245456834347402,0.000245567072974961,0.00024557813812065
0,0.000152773751002977,0.000250206407654163,0.000261668244057267,0.000262772830260105,0.000262882832067268,0.000262893872709336
0,0.000152455123272222,0.000267502594890112,0.000278932060405579,0.000280034125439976,0.00028014387805958,0.000280154892946805
0,0.000170003504087801,0.000284743665570353,0.000296139348022972,0.000297238767263563,0.00029734825843436,0.000297359246325457
0,0.000187510185507056,0.000301927674950297,0.000313288175814164,0.000314384825745251,0.000314494043315516,0.000314505002981524
0,0.000204971185031488,0.000319052701109324,0.000330376636121288,0.000331470394390743,0.000331579326325382,0.000331590256548331
0,0.000222385071302234,0.000336116845802037,0.0003474028455695,0.000348493591042942,0.000348602225427819,0.000348613125001729
0,0.00023974980248298,0.000353118235299543,0.000364364945904305,0.00036545255871745,0.000365560883764382,0.000365571751497207
0,0.000257063397391122,0.000370055021223337,0.000381261104819119,0.000382345466430845,0.000382453470483934,0.000382464305195618
0,0.000274323888102335,0.000386925381367698,0.000398089516771949,0.000399170510016755,0.000399278181556217,0.000399288982081858
0,0.000291529320184281,0.000403727520514319,0.000414848403793577,0.000415925912933823,0.000416033240581926,0.000416044005769889
0,0.000308677760649856,0.00042045967123272,0.000431536016282374,0.000432609927059124,0.000432716899585073,0.000432727628299545
0,0.000325767301013691,0.000437120094673948,0.000448150633790279,0.000449220833474373,0.000449327439799696,0.000449338130919297
0,0.000342796057584693,0.000453707081347399,0.00046469056579368,0.000465756943235807,0.000465863172438408,0.00046587382485852
0,0.000359762171590006,0.000470218951890589,0.000481154152453422,0.000482216598134466,0.000482322439454119,0.000482333052086004
0,0.000376663809634803,0.000486654057821945,0.00049753976536171,0.000498598171441156,0.000498703614284557,0.000498714186056126
0,0.000393499164299316,0.00050301078228232,0.000513845808274183,0.000514900068638025,0.000515005102583233,0.000515015632440274
0,0.000410266454765107,0.000519287540762359,0.000530070717828179,0.000531120728138323,0.000531225342938757,0.000531235829844379
0,0.00042696392748498,0.000535482781815644,0.000546212964247172,0.000547258621986513,0.000547362807576723,0.000547373250512517
0,0.000443589856921889,0.000551594987755866,0.000562271052028385,0.000563312256547654,0.000563416003047545,0.000563426401013534
0,0.000460142546358511,0.000567622675340718,0.000578243520616251,0.000579280173179708,0.000579383470897532,0.000579393822913554
0,0.000476620328753452,0.000583564396437142,0.000594128945059058,0.00059516094888773,0.000595263788327138,0.000595274093431519
0,0.000493021567620155,0.00059941873867364,0.000609925936648381,0.000610953196965025,0.000611055568826457,0.000611065826078561
0,0.000509344657901367,0.000615184326073159,0.000625633143542692,0.000626655567613654,0.000626757462800331,0.00062676767127956
0,0.000525588026814905,0.00063085981966865,0.000641249251373044,0.000642266748550169,0.000642368158171425,0.000642378316977499
0,0.00054175013465213,0.000646443918104811,0.000656772983830545,0.000657785465591754,0.000657886380967199,0.000657896489221987
0,0.000557829475521521,0.000661935358216847,0.000672203103236457,0.000673210483225772,0.000673310895888901,0.000673320952735423
0,0.000573824578031623,0.000677332915594242,0.000687538411092981,0.000688540605158772,0.000688640506861127,0.000688650511464106
0,0.000589734005922327,0.000692635405125652,0.000702777748615435,0.000703774674848612,0.000703874057563114,0.000703884009109979
0,0.000605556358650117,0.000707841681522825,0.000717919997245242,0.000718911576015946,0.000719010431939948,0.000719020329640885
0,0.000621290271942965,0.000722950639827857,0.000732964079144249,0.000733950233136216,0.000734048554695832,0.000734058397783899
0,0.000636934418336621,0.00073796121589903,0.000747908957666354,0.000748889611912551,0.00074898739176521,0.000748997179497224
0,0.000652487507701971,0.000752872386877323,0.000762753637813307,0.000763728719728407,0.000763825950766739,0.000763835682422664
0,0.0006679482877745,0.000767683171632783,0.00077749716666653,0.000778466606078887,0.000778563281433109,0.000778572956317169
0,0.000683315544685814,0.000782392631191065,0.00079213863380001,0.000793102362982634,0.000793198476023493,0.000793208093464393
0,0.00069858810350043,0.000796999869138282,0.00080667717167221,0.000807635125372297,0.000807730669714346,0.000807740229065768
0,0.000713764828750574,0.000811504032005417,0.000821111955996434,0.000822064071464068,0.00082215904096844,0.000822168541608048
0,0.000728844624967862,0.000825904309632919,0.000835442206091552,0.000836388423106571,0.000836482811882644,0.000836492253213805
0,0.000743826437198558,0.000840199935511654,0.000849667185209624,0.00085060744610671,0.000850701248515662,0.000850710629967055
0,0.00075870925150251,0.000854390187105147,0.000863786200841599,0.000864720450536482,0.000864813661192676,0.000864822982218905
0,0.000773492095423656,0.000868474386148399,0.000877798605005697,0.000878726791016415,0.000878819404790565,0.000878828664871323
0,0.000788174038433009,0.000882451898925718,0.000891703794506982,0.000892625866977748,0.00089271787899764,0.000892727077640099
0,0.000802754192338107,0.000896322136528127,0.000905501211182658,0.000906417122903347,0.000906508528557171,0.000906517665293149
0,0.000817231711663036,0.00091008455508601,0.000919190342119347,0.000920100048545203,0.000920190843482438,0.000920199917871733
0,0.000831605793997214,0.000923738655982997,0.000932770719853038,0.000933674179122546,0.000933764359256128,0.000933773370884183
0,0.000845875680318353,0.000937283986046922,0.000946241922544333,0.000947139095495653,0.000947228657003141,0.000947237605482598
0,0.000860040655291883,0.000950720137718519,0.000959603574131607,0.000960494424318725,0.000960583363643741,0.000960592248614278
0,0.000874100047549509,0.000964046749197756,0.000972855344464785,0.000973739838170562,0.000973828152024847,0.000973836973153064
0,0.000888053229950614,0.000977263504569836,0.000985996949415147,0.000986875055663916,0.000986962741027386,0.000986971498007194
0,0.000901899619827673,0.000990370133907403,0.000999028150962367,0.000999899841532148,0.00099998689565417,0.000999995588206959
0,0.000915638679215069,0.00100336641335302,0.00101194875726196,0.00101281400669329,0.00101290042709445,0.00101290905496898
0,0.000929269915063369,0.00101625216517748,0.00102475862268997,0.00102561740829477,0.00102570319276646,0.00102571175573912
0,0.000942792879434773,0.001029027257818,0.00103745764786478,0.00103830994973375,0.00103839509633985,0.00103840359421431
0,0.000956207169681256,0.00104169160589446,0.00105004577964851,0.0010508915806573,0.0010509760877333,0.00105098452034119
0,0.00096951242860116,0.00105424517020386,0.00106252301112691,0.00106336229693949,0.00106344616309473,0.00106345453029533
0,0.000982708344572869,0.00106668795769133,0.00107488938156675,0.00107572214063933,0.00107580536475566,0.00107581366643589
0,0.000995794651666992,0.00107902002140509,0.00108714497635232,0.00108797119993492,0.00108805378116772,0.00108806201724249
0,0.00100877112973141,0.00109124146042205,0.00109928992690067,0.00110010960903817,0.00110019154681545,0.00110019971722741
0,0.00102163760445456,0.00110335241976156,0.00111132441055622,0.00111213754808603,0.00111221884211021,0.00111222694682922
0,0.00103439394740229,0.00111535309026861,0.00112324865046304,0.0011240552430144,0.00112413589325921,0.00112414393228383
0,0.00104704007603251,0.00112724370848455,0.00113506291541721,0.00113586296540719,0.00113594297211977,0.00113595094547553
0,0.00105957595368711,0.00113902455649006,0.00114676751969861,0.00114756103232677,0.00114764039602622,0.0011476483037664
0,0.00107200158956111,0.00115069596173328,0.00115836282288156,0.00115914980612469,0.00115922852760092,0.00115923636980697
0,0.00108431703865347,0.00116225829683275,0.0011698492296251,0.00117062969422893,0.00117070777454326,0.00117071555132359
0,0.00109652240169461,0.00117371197936367,0.00118122718944347,0.00118200114891492,0.00118207858939801,0.00118208630088856
0,0.00110861782505733,0.0011850574716214,0.00119249719645598,0.00119326466705283,0.00119334146930355,0.0011933491156681
0,0.00112060350064636,0.00119629528036624,0.00120365978911796,0.00120442078983674,0.00120449695572306,0.00120450453715198
0,0.00113247966576935,0.00120742595654849,0.00121471554993013,0.00121547010249545,0.00121554563415022,0.00121555315086164
0,0.00114424660298718,0.00121845009501353,0.00122566510513,0.00122641323397954,0.00122648813380216,0.00122649558604088
0,0.00115590463994569,0.00122936833418691,0.0012365091243644,0.00123725085663456,0.00123732512728736,0.00123733251532487
0,0.00116745414918534,0.00124018135574167,0.0012472483203404,0.00124798368585,0.00124805733025762,0.0012480646543927
0,0.0011788955479316,0.00125088988424504,0.00125788344845984,0.00125861247969306,0.00125868550104047,0.00125869276159807
0,0.0011902292978635,0.00126149468678655,0.00126841530643318,0.00126913803852097,0.00126921044025219,0.00126921763758375
0,0.00120145590486204,0.00127199657258864,0.00127884473387618,0.00127956120457651,0.0012796329903923,0.00127964012487508
0,0.00121257591873869,0.00128239639259692,0.00128917261188732,0.00128988286156428,0.00128995403542004,0.00128996110745794
0,0.00122358993294153,0.0012926950390536,0.00129939986260585,0.00130010393420843,0.00130017450031245,0.00130018151033451
0,0.00123449858424357,0.00130289344505147,0.00130952744875507,0.00131022538779335,0.0013102953506044,0.00131030229906554
0,0.00124530255241057,0.00131299258407103,0.001319556373164,0.00132024822768523,0.00132031759191009,0.00132032447929048
0,0.00125600255984898,0.00132299346949893,0.00132948767827401,0.00133017349883713,0.00133024226942868,0.00133024909623364
0,0.00126659937123685,0.00133289715412938,0.00133932244562585,0.0013400022852757,0.00134007046742962,0.001340077234189
0,0.0012770937931339,0.00134270472964776,0.00134906179533123,0.00134973570957081,0.0013498033087237,0.00134981001599216
0,0.00128748667357603,0.00135241732609692,0.00135870688552669,0.00135937493228783,0.00135944195411419,0.0013594486024705
0,0.00129777890164895,0.0013620361113269,0.00136825891180897,0.00136892115142434,0.00136898760183346,0.00136899419187997
0,0.00130797294995327,0.00137156229042723,0.00137771910665585,0.00137837560182702,0.00137844148696042,0.00137844801932396
0,0.00131806519512234,0.00138099710514245,0.00138708873882931,0.00138773955459559,0.00138780488082391,0.0013878113561539
0,0.00132806117461159,0.00139034183327125,0.00139636911276153,0.0013970143164676,0.00139707909038728,0.00139708550935647
0,0.00133796045204243,0.00139959778804971,0.00140556156792598,0.00140620122918761,0.00140626545761774,0.00140627182092184
0,0.00134776413938814,0.00140876631751757,0.0014146674781918,0.00141530166886167,0.00141536535884057,0.00141537166719746
0,0.00135747335171749,0.0014178488038683,0.00142368825116201,0.00142431704529417,0.00142438020407637,0.00142438645822529
0,0.00136708924703538,0.00142684666278481,0.00143262532749627,0.00143324880130874,0.00143331143636144,0.00143331763706384
0,0.00137661302635816,0.00143576134275758,0.00144148018021867,0.001442098412057,0.00144216053105484,0.0014421666790938
0,0.00138604592754771,0.00144459432438865,0.00145025431400805,0.00145086738430616,0.00145092899513036,0.00145093509130903
0,0.0013953892229287,0.00145334711967982,0.00145894926447721,0.00145955725571739,0.00145961836644998,0.00145962441159198
0,0.00140464421910313,0.00146202127130524,0.00146756659743186,0.00146816959410578,0.00146823021302545,0.00146823620797526
0,0.00141381225689147,0.00147061835187065,0.00147610790811933,0.00147670599668551,0.0014767661322648,0.00147677207788582
0,0.00142289471098184,0.00147913996315538,0.00148457482045974,0.00148516808930199,0.00148522775020282,0.00148523364737818
0,0.00143189298943835,0.00148758773534238,0.00149296898626475,0.00149355752564875,0.00149361672071793,0.00149362257034921
0,0.00144080853315959,0.00149596332623253,0.00150129208444055,0.0015018759864702,0.0015019347247352,0.00150194052774216
0,0.00144964281527643,0.00150426842044385,0.00150954582017757,0.00151012517874968,0.00151018346941451,0.00151018922673549
0,0.00145839734046807,0.00151250472859987,0.00151773192412674,0.00151830683488544,0.00151836468732608,0.00151837039991645
0,0.00146707364420134,0.0015206739865003,0.00152585215156062,0.00152642271185138,0.00152648013561144,0.00152648580444337
0,0.00147567329190482,0.00152877795428136,0.00153390828152433,0.00153447459034542,0.00153453159513087,0.00153453722119318
0,0.00148419787810322,0.00153681841556183,0.00154190211596864,0.0015424642739241,0.00154252086959961,0.00154252645389721
0,0.0014926490255294,0.00154479717657424,0.00154983547887552,0.00155039358812503,0.00155044978470789,0.00155045532826137
0,0.00150102838423471,0.0015527160652874,0.00155771021536677,0.00155826437957646,0.0015583201872329,0.00155832569107722
0,0.00150933763071051,0.00156057693051112,0.00156552819080205,0.0015660785150938,0.00156613394413324,0.00156613940931868
0,0.00151757846702874,0.00156838164099346,0.00157329128986591,0.00157383788076534,0.00157389294163562,0.00157389836922597
0,0.0015257526200036,0.00157613208450322,0.00158100141564016,0.00158154438102481,0.00158159908430736,0.00158160447537978
0,0.00153386184036922,0.00158383016690078,0.00158866048866749,0.00158919993771406,0.00158925429411758,0.0015892596497627
0,0.00154190790196873,0.00159147781119837,0.00159627044600219,0.00159680648913232,0.00159686050948926,0.00159686583080937
0,0.0015498926009406,0.00159907695660932,0.00160383324025093,0.00160436598907693,0.00160441968433647,0.00160442497244623
0,0.00155781775489702,0.00160662955758556,0.00161135083860134,0.0016118804058716,0.00161193378709487,0.00161193904311985
0,0.00156568520208031,0.00161413758284532,0.00161882522184359,0.00161935172138519,0.00161940479974032,0.00161941002481727
0,0.00157349680049768,0.0016216030143901,0.00162625838337743,0.00162678193004148,0.00162683471679684,0.00162683991207213
0,0.00158125442702337,0.00162902784651289,0.00163365232821441,0.00163417303781729,0.00163422554433684,0.00163423071096649
0,0.00158895997647596,0.00163641408479545,0.0016410090719669,0.00164152706123338,0.0016415792989703,0.00164158443811951
0,0.00159661536066572,0.00164376374509781,0.00164833063983189,0.00164884602633589,0.0016488980068271,0.00164890311966948
0,0.00160422250742337,0.00165107885253915,0.001655619065563,0.00165613196766928,0.00165618370252954,0.00165618879024637
0,0.00161178335960993,0.00165836144046838,0.001662876390438,0.00166338692724152,0.0016634384281575,0.00166344349193714
0,0.00161929987411799,0.00166561354943087,0.00167010466221512,0.00167061295348178,0.00167066423220599,0.00167066927324327
0,0.0016267740208637,0.00167283722612288,0.00167730593408613,0.00167781210019077,0.00167786316853552,0.00167786818803195
0,0.00163420778177942,0.00168003452234325,0.0016844822636192,0.00168498642548534,0.00168503729531672,0.00168504229447811
0,0.00164160314980319,0.00168720749393658,0.00169163571169861,0.00169213799073578,0.0016921886739677,0.00169219365400544
0,0.0016489621278693,0.00169435819973049,0.00169876834145646,0.00169926885949853,0.00169931936808573,0.00169932433021483
0,0.0016562867278973,0.00170148870046835,0.00170588221720122,0.00170638109644283,0.00170643144237609,0.00170643638781492
0,0.00166357896977873,0.00170860105773507,0.00171297940334006,0.00171347676627404,0.0017135269615722,0.0017135318915425
0,0.00167084088035907,0.00171569733288204,0.00172006196329808,0.00172055793265136,0.00172060798935592,0.00172061290508124
0,0.00167807449717577,0.00172277958594305,0.0017271319584333,0.0017276266571033,0.0017276765872721,0.00172768148997759
0,0.00168528181205246,0.00172984987455232,0.00173419144694956,0.0017346849979393,0.00173473481364012,0.00173473970455146
0,0.00169246490422284,0.00173691025285527,0.00174124248280563,0.00174173500915978,0.00174178472246314,0.0017417896028071
0,0.00169962584469155,0.00174396277041997,0.00174828711462452,0.0017487787393636,0.0017488283623372,0.00174883323333927
0,0.00170676666972738,0.00175100947114473,0.00175532738459885,0.00175581823065463,0.00175586777535641,0.00175587263824142
0,0.00171388941916667,0.00175805239216684,0.00176236532739799,0.0017628555175476,0.00176290499601942,0.00176290985201055
0,0.00172099613586824,0.00176509356276883,0.00176940296907391,0.00176989262587485,0.00176994205013559,0.00176994690045343
0,0.00172808886181192,0.00177213500328691,0.00177644232596788,0.00177693157169134,0.00177698095373058,0.00177698579959296
0,0.00173516963622661,0.00177917872401781,0.00178348540361811,0.00178397436018393,0.0017840237119558,0.00178402855457649
0,0.00174224049508789,0.00178622672412923,0.00179053419567052,0.00179102298458039,0.00179107231799625,0.00179107715858484
0,0.00174930347058491,0.00179328099057147,0.0017975906827892,0.00179807942506172,0.00179812875198382,0.00179813359174516
0,0.00175636059017953,0.00180034349699087,0.00180465683157402,0.00180514564767695,0.00180519497991252,0.00180519982004546
0,0.00176341387539022,0.00180741620264951,0.00181174530379907,0.0018122357873735,0.00181228528070082,0.00181229013705214
0,0.00177046534044076,0.00181451808210506,0.00181886058026545,0.00181935136698835,0.00181940088807014,0.00181940574707193
0,0.00177751699085515,0.00182164085501438,0.00182599107998524,0.00182648228736407,0.00182653184771081,0.00182653671053182
0,0.00178457082205186,0.00182877936048864,0.00183313868769835,0.00183363043242971,0.00183368004346951,0.00183368491127042
0,0.00179162881798836,0.00183593547472016,0.00184030526881365,0.00184079766671688,0.00184084733979059,0.0018408522137231
0,0.00179869294989385,0.00184311105426777,0.00184749266836562,0.00184798583431928,0.00184803558067312,0.00184804046187931
0,0.00180576517510847,0.00185030793501845,0.0018547027099812,0.00185519675785759,0.00185524658863712,0.00185525147824919
0,0.00181284743602841,0.00185752793115618,0.00186193719485203,0.00186243223745414,0.00186248216369816,0.00186248706283701
0,0.0018199545448595,0.00186477283413949,0.00186919790071924,0.00186969404971632,0.0018697440823498,0.00186974899212514
0,0.00182708625362971,0.00187204441169073,0.00187648658086537,0.00187698394672955,0.00187703409655807,0.00187703901806774
0,0.0018342334767443,0.00187934440679091,0.00188380496311732,0.00188430365506126,0.00188435393276468,0.00188435886709321
0,0.0018413980733861,0.00188667453668911,0.0018911547488612,0.00189165487477455,0.00189170529090071,0.0018917102391201
0,0.00184858188343417,0.00189403649192185,0.00189853761206787,0.0018990392784565,0.00189908984341536,0.00189909480658268
0,0.00185578672638148,0.00190143193534262,0.00190595519833089,0.00190645851025462,0.00190650923431185,0.00190651421347079
0,0.00186301440022618,0.00190886250116673,0.0019134091239178,0.0019139141849307,0.00191396507820166,0.00191397007437982
0,0.00187026668035689,0.00191632979402698,0.00192090097483474,0.00192140788692344,0.00192145895936813,0.00192146397357779
0,0.0018775453184548,0.001923835388044,0.00192843230590428,0.00192894116942974,0.0019289924308459,0.0019289974640832
0,0.00188485204142266,0.00193138082591124,0.00193600463985943,0.001936515553498,0.00193656701351597,0.00193657206675979
0,0.00189218855035705,0.00193896761799339,0.00194361946645211,0.00194413252713715,0.00194418419521414,0.00194418926942588
0,0.00189955651956208,0.00194659724144192,0.00195127824157637,0.00195179354444136,0.00195184542985544,0.00195185052597888
0,0.00190695759560625,0.00195427113932439,0.00195898238641024,0.00195950002473255,0.00195955213657775,0.00195955725553773
0,0.00191439339641336,0.00196199071977354,0.00196673328657268,0.00196725335171721,0.00196730569889783,0.00196731084160037
0,0.00192186551038059,0.00196975735514954,0.00197453229129782,0.00197505487266381,0.00197510746388901,0.00197511263122019
0,0.00192937549551231,0.00197757238122298,0.00198238071262846,0.0019829058975947,0.00198295874137358,0.00198296393419936
0,0.0019369248785609,0.00198543709637364,0.00199027982462685,0.00199080769849971,0.0019908608031361,0.00199086602230167
0,0.0019445151541734,0.00199335276080942,0.00199823086260434,0.00199876150856582,0.00199881488215276,0.00199882012848249
0,0.00195214778403255,0.00200132059580291,0.00200623502237093,0.00200676852142817,0.00200682217184367,0.00200682744613981
0,0.00195982419600121,0.00200934178294812,0.00201429345950385,0.00201482989043952,0.00201488382534173,0.00201488912838443
0,0.00196754578326627,0.00201741746343687,0.00202240728863665,0.00202294672796083,0.00202300095478258,0.00202300628732965
0,0.00197531390349179,0.00202554873735561,0.00203057758276856,0.00203112010467121,0.00203117463061669,0.00203117999340213
0,0.00198312987798327,0.00203373666300183,0.0020388053725951,0.00203935104890016,0.00203940588093937,0.00203941127467444
0,0.00199099499087035,0.00204198225622321,0.00204709164586001,0.00204764054598042,0.00204769569084537,0.0020477011162166
0,0.00199891048831238,0.00205028648977618,0.00205543734672783,0.00205598953762148,0.00205604500180223,0.0020560504594721
0,0.00200687757772949,0.0020586502927081,0.00206384337517954,0.00206439892130797,0.00206445471104752,0.00206446020165382
0,0.00201489742706226,0.00206707454975982,0.00207231058642998,0.00207286954971608,0.00207292567100789,0.00207293119516266
0,0.00202297116405539,0.0020755601007908,0.00208083979036786,0.00208140223015651,0.00208145868873955,0.00208146424702937
0,0.00203109987557171,0.00208410774022824,0.00208943175101803,0.00208999772403762,0.00209005452539318,0.00209006011837892
0,0.00203928460692837,0.0020927182165367,0.00209808718602739,0.00209865674635279,0.00209871389570093,0.00209871952391649
0,0.00204752636125335,0.00210139223171257,0.00210680676617434,0.00210737996519059,0.00210743746748632,0.00210744313143957
0,0.00205582609886593,0.00211013044080097,0.00211559111490006,0.00211616800126863,0.00211622586119936,0.00211623156137039
0,0.00206418473667158,0.00211893345143685,0.00212444080786584,0.00212502142749091,0.00212507964947259,0.0021250853863144
0,0.00207260314757679,0.00212780182340797,0.00213335637253173,0.00213394076852921,0.00213399935670372,0.00213400513064177
0,0.00208108215992156,0.00213673606824483,0.00214233828776111,0.00214292650042813,0.00214298545865999,0.00214299127009171
0,0.00208962255692924,0.00214573664883047,0.00215138698344827,0.00215197905023434,0.00215203838210909,0.00215204423140297
0,0.00209822507617713,0.00215480397903844,0.00216050284017061,0.00216109879565063,0.00216115850447055,0.0021611643919674
0,0.0021068904090881,0.00216393842339177,0.00216968618886468,0.00217028606471278,0.00217034615349621,0.00217035207950733
0,0.00211561920044373,0.00217314029674825,0.00217893731052746,0.00217954113549315,0.00217960160697067,0.00217960757177879
0,0.00212441204792432,0.00218240986400906,0.0021882564359415,0.00218886423582612,0.00218892509243948,0.00218893109629803
0,0.00213326950166962,0.00219174733985195,0.00219764374542436,0.00219825554306041,0.00219831678695995,0.00219832283009241
0,0.0021421920638692,0.00220115288848929,0.00220709936860333,0.00220771518383392,0.00220777681687701,0.0022077828994779
0,0.00215118018837637,0.00221062662345045,0.00221662338421427,0.00221724323387534,0.00221730525762459,0.00221731137985759
0,0.0021602342803474,0.00222016860738858,0.00222621581992473,0.00222683971782783,0.0022269021335492,0.00222690829554886
0,0.00216935469590682,0.00222977885191183,0.00223587665218267,0.00223650460909972,0.00223656741776158,0.00223657361963156
0,0.0021785417418371,0.00223945731743934,0.00224560580608885,0.00224623782973815,0.00224630103200926,0.00224630727382359
0,0.00218779567529062,0.00224920391308205,0.00225540315529352,0.0022560392503277,0.00225610284657712,0.00225610912837887
0,0.00219711670352882,0.00225901849654742,0.00226526852191948,0.00226590868991394,0.00226597268020935,0.0022659790020111
0,0.00220650498368019,0.0022689008740682,0.00227520167650672,0.00227584591595142,0.00227591030005792,0.00227591666184183
0,0.00221596062252516,0.00227885080035713,0.00228520233798429,0.00228585064427488,0.00228591542165531,0.00228592182337224
0,0.00222548367630315,0.0022888679785848,0.00229527017366432,0.00229592253909659,0.00229598770890972,0.00229599415048057
0,0.00223507415054217,0.00229895206038155,0.00230540479926231,0.00230606121302657,0.00230612677412793,0.00230613325544188
0,0.00224473199991421,0.00230910264586481,0.00231560577893915,0.00231626622711784,0.00231633217805839,0.00231633869897431
0,0.00225445712811281,0.0023193192836887,0.00232587262537008,0.00232653709093514,0.00232660342996169,0.00232660999030732
0,0.00226424938775799,0.00232960147112016,0.00233620479983511,0.00233687326264803,0.0023369399877029,0.00233694658727519
0,0.00227410858032218,0.00233994865413574,0.0023466017123349,0.00234727414914777,0.00234734125786948,0.00234734789643429
0,0.00228403445608406,0.00235036022754612,0.00235706272172992,0.00235773910618807,0.0023578065959108,0.002357813273203
0,0.00229402671410639,0.00236083553514019,0.00236758713590317,0.00236826743854908,0.00236833530630354,0.00236834202202757
0,0.00230408500223649,0.00237137386985635,0.00237817421194654,0.00237885840022559,0.00237892664273982,0.0023789333965691
0,0.00231420891713432,0.00238197447397433,0.00238882315637097,0.00238951119463808,0.00238957980833768,0.00238958659991462
0,0.00232439800432309,0.00239263653933297,0.0023995331253389,0.0024002249748675,0.00240029395587636,0.00240030078481322
0,0.00233465175826318,0.00240335920756871,0.00241030322492128,0.00241099884391235,0.00241106818805427,0.00241107505393237
0,0.00234496962245215,0.00241414157037911,0.00242113251137603,0.00242183185497032,0.00242190155776946,0.00242190846013955
0,0.00235535098954584,0.0024249826698087,0.00243201999145103,0.00243272301174097,0.0024327930684232,0.00243280000680628
0,0.00236579520150491,0.00243588149855647,0.0024429646227085,0.00244367126875256,0.0024437416742471,0.00244374864813343
0,0.00237630154976413,0.00244683700030833,0.00245396531387254,0.00245467553171064,0.00245474628065136,0.00245475328950132
0,0.00238686927542398,0.00245784807008974,0.00246502092519903,0.00246573465786977,0.00246580574459659,0.00246581278784067
0,0.00239749756946728,0.00246891355464243,0.00247613026886824,0.00247684745642646,0.00247691887498756,0.00247692595202668
0,0.00240818557299817,0.00248003225282234,0.00248729210939856,0.00248801268893552,0.00248808443308893,0.00248809154329417
0,0.00241893237750351,0.0024912029160199,0.00249850516408333,0.00249922906974731,0.00249930113296289,0.00249930827567629
0,0.0024297370251392,0.00250242424860221,0.00250976810344869,0.00251049526646752,0.00251056764192922,0.00251057481646388
0,0.00244059850903752,0.00251369490837731,0.00252107955173356,0.00252180990043792,0.00252188258104634,0.00252188978668592
0,0.0024515157736389,0.00252501350707961,0.00253243808739084,0.00253317154723973,0.00253324452561371,0.00253325176161392
0,0.00246248771504534,0.00253637861087629,0.00254384224361059,0.00254457873721646,0.00254465200569644,0.00254465927128418
0,0.00247351318139732,0.00254778874089624,0.002555290508862,0.00255602995602011,0.0025561035066704,0.00255611080104462
0,0.00248459097327204,0.00255924237377911,0.00256678132746033,0.0025675236451763,0.00256759746978785,0.00256760479211979
0,0.00249571984410459,0.00257073794224542,0.00257831310015189,0.00257905820267179,0.00257913229276518,0.00257913964219852
0,0.00250689850063124,0.00258227383568733,0.00258988418471953,0.00259063198356144,0.00259070633038984,0.00259071370604105
0,0.00251812560335367,0.00259384840078064,0.00260149289660945,0.0026022433005963,0.00260231789514882,0.00260232529610738
0,0.00252939976702567,0.00260545994211604,0.00261313750957877,0.00261389042487215,0.00261396525787648,0.00261397268320571
0,0.00254071956116082,0.00261710672285163,0.00262481625636143,0.00262557158649603,0.00262564664842313,0.00262565409715973
0,0.00255208351056158,0.00262878696538457,0.00263652732935585,0.00263728497527688,0.00263736025634277,0.00263736772749808
0,0.00256349009587006,0.00264049885204268,0.00264826888133063,0.00264902907430312,0.00264910472642693,0.00264911223531947
0,0.00257493775413792,0.00265225006689779,0.0026600673731179,0.00266083101616278,0.00266090687057792,0.00266091440018749
0,0.00258642487942003,0.00266404941677302,0.00267189437451025,0.00267266005578239,0.0026727361019105,0.00267274365116725
0,0.00259794982338531,0.00267587525690403,0.00268374660826626,0.00268451421815252,0.00268459044517459,0.0026845980129845
0,0.00260951089595099,0.00268772560570774,0.0026956220649413,0.00269639149142102,0.00269646788828166,0.00269647547352658
0,0.00262110636593541,0.00269959844500735,0.00270751869900926,0.002708289827698,0.00270836638310988,0.00270837398464804
0,0.00263273446173069,0.00271149172084174,0.00271943442968597,0.00272020714388013,0.00272028384632782,0.0027202914629945
0,0.00264439337199632,0.00272340334429194,0.00273136714176969,0.00273214132249222,0.00273221816023733,0.00273222579084502
0,0.00265610397947083,0.00273533119232716,0.00274331468649984,0.00274409021254736,0.00274416717363245,0.00274417481697153
0,0.00266784861052677,0.00274727310866674,0.00275527488243288,0.0027560516304235,0.00275612870267722,0.00275613635751643
0,0.00267961891820284,0.00275922690466174,0.00276724551633714,0.00276802336075922,0.00276810053180093,0.00276810819688772
0,0.00269141292857773,0.00277119036019197,0.00277922434410145,0.00278000315736453,0.00278008041460918,0.00278008808867043
0,0.00270322863147902,0.00278316122458105,0.00279120909166435,0.0027919887441496,0.00279206607481283,0.00279207375655498
0,0.00271506398129406,0.00279513721752758,0.00280319745595678,0.00280397781606939,0.0028040552071729,0.00280406289528305
0,0.00272691689779726,0.00280711603005282,0.00281518710586218,0.0028159680400851,0.00281604547846111,0.00281605317160709
0,0.00273878526699592,0.0028190953254642,0.00282717568319221,0.0028279570561397,0.00282803452843725,0.00282804222526829
0,0.00275066694199456,0.00283107274033455,0.0028391608036771,0.0028399424781507,0.0028400199708402,0.00284002766998777
0,0.00276255974387514,0.00284304588549696,0.0028511400579726,0.00285192189501661,0.00285199939439625,0.00285200709447397
0,0.00277446146259533,0.00285501234705324,0.00286311101267932,0.00286389287163875,0.00286397036383934,0.00286397806344424
0,0.00278636985790286,0.00286696968739877,0.00287507121137848,0.00287585294995649,0.00287593042094779,0.00287593811866065
0,0.0027982826602666,0.00287891544626,0.00288701817567992,0.00288779964999727,0.00288787708559345,0.00288788477997927
0,0.00281019757182338,0.00289084714174581,0.00289894940628406,0.0028997304709391,0.00289980785680487,0.00289981554641347
0,0.00282211226734144,0.00290276227141298,0.00291086238405749,0.00291164289218644,0.0029117202138428,0.0029117278972098
0,0.00283402439519727,0.0029146583133432,0.00292275457111872,0.00292353437445809,0.002923611617289,0.00292361929293584
0,0.00284593157836983,0.00292653272723338,0.00293462341193956,0.00293540236088795,0.00293547951014578,0.00293548717658107
0,0.00285783141544717,0.00293838295549742,0.00294646633445432,0.00294724427813603,0.00294732131894826,0.00294732897466786
0,0.00286972148164871,0.00295020642437931,0.00295828075118229,0.00295905753751144,0.00295913445488717,0.00295914209837481
0,0.00288159932986025,0.00296200054507688,0.0029700640603602,0.00297083953610525,0.00297091631494115,0.00297092394466964
0,0.00289346249168296,0.0029737627148764,0.00298181364708385,0.0029825876579337,0.00298266428302089,0.00298267189745224
0,0.00290530847849502,0.00298549031829647,0.00299352688446049,0.00299429927509012,0.00299437573112064,0.00299438332870691
0,0.00291713478252505,0.00299718072824104,0.00300520113476882,0.00300597174890643,0.00300604802047982,0.00300605559966383
0,0.00292893887793874,0.00300883130716165,0.00301683375062745,0.00301760243112224,0.0030176785027525,0.00301768606196848
0,0.00294071822193542,0.00302043940822695,0.00302842207617186,0.00302918866506202,0.00302926452118392,0.00302927205885825
0,0.00295247025585703,0.00303200237650035,0.00303996344823729,0.00304072778681867,0.00304080341179517,0.00304081092634682
0,0.0029641924063056,0.00304351755012416,0.00305145519754864,0.00305221712644425,0.00305229250457294,0.00305229999441462
0,0.00297588208627336,0.00305498226150962,0.00306289464991621,0.00306365400914583,0.00306372912466598,0.00306373658820452
0,0.00298753669627932,0.00306639383853367,0.00307427912743607,0.00307503575648682,0.00307511059358655,0.00307511802922351
0,0.00299915362551591,0.00307774960573886,0.00308560594969567,0.00308635968759242,0.00308643423041562,0.00308644163654832
0,0.0030107302530051,0.00308904688553923,0.00309687243498257,0.00309762312035936,0.00309769735301271,0.00309770472803471
0,0.00302226394875955,0.00310028299942904,0.00310807590149667,0.00310882337266813,0.00310889727922824,0.0031089046215301
0,0.00303375207495252,0.00311145526919371,0.0031192136685649,0.00311995776359799,0.00312003132811866,0.00312003863608883
0,0.00304519198709415,0.00312256101812496,0.00313028305785739,0.00313102361464388,0.00313109682116318,0.00313110409318841
0,0.0030565810352131,0.00313359757223496,0.00314128139460528,0.0031420182509338,0.00314209108348128,0.00314209831794762
0,0.00306791656504313,0.0031445622614734,0.00315220600881821,0.00315293900244711,0.003153011445051,0.00315301864034441
0,0.00307919591921518,0.00315545242094371,0.00316305423650177,0.00316378320523187,0.00316385524192628,0.00316386239643333
0,0.00309041643845218,0.00316626539211851,0.00317382342087395,0.00317454820262145,0.00317461981745389,0.00317462692956261
0,0.00310157546276827,0.00317699852405465,0.00318451091357989,0.00318523134644941,0.00318530252348767,0.00318530959158809
0,0.00311267033266972,0.00318764917460498,0.00319511407590346,0.00319582999826119,0.00319590072160082,0.00319590774408581
0,0.00312369839035791,0.00319821471162851,0.00320563027997633,0.00320634153052317,0.00320641178429468,0.00320641875956074
0,0.00313465698093406,0.00320869251419634,0.00321605690998298,0.00321676332782748,0.0032168330962036,0.00321684002265148
0,0.00314554345360385,0.00321907997379365,0.00322639136336046,0.00322709278809178,0.00322716205529461,0.00322716893133012
0,0.00315635516288222,0.00322937449551686,0.00323663105199308,0.00323732732375414,0.00323739607406259,0.00323740289809724
0,0.00316708946979734,0.00323957349926449,0.00324677340340124,0.00324746436296121,0.00324753258071793,0.00324753935116957
0,0.00317774374309289,0.00324967442092292,0.00325681586192298,0.00325750135074966,0.00325756902036838,0.00325757573566231
0,0.00318831536042822,0.0032596747135434,0.00326675588988763,0.00326743575022018,0.00326750285619282,0.003267509514762
0,0.0031988017095755,0.00326957184851263,0.00327659096878247,0.00327726504370277,0.00327733157060659,0.00327733817089274
0,0.0032092001896133,0.00327936331671411,0.00328631860040867,0.00328698673391337,0.00328705266641795,0.00328705920687196
0,0.00321950821211551,0.00328904662968039,0.00329593630802871,0.00329659834510032,0.00329666366797468,0.00329667014705761
0,0.00322972320233591,0.0032986193207353,0.00330544163750333,0.00330609742418096,0.00330616212230044,0.003306168538484
0,0.00323984260038612,0.0033080789461262,0.00331483215841666,0.00331548154186651,0.00331554560021983,0.00331555195198714
0,0.00324986386240763,0.00331742308614397,0.00332410546519069,0.00332474829377573,0.00332481169747173,0.00332481798331802
0,0.00325978446173663,0.00332664934623162,0.00333325917818639,0.00333389530153562,0.0033339580358102,0.00333396425424361
0,0.00326960189006095,0.00333575535808077,0.0033422909447924,0.00334292021386969,0.0033429822640925,0.00334298841363444
0,0.00327931365856837,0.00334473878071364,0.00335119844049995,0.00335182070767186,0.00335188205935298,0.00335188813853912
0,0.00328891729908586,0.00335359730155272,0.00335997936996331,0.00336059448906654,0.00336065512786293,0.00336066113524384
0,0.00329841036520932,0.00336232863747463,0.00336863146804555,0.0033692392944536,0.00336929920617599,0.00336930514031746
0,0.00330779043342166,0.0033709305358498,0.00337715250084895,0.00337775289153764,0.00337781206215669,0.00337781792164081
0,0.00331705510420145,0.00337940077556605,0.00338554026672882,0.0033861330803536,0.00338619149599455,0.00338619727942006
0,0.00332620200311799,0.00338773716803645,0.00339379259729145,0.00339437769424739,0.00339443534120023,0.00339444104718334
0,0.00333522878191537,0.00339593755818973,0.00340190735837442,0.00340248460080029,0.00340254146558546,0.00340254709276031
0,0.00334413311958246,0.00340399982544401,0.00340988245100968,0.00341045170293324,0.00341050777222441,0.00341051331924377
0,0.00335291272340996,0.00341192188466247,0.0034177158123678,0.00341827693973602,0.00341833220039774,0.00341833766593362
0,0.00336156533003267,0.00341970168709099,0.00342540541668445,0.0034259582874236,0.00342601272651731,0.00342601810926155
0,0.00337008870645731,0.00342733722127636,0.00343294927616711,0.00343349376024252,0.00343354736503209,0.00343355266369692
0,0.00337848065107484,0.00343482651396617,0.00344034544188252,0.00344088141135683,0.00344093416931437,0.00344093938263297
0,0.00338673899465672,0.00344216763098852,0.00344759200462404,0.00344811933371449,0.00344817123252597,0.00344817635925308
0,0.0033948616013349,0.0034493586781116,0.00345468709575898,0.00345520566089362,0.00345525668846419,0.00345526172737655
0,0.00340284636956462,0.00345639780188293,0.00346162888805449,0.00346213856792722,0.00346218871238652,0.00346219366228374
0,0.00341069123306999,0.00346328319044809,0.00346841559648286,0.00346891627210738,0.00346896552181501,0.00346897038151957
0,0.00341839416177134,0.00347001307434739,0.00347504547900557,0.00347553703376785,0.00347558537731804,0.00347559014567625
0,0.00342595316269427,0.003476585727292,0.00348151683733449,0.00348199915704437,0.00348204658327134,0.00348205125915366
0,0.00343336628085989,0.00348299946691739,0.00348782801767217,0.00348830099061351,0.00348834748859607,0.0034883520708976
0,0.00344063160015561,0.00348925265551513,0.00349397741142902,0.00349444092840845,0.00349448648747486,0.00349449097511597
0,0.00344774724418619,0.0034953437007419,0.00349996345591803,0.00350041741031281,0.00350046202004521,0.00350046641197171
0,0.00345471137710509,0.00350127105630605,0.00350578463502647,0.00350622892283058,0.00350627257306959,0.00350627686825354
0,0.00346152220442454,0.00350703322263117,0.00351143947986474,0.00351187399973396,0.00351191668058292,0.00351192087802275
0,0.00346817797380558,0.00351262874749629,0.00351692656939147,0.00351735122268691,0.00351739292451599,0.0035173970232372
0,0.00347467697582663,0.0035180562266529,0.00352224453101539,0.00352265922184558,0.00352269993529621,0.00352270393435153
0,0.00348101754473017,0.00352331430441845,0.00352739204117331,0.00352779667643532,0.00352783639242344,0.00352784029089349
0,0.00348719805914834,0.00352840167424594,0.0035323678258843,0.00353276231530298,0.0035328010250234,0.00353280482201684
0,0.00349321694280587,0.00353331707926995,0.00353717066127985,0.00353755491744582,0.0035375926123756,0.00353759630702975
0,0.00349907266520104,0.00353805931282818,0.00354179937410989,0.00354217331251617,0.00354220998441823,0.00354221357589913
0,0.00350476374226367,0.00354262721895949,0.00354625284222453,0.00354661638130175,0.00354665202222806,0.00354665550973107
0,0.0035102887369909,0.00354701969287708,0.00355052999503163,0.00355088305618156,0.00355091765847648,0.00355092104122656
0,0.00351564626005921,0.00355123568141801,0.00355462981392966,0.00355497232155758,0.00355500587786098,0.00355500915511289
0,0.00352083497041379,0.00355527418346769,0.00355855133271651,0.00355888321426193,0.00355891571751196,0.00355891888855071
0,0.00352585357583422,0.00355913425036056,0.00356229363797334,0.00356261482393924,0.0035626462673753,0.00356264933151634
0,0.00353070083347678,0.00356281498625588,0.00356585586942428,0.00356616629340501,0.00356619667057029,0.00356619962715983
0,0.00353537555039284,0.00356631554848912,0.00356923722027132,0.00356953681897887,0.00356956612372286,0.00356956897213815
0,0.00353987658402358,0.00356963514789899,0.00357243693750467,0.00357272565079354,0.00357275387727446,0.00357275661692399
0,0.00354420284267089,0.00357277304912966,0.00357545432218865,0.00357573209307922,0.00357575923576619,0.00357576186608991
0,0.00354835328594381,0.00357572857090882,0.00357828872972286,0.00357855550442319,0.00357858155809834,0.00357858407856794
0,0.0035523269251813,0.00357850108630091,0.00358093957007895,0.00358119529800525,0.00358122025776561,0.00358122266788476
0,0.00355612282385056,0.00358109002293603,0.00358340630801276,0.00358365094180826,0.00358367480306767,0.00358367710237199
0,0.00355974009792124,0.00358349486321441,0.00358568846325223,0.00358592195880451,0.00358594471729509,0.0035859469053526
0,0.00356317791621509,0.00358571514448646,0.00358778561066049,0.00358800792711747,0.00358802957889128,0.00358803165530241
0,0.00356643550073177,0.00358775045920849,0.00358969738037497,0.0035899084801593,0.00358992902158962,0.00358993098598744
0,0.00356951212694962,0.00358960045507403,0.00359142345792213,0.0035916233067441,0.00359164273452669,0.00359164458657696
0,0.00357240712410284,0.00359126483512112,0.00359296358430767,0.00359315215117679,0.00359317046233096,0.00359317220173232
0,0.00357511987543366,0.00359274335781534,0.00359431755608314,0.00359449481331795,0.00359451200518762,0.00359451363167153
0,0.00357764981842047,0.00359403583710859,0.00359548522538784,0.00359565114862458,0.00359566721887895,0.00359566873221004
0,0.00357999644498165,0.00359514214247429,0.00359646649996729,0.00359662106816686,0.00359663601480117,0.00359663741477704
0,0.00358215930165492,0.00359606219891822,0.00359726134316742,0.00359740453862103,0.00359741835995705,0.00359741964640852
0,0.00358413798975244,0.0035967959869658,0.00359786977390521,0.00359800158223847,0.00359801427692488,0.00359801544971592
0,0.00358593216549189,0.00359734354262563,0.00359829186661543,0.00359841227679104,0.00359842384380372,0.0035984249028316
0,0.00358754154010306,0.00359770495732925,0.0035985277511739,0.00359863675549294,0.00359864719413511,0.00359864813933027
0,0.00358896587991063,0.0035978803778475,0.00359857761279726,0.00359867520689893,0.00359868451680101,0.00359868534812722
0,0.00359020500639256,0.00359787000618347,0.00359844169191917,0.00359852787477924,0.00359853605589879,0.00359853677335301
0,0.00359125879621479,0.00359767409944194,0.00359812028404351,0.00359819505797119,0.00359820211060302,0.00359820271420504
0,0.00359212718124187,0.0035972929696758,0.00359761373957405,0.00359767711020762,0.00359768303498547,0.00359768352477575
0,0.00359281014852365,0.00359672698370929,0.00359692246362143,0.0035969744399223,0.00359697923774887,0.00359697961385788
0,0.00359330774025852,0.00359597656293826,0.00359604691578681,0.00359608751003235,0.00359609118216921,0.00359609144472664
0,0.00359362005373265,0.00359504218310739,0.00359498760992303,0.00359501683769781,0.00359501938573084,0.00359501953492422
0,0.00359374724123587,0.003593924374065,0.0035937451138728,0.00359376299405862,0.00359376441989704,0.00359376445589731
0,0.00359368950995393,0.00359262371949473,0.00359232004918439,0.00359232660394885,0.00359232690982417,0.0035923268328591
0,0.00359344712183753,0.00359114085662516,0.00359071309080483,0.00359070834558852,0.00359070753405333,0.00359070734442989
0,0.00359302039344793,0.00358947647591659,0.00358892496675076,0.00358890895025317,0.00358890702417973,0.0035889067221605
0,0.00359240969577937,0.00358763132072584,0.00358695645775702,0.00358692920192099,0.00358692616449977,0.00358692575039377
0,0.00359161545405862,0.00358560618694871,0.00358480839690315,0.00358476993689808,0.00358476579163617,0.00358476526580073
0,0.00359063814752132,0.00358340192264048,0.00358248166921789,0.00358243204342152,0.00358242679414542,0.00358242615696531
0,0.00358947830916565,0.00358101942761438,0.0035799772112619,0.00357991646124083,0.00357991011211985,0.00357990936398179
0,0.0035881365254832,0.00357845965301842,0.00357729601068865,0.00357722418117752,0.00357721673661791,0.00357721587801418
0,0.00358661343616725,0.00357572360089046,0.0035744391057838,0.00357435624466317,0.00357434770941948,0.00357434674083427
0,0.00358490973379856,0.00357281232369174,0.00357140758498326,0.0035713137432561,0.00357130412238936,0.00357130304433811
0,0.00358302616350879,0.00356972692381927,0.00356820258636966,0.00356809781813675,0.00356808711701213,0.00356808593004119
0,0.00358096352262175,0.00356646855309653,0.00356482529714799,0.00356470965958178,0.00356469788386622,0.00356469658855253
0,0.00357872266027242,0.00356303841224363,0.00356127695310009,0.00356115050641747,0.00356113766207689,0.00356113625902773
0,0.00357630447700416,0.00355943775032607,0.00355755883801831,0.00355742164545201,0.00355740773874861,0.00355740622860142
0,0.00357370992434397,0.00355566786418309,0.00355367228311853,0.00355352441088733,0.00355350944837671,0.00355350783179861
0,0.00357094000435609,0.00355173009783516,0.00354961866643273,0.00354946018371035,0.00354944417223844,0.00354944244992606
0,0.00356799576917418,0.00354762584187114,0.0035453994121811,0.00354523039106391,0.00354521333776389,0.00354521151044294
0,0.00356487832051194,0.00354335653281529,0.00354101599012421,0.00354083650559769,0.00354081841788666,0.00354081648631167
0,0.00356158880915257,0.00353892365247387,0.00353646991489498,0.0035362800447989,0.00353626093037456,0.00353625889532854
0,0.00355812843441722,0.00353432872726233,0.00353176274531121,0.00353156257030363,0.0035315424371408,0.00353154029943466
0,0.00355449844361246,0.00352957332751231,0.00352689608366813,0.00352668568718831,0.0035266645435352,0.00352666230400771
0,0.00355070013145702,0.00352465906675972,0.00352187157501221,0.0035216510432421,0.00352162889761658,0.00352162655713373
0,0.003546734839488,0.00351958760101295,0.0035166909063952,0.00351646032821999,0.00351643718940577,0.0035164347488605
0,0.00354260395544678,0.00351436062800266,0.00351135580610989,0.00351111527307715,0.00351109115011985,0.00351108861043151
0,0.00353830891264456,0.00350897988641221,0.00350586804290682,0.00350561764918472,0.00350559255138755,0.00350558991350165
0,0.00353385118930819,0.00350344715509011,0.00350022942519292,0.00349996926752704,0.00349994320444682,0.00349994046933448
0,0.00352923230790595,0.0034977642522437,0.00349444180021169,0.00349417197788107,0.00349414495932371,0.00349414212798118
0,0.00352445383445401,0.00349193303461503,0.00348850705320603,0.00348822766797757,0.00348819970399371,0.00348819677744215
0,0.00351951737780341,0.0034859553966391,0.00348242710656307,0.00348213826264542,0.00348210936352567,0.00348210634281051
0,0.00351442458890798,0.00347983326958453,0.00347620391894212,0.00347590572293792,0.00347587589920854,0.00347587278539895
0,0.00350917716007352,0.00347356862067704,0.00346983948438542,0.00346953204524288,0.00346950130766074,0.00346949810184919
0,0.00350377682418814,0.00346716345220632,0.00346333583141257,0.00346301926037575,0.0034629876199235,0.00346298432322531
0,0.00349822535393453,0.00346061980061622,0.00345669502209845,0.00345636943265659,0.00345633690053771,0.00345633351409044
0,0.00349252456098389,0.00345393973557897,0.00344991915113546,0.00344958465897131,0.00344955124660485,0.00344954777156789
0,0.00348667629517235,0.00344712535905354,0.00344301034488024,0.0034426670678171,0.00344263278683269,0.00344262922438664
0,0.00348068244365975,0.00344017880432861,0.00343597076038489,0.00343561881833319,0.00343558368056556,0.00343558003191168
0,0.00347454493007123,0.00343310223505069,0.00342880258441407,0.00342844209931651,0.00342840611680003,0.00342840238315984
0,0.00346826571362203,0.00342589784423715,0.00342150803244729,0.00342113912822301,0.00342110231318652,0.00342109849580096
0,0.00346184678822581,0.00341856785327591,0.00341408934766737,0.00341371215015572,0.00341367451501639,0.00341367061514562
0,0.00345529018158659,0.00341111451091047,0.00340654879993573,0.00340616343683842,0.00340612499419654,0.00340612101311897
0,0.00344859795427516,0.00340354009221232,0.00339888868475426,0.00339849528557719,0.00339845604821008,0.0033984519872221
0,0.00344177219878975,0.00339584689754002,0.00339111132221512,0.0033907100182089,0.0033906699990652,0.00339066585948038
0,0.00343481503860179,0.00338803725148634,0.00338321905593799,0.00338280998003803,0.00338276919223165,0.00338276497538021
0,0.00342772862718719,0.00338011350181319,0.00337521425199622,0.00337479753876168,0.00337475599556569,0.00337475170279403
0,0.00342051514704276,0.00337207801837526,0.00336709929783174,0.00336667508338378,0.00336663279822449,0.00336662843089428
0,0.00341317680868942,0.00336393319203294,0.00335887660115938,0.00335844502311885,0.0033584020095694,0.00335839756905717
0,0.0034057158496619,0.00335568143355479,0.00335054858886145,0.00335010978628555,0.00335006605805972,0.00335006154575615
0,0.00339813453348504,0.00334732517251008,0.00334211770587278,0.00334167181919099,0.00334162739013695,0.00334162280744624
0,0.00339043514863829,0.00333886685615258,0.0033335864140568,0.00333313358500657,0.0033330884691002,0.00333308381743942
0,0.00338262000750735,0.00333030894829517,0.00332495719107365,0.0033244975626349,0.0033244517739735,0.00332444705477201
0,0.00337469144532544,0.00332165392817653,0.00331623252924015,0.00331576624556952,0.00331571979836536,0.00331571501306402
0,0.00336665181910237,0.00331290428932064,0.00330741493438327,0.00330694214074769,0.00330689504932112,0.00330689019937169
0,0.00335850350654385,0.003304062538389,0.00329850692468664,0.00329802776739618,0.0032979800461692,0.0032979751330337
0,0.00335024890496068,0.00329513119402688,0.00328951102953137,0.00328902565587193,0.00328897731936141,0.00328897234451131
0,0.00334189043016833,0.00328611278570368,0.00328042978833185,0.00327993834649687,0.00327988940930789,0.00327988437422366
0,0.00333343051537786,0.00327700985254861,0.00327126574936654,0.0032707683883889,0.00327071886520774,0.00327071377137799
0,0.00332487161007849,0.00326782494218161,0.00326202146860552,0.00326151833828834,0.00326146824387587,0.00326146309279662
0,0.00331621617891208,0.00325856060954108,0.00325269950853362,0.00325219075938129,0.00325214010856596,0.00325213490174022
0,0.00330746670054129,0.00324921941570782,0.00324330243697249,0.00324278822015989,0.00324273702779197,0.00324273176672869
0,0.00329862566651015,0.00323980392672753,0.00323383282589933,0.00323331329308733,0.00323326157414655,0.00323325626036025
0,0.0032896955800992,0.0032303167124307,0.00322429325026505,0.00322376855364019,0.00322371632311912,0.00322371095812891
0,0.00328067895517569,0.00322076034525189,0.00321468628681181,0.00321415657898444,0.00321410385191295,0.00321409843724207
0,0.00327157831503819,0.00321113739904873,0.00320501451289041,0.00320447994682165,0.00320442673826233,0.0032044212754373
0,0.00326239619125764,0.00320145044792117,0.00319528050527849,0.00319474123420949,0.00319468755925113,0.00319468204980099
0,0.003253135122515,0.00319170206503124,0.00318548683900066,0.00318494301638178,0.00318488889013172,0.00318488333558769
0,0.00324379765343566,0.00318189482142524,0.0031756360861499,0.00317508786557007,0.00317503330314781,0.00317502770504199
0,0.00323438633342232,0.00317203128485812,0.00316573081471264,0.00316517834982837,0.00316512336635804,0.00316511772622328
0,0.00322490371548557,0.00316211401862013,0.00315577358739672,0.00315521703186127,0.00315516164246515,0.00315515596183389
0,0.00321535235507454,0.00315214558036857,0.003145766960464,0.00314520646785692,0.00314515068764776,0.00314514496805178
0,0.00320573480890621,0.00314212852096277,0.00313571348256771,0.00313514920632372,0.0031350930503985,0.00313508729336789
0,0.00319605363379651,0.00313206538330468,0.00312561569359498,0.00312504778693398,0.00312499127036634,0.0031249854774287
0,0.00318631138549137,0.00312195870118531,0.00311547612351619,0.00311490473937264,0.00311484787720644,0.00311484204988664
0,0.00317651061750039,0.00311181099813739,0.00310529729124111,0.00310472258219397,0.00310466538943604,0.00310465952925516
0,0.00316665387993238,0.00310162478629512,0.0030950817034819,0.00309450382168499,0.00309444631329838,0.00309444042177302
0,0.00315674371833466,0.00309140256526193,0.00308483185362539,0.0030842509507378,0.00308419314163494,0.00308418722027678
0,0.00314678267253546,0.00308114682098672,0.00307455022061325,0.00307396644773037,0.0030739083527663,0.00307390240308116
0,0.00313677327549138,0.00307086002464815,0.0030642392678325,0.00306365277541697,0.00306359440938256,0.00306358843286985
0,0.0031267180521395,0.00306054463155046,0.00305390144201536,0.00305331237982922,0.00305325375744441,0.00305324775559646
0,0.00311661951825585,0.00305020308002783,0.00304353917215033,0.00304294768918679,0.00304288882509411,0.00304288279939541
0,0.00310648017931933,0.00303983779036059,0.00303315486840475,0.00303256111282121,0.00303250202157898,0.00303249597350558
0,0.00309630252938402,0.00302945116370294,0.00302275092105847,0.00302215504010971,0.00302209573618561,0.00302208966720452
0,0.00308608904995785,0.00301904558102247,0.00301232969945132,0.00301173183942333,0.0030116723371879,0.00301166624875628
0,0.00307584220889076,0.00300862340205247,0.00300189355094254,0.00300129385708715,0.00300123417080721,0.00300122806437193
0,0.00306556445927065,0.00299818696425778,0.00299144479988442,0.00299084341635414,0.00299078356018713,0.00299077743718378
0,0.00305525823833071,0.00298773858181413,0.00298098574661022,0.00298038281639482,0.00298032280438131,0.00298031666623406
0,0.00304492596636434,0.00297728054460199,0.00297051866643652,0.00296991433129899,0.00296985417735776,0.00296984802547829
0,0.00303457004565359,0.00296681511721539,0.00296004580868106,0.0029594402090953,0.00295937992701645,0.00295937376280357
0,0.00302419285940708,0.00295634453798576,0.0029495693956962,0.00294896267078527,0.00294890227422451,0.00294889609906347
0,0.00301379677071057,0.00294587101802237,0.00293909162191866,0.00293848390939409,0.00293842341186652,0.00293841722712852
0,0.00300338412149027,0.0029353967402683,0.00292861465293608,0.00292800608903748,0.00292794550391218,0.00292793931095351
0,0.00299295723148856,0.00292492385857383,0.00291814062457071,0.00291753134400678,0.00291747068450074,0.00291746448466253
0,0.00298251839725418,0.00291445449678707,0.0029076716419804,0.00290706177787099,0.00290700105704344,0.00290699485165083
0,0.00297206989114549,0.00290399074786186,0.00289720977877816,0.00289659946259672,0.00289653869334389,0.0028965324837056
0,0.00296161396034975,0.00289353467298442,0.00288675707616974,0.00288614643768738,0.00288608563273667,0.00288607942014438
0,0.00295115282591621,0.00288308830071785,0.00287631554211012,0.00287570470934055,0.00287564388124531,0.0028756376669732
0,0.00294068868180572,0.00287265362616633,0.00286588715047917,0.00286527624962457,0.00286521541075885,0.00286520919606308
0,0.00293022369395597,0.00286223261015785,0.00285547384027733,0.00285486299567501,0.00285480215822878,0.00285479594434658
0,0.00291975999936391,0.00285182717844687,0.00284507751484009,0.00284446684891111,0.00284440602488462,0.0028443998130344
0,0.00290929970518471,0.00284143922093723,0.00283470004107381,0.00283408967427223,0.00283402887547135,0.00283402266685165
0,0.00289884488784745,0.00283107059092456,0.00282434324871148,0.00282373329947426,0.00282367253750587,0.00282366633329545
0,0.00288839759219109,0.00282072310435992,0.00281400892958936,0.00281339951428843,0.00281333880055561,0.00281333260191223
0,0.00287795983061538,0.0028103985391343,0.00280369883694451,0.00280309006983963,0.0028030294155368,0.00280302322359757
0,0.0028675335822534,0.00280009863438385,0.00279341468473418,0.00279280667792645,0.00279274609403564,0.00279273990991562
0,0.00285712079216073,0.00278982508981614,0.00278315814697598,0.00278255101036383,0.00278249050764955,0.00278248433244214
0,0.00284672337052624,0.00277957956505916,0.00277293085711054,0.00277232469834568,0.00277226428735124,0.00277225812212778
0,0.00283634319189996,0.00276936367903129,0.00276273440738611,0.00276212933183138,0.00276206902287468,0.00276206286868295
0,0.00282598209444369,0.00275917900933295,0.00275257034826391,0.002751966458953,0.00275190626212253,0.00275190011998779
0,0.00281564187919943,0.00274902709166143,0.00274244018784907,0.00274183758544586,0.00274177751059694,0.00274177138152035
0,0.00280532430938039,0.00273890941924743,0.00273235214441289,0.00273175247683681,0.00273169268574569,0.00273168658615593
0,0.00279503110968111,0.00272883996070489,0.00272231692164164,0.00272171870141952,0.00272165904800087,0.00272165296306442
0,0.00278476396561048,0.00271881766620465,0.00271231925553325,0.00271172257549025,0.00271166306882939,0.00271165699946956
0,0.00277452452284419,0.00270883322847915,0.00270236047268464,0.0027017654231508,0.0027017060720877,0.00270170001920279
0,0.00276431438660073,0.0026988879590025,0.00269244185514926,0.00269184852392693,0.00269178933705315,0.00269178330151648
0,0.0027541351210371,0.00268898312463452,0.00268256464000396,0.00268197311233644,0.00268191409799209,0.00268190808065126
0,0.00274398824866823,0.00267911994719572,0.00267273001893996,0.00267214037748109,0.0026720815437518,0.00267207554542864
0,0.00273387524980791,0.00266929960306456,0.00266293913787469,0.0026623514626606,0.00266229281737479,0.00266228683886527
0,0.00272380692320609,0.00265952322279872,0.00265319309658886,0.00265260746501012,0.00265254901573651,0.00265254305781008
0,0.00271378835366334,0.00264979189077842,0.00264349294838538,0.00264290943516149,0.00264285118920665,0.00264284525260587
0,0.00270380723580799,0.00264010664487335,0.00263383969977263,0.00263325837692707,0.0026332003413327,0.00263319442677379
0,0.00269386486934015,0.0026304684761336,0.00262423431016967,0.00262365524700743,0.00262359742854827,0.00262359153672011
0,0.00268396250962701,0.00262087832850243,0.00261467769163652,0.00261410095472125,0.0026140433599033,0.00261403749146744
0,0.00267410136728041,0.00261133709855323,0.00260517070862579,0.00260459636176036,0.00260453899681846,0.00260453315240887
0,0.00266428260775718,0.00260184563524996,0.00259571417775925,0.00259514228196633,0.00259508515286261,0.0025950793330857
0,0.00265450735098373,0.00259240473972963,0.00258630886762705,0.00258573948113155,0.00258568259355367,0.00258567679898802
0,0.00264477667100176,0.00258301516511,0.00257695549861013,0.00257638867682299,0.00257633203618238,0.00257632626737837
0,0.00263509159563848,0.00257367761631812,0.00256765474272602,0.00256709053822951,0.00256703414966038,0.00256702840714024
0,0.00262545310619969,0.0025643927499447,0.00255840722349807,0.0025578456860325,0.00255778955439,0.00255778383864776
0,0.00261586213718497,0.00255516117411951,0.00254921351584801,0.00254865469229927,0.00254859882215892,0.0025485931336599
0,0.00260631957602779,0.00254598344841138,0.00254007414601101,0.00253951808040048,0.00253946247605649,0.0025394568152379
0,0.00259682626285709,0.00253686008375019,0.00253098959147462,0.00253043632494968,0.00253038099041455,0.00253037535768465
0,0.00258738299028355,0.00252779154237308,0.00252196028094011,0.00252140985176635,0.00252135479077015,0.00252134918650851
0,0.00257799050320763,0.00251877823779291,0.00251298659430796,0.00251243903786262,0.00251238425385171,0.00251237867840903
0,0.00256864949865203,0.00250982053478936,0.00250406886268405,0.00250352421145122,0.00250346970758876,0.00250346416128724
0,0.0025593606256168,0.00250091874942429,0.00249520736841154,0.00249466565197823,0.00249461143114291,0.0024946059142755
0,0.00255012448495741,0.00249207314907797,0.0024864023451229,0.00248586359017697,0.00248580965496316,0.00248580416779431
0,0.00254094162928648,0.00248328395250928,0.0024776539778168,0.00247711820814563,0.00247706456086348,0.00247705910362821
0,0.00253181256289761,0.00247455132993868,0.00246896240295516,0.0024684296394465,0.00246837628212167,0.0024683708550267
0,0.00252273774171394,0.00246587540315268,0.0024603277085857,0.00245979796922885,0.00245974490360275,0.00245973950682553
0,0.00251371757325737,0.00245725624563124,0.00245174993448322,0.00245122323437294,0.00245117046190306,0.00245116509559221
0,0.00250475241664312,0.00244869388269735,0.00244322907231684,0.0024427054236571,0.0024426529455175,0.00244264760979289
0,0.00249584258259501,0.00244018829168917,0.00243476506583587,0.00243424447794617,0.00243419229502793,0.00243418698998073
0,0.00248698833348487,0.00243173940215376,0.00242635781108094,0.00242584029040288,0.00242578840331482,0.00242578312900754
0,0.00247818988339413,0.00242334709606278,0.00241800715661381,0.00241749270672016,0.00241744111578986,0.00241743587225636
0,0.00246944739819774,0.00241501120804979,0.00240971290377164,0.0024092015253758,0.00240915023064983,0.00240914501789563
0,0.00246076099567104,0.00240673152567,0.00240147480694071,0.00240096649790753,0.00240091549915385,0.00240091031715567
0,0.0024521307456187,0.00239850778968007,0.00239329257385308,0.00239278732921176,0.00239273662591943,0.00239273147462629
0,0.00244355667002626,0.00239033969434124,0.00238516586590336,0.00238466367786071,0.00238461326924219,0.00238460814857454
0,0.00243503874323259,0.00238222688774138,0.00237709429848727,0.00237659515644277,0.00237654504143525,0.00237653995128587
0,0.00242657689212657,0.00237416897213998,0.00236907744136093,0.00236858133192303,0.00236853150918964,0.00236852644942324
0,0.00241817099636361,0.00236616550433223,0.0023611148190207,0.0023606217260241,0.0023605721939558,0.00236056716440967
0,0.00240982088860439,0.00235821599603595,0.00235320591110341,0.00235271581562828,0.00235266657234581,0.00235266157282972
0,0.00240152635477628,0.00235031991429611,0.002345350152808,0.00234486303319889,0.00234481407655482,0.00234480910685125
0,0.00239328713435455,0.00234247668191313,0.00233754693533561,0.00233706276722419,0.00233701409480447,0.00233700915466886
0,0.00238510292066617,0.00233468567788724,0.00232979560635126,0.00232931436267746,0.00232926597180391,0.00232926106096527
0,0.00237697336121401,0.00232694623788667,0.00232209547046418,0.00232161712150007,0.00232156900923297,0.00232156412739319
0,0.00236889805802212,0.00231925765473205,0.00231444578972786,0.00231397030310315,0.0023139224662436,0.00231391761307831
0,0.00236087656800195,0.00231161917890324,0.00230684578415989,0.00230637312488721,0.00230632555997899,0.00230632073513816
0,0.002352908403339,0.00230403001906272,0.0022992946322801,0.00229882476278266,0.00229877746611569,0.00229877266922343
0,0.00234499303189978,0.00229648934259953,0.00229179147166836,0.00229132435180814,0.00229127731942091,0.00229127255007538
0,0.00233712987765897,0.00228899627619197,0.00228433539953993,0.00228387098664688,0.00228382421432954,0.00228381947210435
0,0.00232931832114655,0.00228154990638765,0.00227692547333953,0.00227646372224298,0.00227641720554017,0.00227641248998352
0,0.002321557699915,0.00227414928020234,0.00226956071135427,0.00226910157441403,0.00226905530862789,0.00226905061926366
0,0.00231384730902542,0.00226679340573759,0.00226224009334258,0.00226178352048202,0.00226173750067596,0.00226173283700361
0,0.00230618640155321,0.00225948125281392,0.00225496256118188,0.00225450849992201,0.00225446272092331,0.00225445808241867
0,0.00229857418911325,0.00225221175362336,0.00224772701953319,0.00224727541502764,0.00224722987143158,0.00224722525754675
0,0.00229100984240296,0.00224498380339835,0.00224053233652238,0.00224008313159332,0.00224003781776608,0.00224003322793032
0,0.00228349249176452,0.00223779626109641,0.00223337734443746,0.00223293047961334,0.00223288538969654,0.0022328808233156
0,0.0022760212277658,0.00223064795010286,0.00222626084044339,0.0022258162539964,0.00222577138190988,0.00222576683836767
0,0.00226859510179798,0.00222353765894845,0.00221918158731135,0.00221873921529697,0.00221869455474358,0.00221869003340161
0,0.00226121312669197,0.00221646414204316,0.00221213831416422,0.00221169809046154,0.0022116536349302,0.00221164913512886
0,0.0022538742773523,0.00220942612042513,0.00220512971723733,0.00220469157359013,0.00220464731636069,0.00220464283741864
0,0.0022465774914073,0.00220242228252526,0.00219815446065316,0.00219771832671217,0.00219767426085901,0.0021976698020745
0,0.002239321669877,0.00219545128494555,0.00219121117721244,0.00219077698057796,0.00219073309897477,0.00219072865962536
0,0.0022321056778567,0.00218851175325277,0.00218429846919638,0.00218386613546281,0.0021838224307863,0.00218381801013001
0,0.0022249283452179,0.00218160228278463,0.00217741490918483,0.00217698436198555,0.00217694082672043,0.00217693642399541
0,0.00221778846732384,0.00217472143947148,0.00217055904088728,0.00217013020193996,0.00217008682838346,0.0021700824428092
0,0.00221068480576084,0.00216786776066935,0.00216372937998627,0.00216330216913993,0.00216325894940578,0.00216325458018315
0,0.00220361608908595,0.00216103975600593,0.00215692441499249,0.00215649875027482,0.0021564556762991,0.00215645132261064
0,0.00219658101358752,0.00215423590824018,0.00215014260811425,0.00214971840578018,0.00214967546932449,0.00214967113033565
0,0.00218957824406182,0.00214745467413194,0.00214338239613576,0.00214295957071586,0.00214291676337428,0.00214291243823295
0,0.00218260641460244,0.00214069448532478,0.0021366421913086,0.00213622065565988,0.00213617796886151,0.0021361736566993
0,0.00217566412940468,0.00213395374923794,0.00212992038225226,0.00212950004760804,0.00212945747262394,0.00212945317255653
0,0.00216874996358188,0.00212723429891726,0.00212323186918786,0.00212281371131254,0.00212277134369734,0.0021227670654313
0,0.00216186246399516,0.00212054734879097,0.00211656192265722,0.00211614480471853,0.00211610253306974,0.00211609826529269
0,0.00215500015009643,0.00211387523630999,0.00210990569544856,0.00210948952338677,0.00210944733845725,0.00210944308023162
0,0.00214816151478164,0.00210721626812943,0.00210326147776499,0.0021028461560971,0.00210280404850066,0.00210279979887562
0,0.0021413450252572,0.00210056873117331,0.00209662754071377,0.00209621297258775,0.00209617093280473,0.00209616669081575
0,0.00213454912391656,0.00209393089359147,0.00209000213726726,0.00208958822451752,0.00208954624290025,0.00208954200756967
0,0.00212777222922894,0.0020873010057223,0.00208338350323428,0.00208297014643716,0.00208292821321496,0.00208292398355306
0,0.00212102008432916,0.00208067730106309,0.00207676985823604,0.00207635695676484,0.00207631506205083,0.00207631083705551
0,0.00211429595982271,0.00207405799724844,0.00207015940668895,0.00206974685877137,0.00206970499256676,0.00206970077122498
0,0.00210758625792767,0.00206744129703326,0.00206355033879388,0.00206313804156902,0.00206309619376896,0.00206309197505708
0,0.00210088929757454,0.00206082538928187,0.00205694083152935,0.00205652868110467,0.00205648684150508,0.00205648262438882
0,0.00209420337823502,0.0020542084499626,0.00205032904965197,0.00204991694116136,0.002049875099463,0.00204987088289899
0,0.00208752678087318,0.00204758864314647,0.00204371314669766,0.00204330097435973,0.00204325912017544,0.00204325490311105
0,0.00208085776889974,0.0020409641220111,0.00203709126598989,0.00203667892316678,0.00203663704602627,0.00203663282740063
0,0.00207419458913768,0.00203433302984565,0.00203046154164874,0.00203004892090491,0.00203000701026093,0.0020300027890052
0,0.00206753547279065,0.00202769350106127,0.00202382209960353,0.00202340909276494,0.00202336713799964,0.00202336291303762
0,0.00206087863641941,0.00202104366220299,0.00201717105860788,0.00201675755682182,0.00201671554725141,0.002016711317501
0,0.00205422228292407,0.00201438163296333,0.00201050653125542,0.00201009242504968,0.00201005034993193,0.00201004611430405
0,0.00204756460252881,0.00200770552719695,0.00200382662499651,0.00200341180433997,0.00200336965287876,0.00200336541027935
0,0.0020409037737735,0.0020010134539373,0.00199712944315622,0.00199671379751881,0.00199667155887104,0.00199666730820111
0,0.00203423796450902,0.00199430351841182,0.00199041308595152,0.00198999650436429,0.00198995416764494,0.00198994990780141
0,0.00202756533289258,0.00198757382305867,0.00198367565150784,0.00198325802262325,0.00198321557691236,0.00198321130678844
0,0.00202088402839257,0.00198082246854087,0.00197691523687438,0.00197649644902737,0.00197645388337486,0.00197644960186044
0,0.00201419219278692,0.00197404755476022,0.00197012993903772,0.00196970988030523,0.00196966718373853,0.0019696628897215
0,0.00200748796117184,0.00196724718186883,0.00196331785593373,0.00196289641419622,0.00196285357572401,0.00196284926808996
0,0.00200076946296529,0.00196041945127814,0.00195647708745508,0.00195605415045647,0.00195601115907632,0.0019560068367101
0,0.00199403482291441,0.00195356246666487,0.00194960573645753,0.00194918119186502,0.00194913803656938,0.0019491336983545
0,0.00198728216210287,0.00194667433497445,0.00194270190975995,0.00194227564522553,0.00194223231500629,0.00194222795982721
0,0.00198050959895582,0.00193975316741768,0.00193576371914198,0.00193533562236195,0.00193529210621751,0.00193528773295834
0,0.0019737152502472,0.00193279708046704,0.00192878928233547,0.00192835924111034,0.0019283155280517,0.00192831113559816
0,0.00196689723210222,0.00192580419684332,0.00192177672401117,0.00192134462630611,0.00192130070536131,0.00192129629260079
0,0.00196005366100005,0.00191877264649981,0.00191472417675886,0.00191428991076242,0.00191424577098426,0.00191424133680637
0,0.00195318265477309,0.00191170056759954,0.00190762978206094,0.00190719323624547,0.00190714886671614,0.00190714441001336
0,0.0019462823336038,0.00190458610748495,0.00190049169126097,0.00190005275444036,0.00190000814427765,0.00190000366394641
0,0.00193935082101759,0.00189742742364177,0.00189330806652077,0.00189286662791111,0.00189282176627376,0.00189281726121396
0,0.00193238624487083,0.00189022268465491,0.00188607708177438,0.00188563303105058,0.00188558790714483,0.0018855833762616
0,0.00192538673833631,0.0018829700711552,0.00187879692367024,0.00187835015102483,0.00187830475410922,0.00187830019631249
0,0.00191835044088237,0.00187566777675977,0.00187146579250499,0.00187101618870597,0.00187097050809762,0.00187096592230354
0,0.00191127549924477,0.00186831400900137,0.00186408190314996,0.00186362935959755,0.00186358338467751,0.00186357876980819
0,0.0019041600683968,0.00186090699024918,0.00185664348596506,0.00185618789474903,0.00185614161496797,0.00185613696995263
0,0.00189700231250872,0.00185344495861964,0.00184914878770501,0.00184869004166036,0.00184864344654331,0.00184863877031918
0,0.0018898004059022,0.00184592616887738,0.00184159607241313,0.0018411340651758,0.0018410871443291,0.00184108243584077
0,0.00188255253399616,0.00183834889332457,0.00183398362230411,0.00183351824836775,0.00183347099148326,0.00183346624968403
0,0.00187525689424653,0.00183071142267957,0.00182630973864065,0.00182584089340709,0.00182579329026791,0.00182578851412041
0,0.00186791178547349,0.00182301206694419,0.00181857274258565,0.00181810032242341,0.00181805236290883,0.00181804755138551
0,0.00186051522299371,0.00181524915625872,0.00181077097605653,0.00181029487835221,0.00181024655244369,0.00181024170452665
0,0.00185306557054579,0.00180742104174519,0.00180290280255818,0.0018024229257699,0.00180237422355492,0.0018023693382378
0,0.00184556108740772,0.00179952609633649,0.00179496660800652,0.00179448285171496,0.00179443376339394,0.00179442883968081
0,0.001838000044525,0.00179156271559502,0.00178696080153659,0.00178647306649704,0.00178642358238651,0.0017864186192936
0,0.00183038072998024,0.00178352931851505,0.00177888381629859,0.00177839200449142,0.00177834211502984,0.00177833711158593
0,0.00182270145246979,0.0017754243483131,0.00177073411023954,0.00177023812491978,0.00177018782067254,0.00177018277591826
0,0.00181496053928759,0.00176724627320429,0.00176251016686987,0.00176200991261657,0.00176195918428029,0.00176195409727023
0,0.00180715633613038,0.00175899358716347,0.00175421049601668,0.00175370587878088,0.00175365471718833,0.0017536495869907
0,0.00179928720840364,0.00175066481067229,0.00174583363456085,0.00174532456171342,0.0017452729578385,0.00174526778353548
0,0.00179135154276341,0.0017422584914504,0.00173737814716024,0.0017368645275381,0.00173681247249924,0.00173680725318781
0,0.00178334774847355,0.00173377320517348,0.00172884262695538,0.00172832437090767,0.00172827185597407,0.00172826659076614
0,0.00177527425857804,0.00172520755617278,0.00172022569626232,0.00171970271569533,0.00171964973228916,0.00171964442031236
0,0.00176712953092087,0.00171656017812141,0.00171152600724681,0.0017109982156675,0.00171094475536995,0.00171093939576791
0,0.00175891204900458,0.00170782973470326,0.00170274224258343,0.00170220955514305,0.00170215560969803,0.00170215020163042
0,0.00175062032269002,0.00169901492026581,0.00169387311609864,0.00169333544963457,0.00169328101095217,0.00169327555359594
0,0.00174225288876265,0.00169011446045628,0.00168491737339577,0.00168437464647317,0.00168431970663446,0.00168431419918341
0,0.00173380831141673,0.00168112711284304,0.00167587379246481,0.00167532592541636,0.0016752704766767,0.00167526491834263
0,0.00172528518270287,0.00167205166751513,0.00166674118427354,0.00166618809923913,0.00166613213403247,0.00166612652404469
0,0.00171668212299128,0.00166288694767094,0.00165751839334188,0.00165696001430671,0.00165690352524908,0.00165689786285589
0,0.00170799778148192,0.00165363181018469,0.00164820429829945,0.0016476405511317,0.00164758353102459,0.00164757781549252
0,0.00169923083677775,0.00164428514615755,0.00163879781242443,0.001638228624911,0.0016381710667453,0.00163816529736036
0,0.00169037999752944,0.00163484588145046,0.00162929788416494,0.00162872318604698,0.00162866508300608,0.00162865925907366
0,0.00168144400313,0.00162531297720003,0.00161970349764232,0.00161912322064958,0.00161906456611308,0.00161905868695827
0,0.00167242162444545,0.00161568543031415,0.00161001367313696,0.00160942775102085,0.00160936853856719,0.00160936260353525
0,0.00166331166454836,0.00160596227395249,0.00160022746755439,0.00159963583612041,0.00159957605953043,0.00159957006798733
0,0.00165411295943249,0.00159614257798613,0.0015903439748752,0.00158974657201294,0.00158968622527286,0.00158968017660482
0,0.00164482437868241,0.00158622544944037,0.00158036232658282,0.00157975909229757,0.00157969816960146,0.00157969206321656
0,0.00163544482608852,0.00157621003291797,0.00157028169207751,0.00156967256851814,0.00156961106427164,0.00156960489959834
0,0.00162597324019789,0.00156609551100462,0.00156010127906761,0.00155948621055407,0.00155942411937571,0.00155941789586492
0,0.00161640859480902,0.00155588110465515,0.00154982033394294,0.00154919926699379,0.00154913658371894,0.00154913030084317
0,0.00160674989941259,0.00154556607356054,0.00153943814213031,0.00153881102548814,0.00153874774517054,0.0015387414024243
0,0.00159699619960052,0.0015351497164976,0.0015289540284299,0.00152832081308518,0.001528256931,0.00152825052790045
0,0.00158714657744818,0.00152463137165684,0.00151836735733049,0.00151772799654584,0.00151766350819127,0.00151765704427795
0,0.00157720015189136,0.00151401041695501,0.00150767753330863,0.00150703198264066,0.0015069668837405,0.00150696035857589
0,0.0015671560790988,0.00150328627032451,0.00149688400110676,0.0014962322184261,0.0014961665049319,0.0014961599181017
0,0.00155701355285176,0.00149245838998679,0.00148598624599078,0.00148532819150415,0.00148526185959708,0.0014852552107098
0,0.00154677180492807,0.0014815262747051,0.00147498379399263,0.00147431943026027,0.00147425247635186,0.00147424576504013
0,0.00153643010548596,0.00147048946401784,0.00146387621212873,0.00146320550408197,0.00146313792481778,0.00146313115073732
0,0.00152598776344298,0.00145934753845306,0.00145266310860198,0.00145198602356084,0.00145191781582055,0.00145191097865088
0,0.0015154441268431,0.00144810011972385,0.0014413441329838,0.00144066064067128,0.00144059180157086,0.00144058490101567
0,0.00150479858320102,0.00143674687090378,0.00142991897637601,0.001429229048933,0.00142915957582573,0.00142915261161281
0,0.00149405055982174,0.00142528749658322,0.00141838737155481,0.00141769098355277,0.0014176208740308,0.00141761384591177
0,0.00148319952408899,0.00141372174300641,0.00140674909309313,0.00140604622154639,0.00140597547344196,0.00140596838119311
0,0.00147224498372223,0.00140204939818878,0.00139500395746628,0.00139429458184287,0.00139422319322885,0.00139421603665074
0,0.00146118648700166,0.00139027029201655,0.0013831518231362,0.00138243592536691,0.00138236389455804,0.00138235667347592
0,0.00145002362296731,0.00137838429632359,0.00137119259061663,0.00137047015510444,0.00137039748065843,0.00137039019492186
0,0.00143875602159088,0.00136639132495281,0.00135912620252082,0.00135839721614711,0.00135832389686485,0.00135831654634833
0,0.00142738335392967,0.00135429133379544,0.00134695264358625,0.00134621709571814,0.00134614313064463,0.00134613571524739
0,0.00141590533226299,0.00134208432081323,0.00133467194068465,0.00133392982317937,0.00133385521160412,0.00133384773124984
0,0.00140432171021371,0.00132977032603881,0.00132228416280905,0.00132153547001768,0.00132146021147506,0.00132145266611278
0,0.00139263228285802,0.00131734943155998,0.00130978942104348,0.00130903414981426,0.0013089582440835,0.00130895063368708
0,0.00138083688682272,0.00130482176148233,0.00129718786851352,0.00129642601819285,0.00129634946529911,0.00129634178986671
0,0.00136893540036737,0.0012921874818741,0.00128447970031692,0.00128371127275057,0.00128363407296328,0.00128362633251866
0,0.00135692774345292,0.00127944680069197,0.00127166515343674,0.00127089015296866,0.00127081230680332,0.00127080450139444
0,0.00134481387779095,0.00126659996768713,0.0012587445066336,0.00125796294010411,0.0012578844483212,0.00125787657802123
0,0.00133259206999087,0.00125364727429422,0.00124571808032192,0.00124492995706454,0.00124485082066927,0.00124484288557597
0,0.00132026758121823,0.00124058905349916,0.00123258623642375,0.00123179156826236,0.00123171178850379,0.00123170378874021
0,0.00130783525002015,0.00122742567969086,0.00121934937820817,0.00121854817945011,0.00121846775782175,0.00121845969353518
0,0.0012952969775033,0.00121415756849225,0.00120600795010872,0.00120520023753978,0.00120511917577809,0.00120511104714066
0,0.00128265295028296,0.00120078517657424,0.00119256243752414,0.00119174823040102,0.00119166653048491,0.00119165833769336
0,0.00126990337056598,0.00118730900145114,0.0011790133666017,0.00117819268664215,0.00117811035079268,0.00117810209406793
0,0.00125704848586122,0.00117372958125672,0.00116536130399941,0.00116453417537493,0.00116445120605302,0.00116444288564088
0,0.00124408859007724,0.00116004749450466,0.00115160685663335,0.00115077330595675,0.00115068970586346,0.00115068132203405
0,0.00123102401899472,0.00114626335982831,0.00113775067140626,0.00113691072772037,0.00113682649979546,0.00113681805284216
0,0.00121785514882877,0.00113237783570436,0.0011237934349172,0.00112294712968181,0.00112286227710162,0.00112285376734328
0,0.00120458239651955,0.00111839162015881,0.00110973587315438,0.00110888324023345,0.00110879776641087,0.00110878919418905
0,0.0011912062200134,0.00110430545045487,0.00109557875117255,0.00109471982681753,0.00109463373539948,0.00109462510107994
0,0.0011777271182164,0.00109012010276394,0.00108132287275015,0.00108045769558518,0.00108037099045072,0.0010803622944231
0,0.00116414563076878,0.00107583639181869,0.00106696908003007,0.00106609769103433,0.00106601037629517,0.00106600161897213
0,0.00115046233774874,0.00106145517055178,0.00105251825314689,0.00105164069563679,0.00105155277563251,0.00105154395744994
0,0.00113667785932259,0.00104697732971332,0.00103797130983191,0.00103708762944188,0.00103699910874022,0.00103699023015713
0,0.00112279285534939,0.00103240379747749,0.00102332920500736,0.00102243944966995,0.00102235033306342,0.00102234139456209
0,0.00110880802495827,0.00101773553902695,0.0010085929303601,0.00100769715028393,0.00100760744278927,0.00100759844487402
0,0.00109472410612044,0.00100297355612466,0.000993763513901624,0.000992861761550723,0.000992771468405373,0.000992762411602843
0,0.00108054187523215,0.000988118886670997,0.000978842019512427,0.000977934349581711,0.000977843476241858,0.000977834361101659
0,0.00106626214671768,0.00097317260424129,0.000963829546469119,0.000962916015861293,0.000962824567999787,0.000962815395092853
0,0.0010518857726573,0.000958135817610728,0.000948727228958057,0.000947807896758246,0.000947715880262101,0.000947706650180846
0,0.00103741364243282,0.000943009670263006,0.000933536235573462,0.000932611163023012,0.000932518583990183,0.000932509297349282
0,0.00102284668238389,0.000927795339885074,0.000918257768799169,0.000917327019269443,0.000917233884007218,0.000917224541441719
0,0.00100818585546342,0.000912494037845768,0.000902893064480159,0.000901956703443618,0.000901863018465177,0.000901853620631166
0,0.000993432160878771,0.000897107008661246,0.000887443391273723,0.000886501486276281,0.000886407258297972,0.000886397805872408
0,0.00097858663370809,0.000881635529445812,0.000871910050092461,0.000870962670723507,0.00087086790666191,0.000870858400341568
0,0.000963650344485867,0.000866080909349753,0.000856294373530186,0.000855341591392056,0.000855246298361145,0.000855236738863174
0,0.000948624398750098,0.000850444488981639,0.000840597725276115,0.00083963961395328,0.0008395437992606,0.000839534187321966
0,0.000933509936553056,0.000834727639819954,0.000824821499515183,0.000823858134540945,0.000823761805685996,0.000823752142062373
0,0.000918308131938772,0.000818931763609976,0.000808967120316362,0.000807998579140934,0.000807901743810291,0.000807892029277002
0,0.000903020192391968,0.000803058291749426,0.0007930360410075,0.000792062402964255,0.000791965069029066,0.000791955304379477
0,0.000887647358266241,0.000787108684660143,0.000777029743540159,0.000776051089810437,0.000775953265322593,0.000775943451368999
0,0.000872190902197589,0.000771084431149871,0.00076094973784091,0.000759966151418656,0.000759867844607853,0.000759857982180256
0,0.00085665212851016,0.000754987047761446,0.000744797561150867,0.000743809126807715,0.000743710346077342,0.000743700436023176
0,0.000841032372620065,0.000738818078109937,0.000728574777356994,0.000727581581604686,0.000727482335527774,0.000727472378712346
0,0.000825333000435358,0.000722579092210685,0.000712282976310485,0.000711285107362514,0.000711185404680181,0.000711175401984732
0,0.000809555407758844,0.000706271685796178,0.000695923773135265,0.000694921320870234,0.000694821170484194,0.000694811122807337
0,0.000793701019684623,0.000689897479621504,0.000679498807525825,0.000678491863447483,0.000678391274420542,0.000678381182676269
0,0.000777771289993012,0.000673458118762293,0.000663009743038512,0.000661998400237507,0.000661897381785514,0.000661887246904302
0,0.000761767700534544,0.000656955271901405,0.000646458266370664,0.000645442619482628,0.000645341180973757,0.000645331003900407
0,0.000745691760603517,0.000640390630607501,0.000629846086631802,0.000628826231797497,0.00062872438274636,0.000628714164441491
0,0.000729545006295074,0.000623765908605189,0.000613174934606886,0.000612150969431624,0.000612048719495828,0.000612038460933828
0,0.000713328999848328,0.000607082841036388,0.000596446562012076,0.000595418585522534,0.000595315944498187,0.000595305646668043
0,0.000697045328970969,0.000590343183714204,0.000579662740741727,0.000578630853344253,0.00057852783116219,0.000578517495066266
0,0.000680695606146919,0.000573548712369087,0.000562825262108824,0.000561789565546589,0.000561686172267983,0.000561675798921635
0,0.000664281467931183,0.000556701221888833,0.000545935936080155,0.000544896533388572,0.000544792779200443,0.00054478236963218
0,0.000647804574230582,0.000539802525551247,0.000528996590501374,0.000527953585966079,0.000527849481177067,0.000527839036427447
0,0.000631266607574454,0.00052285445425071,0.000512009070321284,0.000510962569432116,0.000510858124467939,0.000510847645589951
0,0.000614669272378743,0.000505858855719077,0.000494975236806194,0.00049392534621312,0.00049382057161268,0.000493810059669919
0,0.00059801429420353,0.000488817593742363,0.000477896966751712,0.000476843794220028,0.000476738700630197,0.000476728156697859
0,0.000581303419005141,0.000471732547370041,0.000460776151690434,0.000459719806053749,0.000459614404225317,0.000459603829389033
0,0.000564538412388293,0.000454605610122616,0.000443614697091976,0.000442555288208135,0.000442449588991478,0.000442438984346871
0,0.000547721058850037,0.000437438689193437,0.000426414521563612,0.000425352160267567,0.00042524617460743,0.000425235541259394
0,0.00053085316102458,0.000420233704647777,0.000409177556045914,0.000408112354102708,0.000408006093033875,0.000407995432097408
0,0.000513936538921234,0.000402992588618478,0.000391905743003296,0.000390837813062539,0.000390731287705559,0.000390720600303429
0,0.000496973029157077,0.000385717284497877,0.000374601035616096,0.000373530491163676,0.000373423712719867,0.000373412999983558
0,0.00047996448418669,0.000368409746130061,0.000357265396968287,0.000356192352279516,0.000356085332026523,0.000356074595094624
0,0.00046291277152205,0.000351071936998404,0.000339900799232462,0.000338825369325113,0.000338718118611803,0.000338707358631452
0,0.000445819772949441,0.000333705829413,0.000322509222858314,0.000321431523444216,0.000321324053686067,0.000321313271809953
0,0.000428687383738968,0.000316313403697699,0.000305092655753958,0.000304012803191644,0.000303905125866977,0.000303894323254783
0,0.000411517511848536,0.000298896647375091,0.000287653092472917,0.000286571203719888,0.000286463330363695,0.000286452508180601
0,0.00039431207712487,0.000281457554352438,0.00027019253339805,0.000269108725962142,0.000269000668161878,0.000268989827578781
0,0.000377073010499163,0.000263998124107989,0.000252712983925429,0.000251627375816965,0.0002515191452091,0.000251508287401447
0,0.000359802253182662,0.000246520360876801,0.000235216453652931,0.000234129163337482,0.000234020771600008,0.000234009897747967
0,0.000342501755858315,0.000229026272838884,0.000217704955565945,0.000216616101914424,0.000216507560764967,0.000216496672052591
0,0.000325173477874308,0.000211523042160711,0.000200205756611616,0.000199117227949075,0.000199008723496097,0.000198997838711246
0,0.000307819386436203,0.000194031961373076,0.000182700030064098,0.000181610179898928,0.000181501549841701,0.000181490652603145
0,0.000290441455800816,0.000176530595811797,0.000165185379015276,0.000164094326475961,0.000163985582551873,0.000163974674045941
0,0.000273041666469354,0.000159020950104893,0.000147663810690035,0.000146571675120166,0.000146462829087146,0.00014645191050211
0,0.000255622004383727,0.000141505028843303,0.000130137331727065,0.000129044232639208,0.000128935296269117,0.000128924368794747
0,0.000238184460122637,0.000123984835790625,0.000112607947389542,0.000111514004415836,0.00011140498949147,0.000111394054318981
0,0.000220731027780974,0.000106462373093696,9.50776607789305e-05,9.39829936249525e-05,9.387391193455e-05,9.38629702552651e-05
0,0.000203274978174073,8.89396405020504e-05,0,0,0,0
0,0.00018582518571314,0,0,0,0,0
0,0.000168364802194232,0,0,0,0,0
0,0.000150898008281608,0,0,0,0,0
0,0.00013342449060999,0,0,0,0,0
0,0.000115947046796683,0,0,0,0,0
0,9.84676905214643e-05,0,0,0,0,0


==> data/aladin/sim-result-4662-residual-bus.csv <==
1.13359904497525e-07,3.20145310261921e-08,9.11775854817165e-09,7.40629158002548e-09,7.59479323875212e-09
5.19320082026462e-08,8.85220541313458e-09,2.63668864519673e-10,2.99948166304631e-09,3.2795351989634e-09
9.27591180983087e-11,2.02464711662742e-11,6.4082072981364e-13,7.18308745817353e-12,6.49946763076059e-12
7.5860863705628e-14,4.35207425653061e-14,5.77315972805081e-15,6.7168492989822e-15,6.16173778666962e-15
3.8765878980811e-19,5.27980596198589e-20,9.56413286984772e-21,3.69726604906445e-20,4.18321262392434e-20


==> data/aladin/sim-result-4662-residual-consensus.csv <==
0.293692317143198
0.0240696854775821
0.000438932420326665
1.15259494393172e-07
2.23043805647194e-13


==> data/aladin/sim-result-4662-residual-deviation.csv <==
4.18664908234627
0.0853112770402488
4.21476079619353e-05
3.34686611758173e-10
8.05311411907983e-12


==> data/aladin/sim-result-4662-residual-pf.csv <==
1.96965764465181,0.504181586011006,0.299520798876688,2.04232806541893,0.720386068062769
0.0602274669681986,0.0438007122438957,0.000128813119115945,0.0123290062003514,0.00462621711566311
6.70201080232857e-06,1.72628276304608e-05,1.70978879550384e-10,3.6494385849406e-06,1.10405825690107e-06
1.08887402338477e-11,5.51295120665429e-12,3.01100996236843e-12,5.55070249562425e-13,1.08030251411151e-12
4.11490286289506e-12,3.73461039156166e-12,3.5171865420125e-12,3.65318886252908e-13,7.70494779089859e-13

